TOI-1431b/MASCARA-5b: A Highly Irradiated Ultra-Hot Jupiter Orbiting One of the Hottest & Brightest Known Exoplanet Host Stars

We present the discovery of a highly irradiated and moderately inflated ultra-hot Jupiter, TOI-1431b/MASCARA-5b (HD 201033b), first detected by NASA's Transiting Exoplanet Survey Satellite mission (TESS) and the Multi-site All-Sky CAmeRA (MASCARA). The signal was established to be of planetary origin through radial velocity measurements obtained using SONG, SOPHIE, FIES, NRES, and EXPRES, which show a reflex motion of $K=294.1\pm1.1$ m s$^{-1}$. A joint analysis of the TESS and ground-based photometry and radial velocity measurements reveals that TOI-1431b has a mass of $M_{p}=3.12\pm0.18$ $\rm{M_J}$ ($990\pm60$ M$_{\oplus}$), an inflated radius of $R_{p}=1.49\pm0.05$ $\rm{R_J}$ ($16.7\pm0.6$ R$_{\oplus}$), and an orbital period of $P=2.650237\pm0.000003$ d. Analysis of the spectral energy distribution of the host star reveals that the planet orbits a bright ($\mathrm{V}=8.049$ mag) and young ($0.29^{+0.32}_{-0.19}$ Gyr) Am type star with $T_{\rm eff}=7690^{+400}_{-250}$ $\rm{K}$, resulting in a highly irradiated planet with an incident flux of $\langle F \rangle=7.24^{+0.68}_{-0.64}\times$10$^9$ erg s$^{-1}$ cm$^{-2}$ ($5300^{+500}_{-470}\mathrm{S_{\oplus}}$) and an equilibrium temperature of $T_{eq}=2370\pm70$ K. TESS photometry also reveals a secondary eclipse with a depth of $127^{+4}_{-5}$ppm as well as the full phase curve of the planet's thermal emission in the red-optical. This has allowed us to measure the dayside and nightside temperature of its atmosphere as $T_\mathrm{day}=3004\pm64$ K and $T_\mathrm{night}=2583\pm63$ K, the second hottest measured nightside temperature. The planet's low day/night temperature contrast ($\sim$420 K) suggests very efficient heat transport between the dayside and nightside hemispheres.

==> Data/AUKR_Sloanz.csv <==
# 1st column is time in units of Barycentric Julian Date (BJD),,
# 2nd column is flux which is the normalized flux,,
# 3rd column is flux_err which is the uncertainty in the measured flux,,
# description: transit observation from AUKR_Sloanz,,
# time,flux,flux_err
2459017.385750,1.006420,0.002614
2459017.386278,0.998447,0.002690
2459017.386714,1.002139,0.002668
2459017.387146,0.995568,0.002706
2459017.387582,1.014175,0.002813
2459017.388022,0.996963,0.002745
2459017.388454,0.998705,0.002677
2459017.388890,1.004385,0.002666
2459017.389322,1.001898,0.002908
2459017.389758,1.002181,0.002674
2459017.390190,1.009500,0.003042
2459017.390626,0.998583,0.002679
2459017.391058,1.002757,0.002608
2459017.391498,0.994465,0.002612
2459017.391934,1.006900,0.002638
2459017.392366,0.999112,0.002649
2459017.392802,1.008323,0.002562
2459017.393234,1.001527,0.002609
2459017.393671,1.000933,0.002626
2459017.394102,1.002035,0.002634
2459017.394539,1.000238,0.002581
2459017.394978,1.004120,0.002576
2459017.395410,1.007211,0.002590
2459017.395847,0.999092,0.002631
2459017.396278,1.002441,0.002594
2459017.396715,1.003752,0.002591
2459017.397150,1.003384,0.002558
2459017.397586,0.998981,0.002598
2459017.398023,1.001748,0.002483
2459017.398454,1.009981,0.002584
2459017.398894,0.999108,0.002538
2459017.399330,1.005312,0.002581
2459017.399762,1.005863,0.002587
2459017.400202,1.002487,0.002599
2459017.400638,1.001533,0.002597
2459017.401070,0.999919,0.002652
2459017.401506,1.006007,0.002530
2459017.401938,1.000557,0.002550
2459017.402378,1.001911,0.002522
2459017.402814,0.998601,0.002507
2459017.403246,1.004225,0.002601
2459017.403682,1.002490,0.002522
2459017.404114,1.009066,0.002647
2459017.404551,1.002835,0.002444
2459017.404982,1.004198,0.002523
2459017.405419,0.999937,0.002638
2459017.405858,0.995843,0.002619
2459017.406290,1.001402,0.002541
2459017.406727,1.002386,0.002420
2459017.407158,1.006854,0.002531
2459017.407595,1.002707,0.002556
2459017.408027,0.999099,0.002586
2459017.408466,1.000362,0.002487
2459017.408903,1.003964,0.002494
2459017.409334,1.002450,0.002591
2459017.409771,0.998445,0.002510
2459017.410203,1.001041,0.002501
2459017.410639,0.997689,0.002606
2459017.411071,1.001105,0.002506
2459017.411507,0.999452,0.002451
2459017.411939,1.000070,0.002452
2459017.412375,0.994277,0.002555
2459017.412811,0.999789,0.002517
2459017.413247,0.994455,0.002382
2459017.413683,0.998872,0.002463
2459017.414115,0.999118,0.002454
2459017.414551,0.998570,0.002586
2459017.415145,1.001633,0.002516
2459017.415581,1.004735,0.002575
2459017.416021,1.004781,0.002517
2459017.416453,0.997914,0.002482
2459017.416889,1.003779,0.002560
2459017.417321,0.998938,0.002560
2459017.417757,0.998908,0.002566
2459017.418193,0.995609,0.002601
2459017.418629,0.993749,0.002489
2459017.419065,1.002889,0.002416
2459017.419497,1.002843,0.002397
2459017.419933,0.997195,0.002404
2459017.420365,0.996878,0.002501
2459017.420801,1.001603,0.002470
2459017.421241,1.002013,0.002513
2459017.421673,0.997313,0.002480
2459017.422117,0.999180,0.002444
2459017.422564,0.997958,0.002427
2459017.423001,0.994959,0.002490
2459017.423432,0.995230,0.002682
2459017.423868,0.990065,0.002939
2459017.424300,0.984422,0.003094
2459017.427977,0.990477,0.002847
2459017.430030,0.989059,0.002431
2459017.430466,0.993776,0.002410
2459017.430898,0.992257,0.002539
2459017.431334,0.994479,0.002542
2459017.431770,0.990194,0.002456
2459017.432206,0.996957,0.002381
2459017.432642,0.996608,0.002437
2459017.433074,0.997646,0.002474
2459017.433510,0.996543,0.002462
2459017.433946,0.994138,0.002450
2459017.434382,0.991488,0.002398
2459017.434818,0.996671,0.002511
2459017.435250,0.989299,0.002432
2459017.435686,0.988741,0.002405
2459017.436122,0.995794,0.002400
2459017.436558,0.995726,0.002450
2459017.436994,0.993637,0.002489
2459017.437426,0.994740,0.002539
2459017.437862,0.996083,0.002394
2459017.438302,0.995517,0.002456
2459017.438734,0.992628,0.002395
2459017.439170,0.993900,0.002395
2459017.439602,0.989861,0.002367
2459017.440038,0.994208,0.002348
2459017.440474,0.996653,0.002442
2459017.440910,0.996969,0.002417
2459017.441346,0.993841,0.002444
2459017.441778,0.987396,0.002487
2459017.442214,0.994132,0.002489
2459017.442654,0.989780,0.002454
2459017.443086,0.995822,0.002359
2459017.443522,0.989811,0.002417
2459017.443958,0.989663,0.002351
2459017.444394,0.992066,0.002464
2459017.444830,0.986098,0.002371
2459017.445262,0.989472,0.002396
2459017.445698,0.992945,0.002415
2459017.446138,0.992493,0.002390
2459017.446570,0.989327,0.002426
2459017.447010,0.992581,0.002449
2459017.447446,0.994183,0.002344
2459017.447878,0.990249,0.002370
2459017.448314,0.988592,0.002441
2459017.448754,0.996282,0.002362
2459017.449186,0.990715,0.002463
2459017.449625,0.994194,0.002479
2459017.450062,0.989300,0.002412
2459017.450493,0.985465,0.002371
2459017.450933,0.990454,0.002317
2459017.451370,0.991674,0.002383
2459017.451801,0.992279,0.002265
2459017.452238,0.992237,0.002386
2459017.452673,0.989189,0.002336
2459017.453109,0.991664,0.002420
2459017.453546,0.992382,0.002296
2459017.453981,0.992193,0.002299
2459017.454417,0.991696,0.002332
2459017.454854,0.990945,0.002360
2459017.455285,0.993033,0.002452
2459017.455722,0.994292,0.002405
2459017.456161,0.992535,0.002435
2459017.456593,0.996529,0.002428
2459017.457030,0.992493,0.002455
2459017.457465,0.989953,0.002442
2459017.457901,0.994271,0.002515
2459017.458337,0.996321,0.002403
2459017.458769,0.996537,0.002425
2459017.459209,0.995190,0.002403
2459017.459645,0.996608,0.002298
2459017.460077,0.997865,0.002323
2459017.460513,0.994930,0.002300
2459017.460945,0.993771,0.002240
2459017.461382,0.990255,0.002301
2459017.461821,0.993293,0.002364
2459017.462257,0.992294,0.002369
2459017.462693,0.995910,0.002395
2459017.463129,0.993106,0.002373
2459017.463565,0.993044,0.002380
2459017.464001,0.991210,0.002488
2459017.464437,0.995331,0.002472
2459017.464869,0.993056,0.002398
2459017.465309,0.999588,0.002420
2459017.465753,0.992376,0.002386
2459017.466208,0.998363,0.002395
2459017.466640,0.998357,0.002480
2459017.467080,0.992206,0.002541
2459017.467516,1.000862,0.002516
2459017.467948,0.996407,0.002393
2459017.468384,0.987035,0.002318
2459017.468816,0.992889,0.002323
2459017.469252,0.994613,0.002292
2459017.469688,0.991743,0.002295
2459017.470124,0.995580,0.002291
2459017.470560,0.993795,0.002408
2459017.470992,0.992495,0.002307
2459017.471428,0.990293,0.002325
2459017.471868,0.994624,0.002424
2459017.472300,0.991219,0.002344
2459017.472740,0.992644,0.002381
2459017.473176,0.993542,0.002426
2459017.473616,0.994371,0.002391
2459017.474048,0.991132,0.002358
2459017.474487,0.989825,0.002302
2459017.474924,0.996070,0.002440
2459017.475360,0.993210,0.002385
2459017.475795,0.993093,0.002249
2459017.476232,0.993672,0.002373
2459017.476664,0.994741,0.002247
2459017.477100,0.995587,0.002255
2459017.477536,0.994011,0.002404
2459017.477971,0.995700,0.002399
2459017.478408,0.991239,0.002388
2459017.478840,0.989618,0.002363
2459017.479276,0.990371,0.002344
2459017.479708,0.994285,0.002338
2459017.480147,0.993894,0.002338
2459017.480584,0.992450,0.002313
2459017.481016,0.996102,0.002336
2459017.481452,0.994848,0.002346
2459017.481884,0.991771,0.002387
2459017.482320,0.996502,0.002351
2459017.482752,0.992703,0.002356
2459017.483192,0.993648,0.002316
2459017.483628,0.993693,0.002346
2459017.484060,0.996011,0.002288
2459017.484496,0.995805,0.002296
2459017.484928,0.988489,0.002333
2459017.485364,0.995322,0.002198
2459017.485796,0.997352,0.002261
2459017.486232,0.992582,0.002371
2459017.486672,0.991022,0.002327
2459017.487104,0.993433,0.002285
2459017.487540,0.990455,0.002289
2459017.487972,0.996512,0.002317
2459017.488408,0.994385,0.002479
2459017.488840,0.993594,0.002348
2459017.489276,0.993813,0.002289
2459017.489708,0.992081,0.002288
2459017.490144,0.993756,0.002328
2459017.490580,0.998958,0.002356
2459017.491016,0.994871,0.002361
2459017.491452,1.001027,0.002224
2459017.491884,0.995567,0.002393
2459017.492320,0.997384,0.002295
2459017.492752,0.995132,0.002281
2459017.493188,0.996657,0.002262
2459017.493624,1.000962,0.002294
2459017.494060,0.995722,0.002356
2459017.494496,0.996556,0.002386
2459017.494928,0.998153,0.002319
2459017.495364,0.997632,0.002323
2459017.495796,0.991041,0.002284
2459017.496232,0.995659,0.002426
2459017.496664,0.998391,0.002356
2459017.497101,0.992181,0.002332
2459017.497540,1.000017,0.002360
2459017.497972,0.995960,0.002413
2459017.498408,0.994121,0.002363
2459017.498840,0.999061,0.002419
2459017.499277,0.998416,0.002267
2459017.499708,0.995078,0.002262
2459017.500148,0.994892,0.002423
2459017.500585,0.994373,0.002367
2459017.501016,0.998909,0.002358
2459017.501453,0.994136,0.002382
2459017.501892,0.990791,0.002323
2459017.502359,0.992160,0.002351
2459017.502795,0.999363,0.002406
2459017.503227,0.994490,0.002350
2459017.503667,0.997139,0.002316
2459017.504103,0.991767,0.002347
2459017.504535,0.994684,0.002422
2459017.504971,0.996730,0.002406
2459017.505403,0.996567,0.002380
2459017.505839,0.995330,0.002370
2459017.506271,0.995179,0.002447
2459017.506707,0.995136,0.002370
2459017.507139,0.996365,0.002327
2459017.507576,0.996664,0.002337
2459017.508015,0.999577,0.002255
2459017.508447,0.997152,0.002307
2459017.508883,0.997309,0.002374
2459017.509315,0.996037,0.002346
2459017.509755,0.996060,0.002314
2459017.510191,0.997449,0.002346
2459017.510623,0.998294,0.002402
2459017.511059,0.999115,0.002296
2459017.511491,0.996855,0.002333
2459017.511928,0.993181,0.002420
2459017.512367,0.994012,0.002462
2459017.512799,0.998573,0.002337
2459017.513235,0.998217,0.002363
2459017.513667,0.998005,0.002353
2459017.514104,0.997363,0.002300
2459017.514543,0.997276,0.002366
2459017.514975,0.993882,0.002386
2459017.515411,0.999888,0.002267
2459017.515843,1.000061,0.002286
2459017.516280,0.999187,0.002262
2459017.516715,0.997207,0.002297
2459017.517151,0.999860,0.002256
2459017.517587,0.996582,0.002294
2459017.518019,0.997255,0.002295
2459017.518456,0.997413,0.002327
2459017.518891,0.991968,0.002287
2459017.519327,0.994734,0.002344
2459017.519764,0.997952,0.002297
2459017.520195,0.997926,0.002306
2459017.520632,0.994790,0.002290
2459017.521071,0.999537,0.002194
2459017.521503,0.997525,0.002263
2459017.521940,0.993235,0.002284
2459017.522371,0.996057,0.002338
2459017.522808,0.995467,0.002236
2459017.523239,0.995548,0.002302
2459017.523679,0.999644,0.002348
2459017.524116,0.995747,0.002308
2459017.524547,0.999359,0.002305
2459017.524984,0.998893,0.002375
2459017.525419,0.997349,0.002368
2459017.525855,0.999433,0.002332
2459017.526292,0.999034,0.002255
2459017.526723,1.002347,0.002254
2459017.527160,0.999882,0.002273
2459017.527599,0.999188,0.002241
2459017.528031,1.002719,0.002280
2459017.528468,0.998595,0.002355
2459017.528899,1.001151,0.002217
2459017.529336,0.998954,0.002443
2459017.529771,1.000870,0.002301
2459017.530207,0.999470,0.002296
2459017.530644,1.005326,0.002283
2459017.531075,1.006178,0.002236
2459017.531512,1.001194,0.002321
2459017.531951,1.005733,0.002337
2459017.532383,0.995552,0.002130
2459017.532820,1.003909,0.002267
2459017.533251,0.997516,0.002317
2459017.533688,0.998689,0.002245
2459017.534128,0.999871,0.002250
2459017.534559,0.999016,0.002284
2459017.534996,1.000009,0.002248
2459017.535427,1.000639,0.002333
2459017.535867,0.999814,0.002184
2459017.536304,1.004092,0.002219
2459017.536735,1.002398,0.002227
2459017.537175,0.999274,0.002225
2459017.537611,1.000987,0.002301
2459017.538043,0.997382,0.002163
2459017.538514,0.999621,0.002201
2459017.538966,1.002868,0.002141
2459017.539397,1.004703,0.002208
2459017.539834,1.004392,0.002175
2459017.540274,1.000613,0.002169
2459017.540705,1.003414,0.002160
2459017.541142,1.006210,0.002247
2459017.541574,1.003491,0.002149
2459017.542010,1.004346,0.002225
2459017.542442,1.003266,0.002243
2459017.542878,1.001633,0.002201
2459017.543318,1.004379,0.002255
2459017.543750,1.002261,0.002351
2459017.544186,1.002609,0.002289
2459017.544618,1.003322,0.002291
2459017.545054,0.997104,0.002343
2459017.545486,0.996006,0.002362
2459017.545926,0.999982,0.002423
2459017.546362,0.999169,0.002335
2459017.546794,0.999735,0.002312
2459017.547230,0.996707,0.002291
2459017.547662,0.999176,0.002312
2459017.548098,0.998954,0.002378
2459017.548530,1.000998,0.002328
2459017.548966,0.999217,0.002358
2459017.549406,1.001308,0.002428
2459017.549838,1.002390,0.002349
2459017.550274,1.001757,0.002338
2459017.550706,1.002230,0.002446
2459017.551068,1.004561,0.002938

==> Data/CDK14_Sloang.csv <==
# 1st column is time in units of Barycentric Julian Date (BJD),,
# 2nd column is flux which is the normalized flux,,
# 3rd column is flux_err which is the uncertainty in the measured flux,,
# description: transit observation from CDK14_Sloang,,
# time,flux,flux_err
2458842.460137,1.004907,0.001413
2458842.461225,1.000330,0.001459
2458842.461989,0.996370,0.001449
2458842.462742,1.005020,0.001391
2458842.464362,1.002847,0.001458
2458842.465172,0.994151,0.001457
2458842.465936,1.001519,0.001421
2458842.467522,0.999665,0.001487
2458842.468274,1.004929,0.001478
2458842.469015,1.000677,0.001435
2458842.471619,0.998422,0.001559
2458842.473112,1.000314,0.001601
2458842.473922,0.999719,0.001535
2458842.474675,1.002557,0.001512
2458842.476237,1.002913,0.001501
2458842.477024,0.999993,0.001433
2458842.478552,1.000318,0.001485
2458842.479293,0.999129,0.001454
2458842.480184,0.995932,0.001476
2458842.480971,1.000082,0.001584
2458842.481920,1.001191,0.001489
2458842.482719,0.998559,0.001559
2458842.483587,0.997814,0.001444
2458842.484420,1.006038,0.001489
2458842.485184,1.007815,0.001494
2458842.485936,1.004206,0.001511
2458842.486723,1.001792,0.001518
2458842.487476,0.999715,0.001591
2458842.488251,0.997761,0.001490
2458842.489038,0.993543,0.001448
2458842.489814,1.005530,0.001503
2458842.490670,0.997303,0.001556
2458842.491446,1.003576,0.001503
2458842.492302,1.004443,0.001576
2458842.493124,1.003150,0.001520
2458842.493865,0.999295,0.001526
2458842.495439,0.988563,0.001513
2458842.496203,0.993176,0.001495
2458842.496955,0.997489,0.001499
2458842.498494,0.999961,0.001509
2458842.499235,0.996853,0.001488
2458842.499999,0.999340,0.001494
2458842.500775,0.993420,0.001436
2458842.501573,0.991492,0.001498
2458842.502372,0.994631,0.001495
2458842.504004,0.998634,0.001455
2458842.504791,0.998923,0.001532
2458842.505532,0.998274,0.001489
2458842.506458,0.996678,0.001469
2458842.507256,0.997694,0.001522
2458842.508009,0.993275,0.001502
2458842.508749,0.995956,0.001528
2458842.509548,0.997653,0.001550
2458842.510289,0.996550,0.001536
2458842.511053,0.993220,0.001495
2458842.511874,0.999383,0.001552
2458842.512673,0.997713,0.001513
2458842.513599,0.995318,0.001572
2458842.514351,0.996594,0.001571
2458842.515092,0.991418,0.001543
2458842.515867,0.994965,0.001632
2458842.516620,0.994726,0.001570
2458842.517384,0.997089,0.001522
2458842.518205,0.995543,0.001577
2458842.519004,1.001704,0.001583
2458842.519756,0.994567,0.001578
2458842.520509,0.996522,0.001566
2458842.521250,1.001222,0.001520
2458842.522152,0.993581,0.001597
2458842.522916,0.997910,0.001616
2458842.523773,0.999363,0.001547
2458842.524606,0.994157,0.001651
2458842.525358,0.991789,0.001601
2458842.526192,1.001385,0.001727
2458842.526944,0.998408,0.001836
2458842.527708,0.994839,0.001751
2458842.528576,1.001270,0.001713
2458842.529375,0.992790,0.001579
2458842.530173,1.002131,0.001667
2458842.530972,1.000316,0.001611
2458842.531782,0.996022,0.001665
2458842.532708,0.986277,0.001756
2458842.533460,0.987855,0.001742
2458842.534247,0.999841,0.001836
2458842.535081,0.987373,0.001741
2458842.535821,0.997294,0.001546
2458842.536608,0.994183,0.001623
2458842.537395,1.003012,0.001624
2458842.538206,0.989668,0.001522
2458842.539027,0.995552,0.001452
2458842.539849,0.996511,0.001502
2458842.540590,0.994565,0.001504
2458842.541389,0.993686,0.001539
2458842.542187,0.990190,0.001533
2458842.543078,0.993170,0.001545
2458842.543831,0.989505,0.001553
2458842.544618,1.003086,0.001576
2458842.545509,1.000185,0.001579
2458842.546296,0.992562,0.001562
2458842.547095,0.996594,0.001645
2458842.547835,1.005086,0.001694
2458842.548622,1.001813,0.001689
2458842.549363,0.994166,0.001654
2458842.550116,0.991291,0.001687
2458842.550856,0.997726,0.001579
2458842.551736,0.998346,0.001676
2458842.552477,0.986230,0.001645
2458842.553240,0.999752,0.001609
2458842.554039,0.997743,0.001700
2458842.554791,0.990032,0.001653
2458842.555648,1.000146,0.001590
2458842.556435,0.999365,0.001600
2458842.557199,0.999978,0.001726
2458842.557963,0.995919,0.001659
2458842.558715,1.000302,0.001649
2458842.559467,0.994962,0.001658
2458842.560231,1.002035,0.001652
2458842.561030,0.998439,0.001751
2458842.561817,0.995463,0.001743
2458842.562569,0.999850,0.001671
2458842.564236,0.999407,0.001628
2458842.565000,0.993858,0.001559
2458842.565822,0.997051,0.001601
2458842.566782,0.998936,0.001706
2458842.567558,0.988796,0.001640
2458842.568356,0.999462,0.001668
2458842.569097,0.993735,0.001625
2458842.569872,1.001439,0.001701
2458842.570625,1.001629,0.001757
2458842.571365,1.000723,0.001633
2458842.572118,0.999499,0.001668
2458842.572859,0.989578,0.001937
2458842.573842,0.992857,0.001551
2458842.574629,0.999089,0.001590
2458842.576146,0.989670,0.001574
2458842.577014,0.996748,0.001741
2458842.577766,0.990439,0.001749
2458842.578518,1.000750,0.001631
2458842.579305,0.997090,0.001683
2458842.580058,1.004606,0.001730
2458842.580833,0.990421,0.001673
2458842.581585,0.996910,0.001683
2458842.582361,0.994336,0.001666
2458842.583842,1.001752,0.001604
2458842.584722,0.989807,0.001675
2458842.585474,1.003465,0.001660
2458842.586238,1.005168,0.001616
2458842.587129,1.008076,0.001662
2458842.587905,1.006007,0.001577
2458842.588703,0.998689,0.001662
2458842.590231,0.992184,0.001585
2458842.591018,0.997808,0.001643
2458842.591794,0.998072,0.001672
2458842.592546,0.994997,0.001644
2458842.593321,1.002847,0.001660
2458842.594074,1.008327,0.001651
2458842.594884,0.992131,0.001620
2458842.595763,1.002842,0.001596
2458842.596539,0.986411,0.001645
2458842.597384,1.008282,0.001654
2458842.598124,1.007918,0.001655
2458842.598877,1.004123,0.001595
2458842.599722,1.009614,0.001688
2458842.600474,1.005247,0.001703
2458842.601273,0.991183,0.001637
2458842.602083,0.996601,0.001717
2458842.602835,1.006302,0.001723
2458842.603587,1.005458,0.001765
2458842.604374,1.006105,0.001692
2458842.605231,0.993894,0.001740
2458842.605983,0.990921,0.001677
2458842.607557,0.995045,0.001651
2458842.608506,1.002427,0.001717
2458842.609293,0.997428,0.001757
2458842.610046,1.002437,0.001711
2458842.610856,1.001833,0.001815
2458842.611608,0.982965,0.001748
2458842.612383,1.003208,0.001722
2458842.613217,1.003696,0.001739
2458842.613969,1.005232,0.001679
2458842.614744,0.994837,0.001740
2458842.615624,0.986933,0.001692
2458842.616388,0.996374,0.001708
2458842.617152,1.006339,0.001738
2458842.617893,0.997205,0.001688
2458842.618876,1.007052,0.001672
2458842.620427,1.006565,0.001747
2458842.621191,0.999170,0.001733
2458842.621955,0.999175,0.001746
2458842.622719,0.997414,0.001777

==> Data/CDK14_Sloanz.csv <==
# 1st column is time in units of Barycentric Julian Date (BJD),,
# 2nd column is flux which is the normalized flux,,
# 3rd column is flux_err which is the uncertainty in the measured flux,,
# description: transit observation from CDK14_Sloanz,,
# time,flux,flux_err
2458842.459726,1.000558,0.001655
2458842.460779,1.004778,0.001539
2458842.461566,0.998679,0.001590
2458842.462341,1.004137,0.001582
2458842.463117,1.002831,0.001571
2458842.463927,0.995043,0.001506
2458842.464725,1.001606,0.001525
2458842.465524,0.996174,0.001590
2458842.466323,0.998359,0.001609
2458842.467110,0.996063,0.001600
2458842.467862,0.995501,0.001599
2458842.468614,0.995671,0.001592
2458842.469424,0.998796,0.001606
2458842.470281,0.996502,0.001728
2458842.471195,1.001099,0.001708
2458842.471959,1.000191,0.001714
2458842.472700,1.001726,0.001675
2458842.473475,0.995557,0.001606
2458842.474262,1.002831,0.001625
2458842.475014,1.001992,0.001671
2458842.475801,0.998516,0.001590
2458842.476577,0.995800,0.001546
2458842.477410,1.002998,0.001623
2458842.478151,0.997994,0.001607
2458842.478892,0.996793,0.001618
2458842.479667,1.002424,0.001651
2458842.480558,0.998970,0.001704
2458842.481461,0.996894,0.001672
2458842.482294,0.994366,0.001672
2458842.483174,1.001471,0.001663
2458842.483961,0.996722,0.001537
2458842.484771,1.003806,0.001599
2458842.485523,1.000138,0.001600
2458842.486275,0.994636,0.001568
2458842.487062,1.002572,0.001659
2458842.487803,0.999094,0.001625
2458842.488636,1.000336,0.001645
2458842.489412,0.999044,0.001616
2458842.490164,0.995500,0.001544
2458842.491032,1.004969,0.001624
2458842.491912,1.002283,0.001704
2458842.492664,0.993852,0.001547
2458842.493463,0.996794,0.001633
2458842.494215,0.997430,0.001611
2458842.494979,0.995880,0.001554
2458842.495777,0.994676,0.001620
2458842.496541,0.998081,0.001616
2458842.497294,0.993019,0.001606
2458842.498081,0.996270,0.001630
2458842.498833,0.995960,0.001587
2458842.499585,0.993305,0.001593
2458842.500337,0.995569,0.001609
2458842.501148,0.994174,0.001600
2458842.501911,0.990467,0.001596
2458842.502814,0.999754,0.001591
2458842.503566,0.996397,0.001665
2458842.504377,0.990377,0.001624
2458842.505129,0.995383,0.001645
2458842.506055,0.995954,0.001643
2458842.506842,0.994056,0.001618
2458842.507594,0.997498,0.001616
2458842.508346,0.994043,0.001619
2458842.509087,0.997284,0.001591
2458842.509886,0.991711,0.001644
2458842.510626,0.986208,0.001630
2458842.511471,0.991878,0.001635
2458842.512223,0.989086,0.001632
2458842.513196,1.000714,0.001712
2458842.513948,0.998095,0.001676
2458842.514689,0.988991,0.001664
2458842.515464,1.000457,0.001711
2458842.516216,0.990081,0.001703
2458842.516969,0.990588,0.001659
2458842.517756,0.989852,0.001592
2458842.518554,0.985265,0.001592
2458842.519341,0.985046,0.001662
2458842.520094,0.998949,0.001684
2458842.520846,1.001998,0.001642
2458842.521749,1.001815,0.001686
2458842.522501,0.994856,0.001714
2458842.523357,0.996150,0.001731
2458842.524156,0.998562,0.001626
2458842.524954,0.997163,0.001763
2458842.525741,0.992501,0.001683
2458842.526528,0.991504,0.001817
2458842.527304,0.995668,0.001846
2458842.528924,0.994920,0.001663
2458842.529746,0.991604,0.001736
2458842.530521,0.992053,0.001665
2458842.531343,0.985870,0.001814
2458842.532257,0.995249,0.001788
2458842.533044,0.993840,0.001830
2458842.533797,0.989068,0.001784
2458842.534688,0.997895,0.001906
2458842.535417,0.993297,0.001766
2458842.536204,0.991766,0.001689
2458842.536945,0.987193,0.001608
2458842.537743,0.998308,0.001638
2458842.538588,0.986983,0.001586
2458842.539398,0.987519,0.001507
2458842.540185,0.995119,0.001578
2458842.540926,0.984405,0.001520
2458842.541725,0.992775,0.001554
2458842.542627,0.990654,0.001556
2458842.543414,0.994331,0.001627
2458842.544167,0.985198,0.001563
2458842.545104,0.992931,0.001630
2458842.545856,0.984731,0.001581
2458842.546678,0.999128,0.001723
2458842.547430,0.990072,0.001741
2458842.548171,0.988640,0.001625
2458842.548958,0.987407,0.001736
2458842.549710,0.988810,0.001679
2458842.550451,0.993803,0.001740
2458842.551342,0.996020,0.001800
2458842.552071,0.992074,0.001713
2458842.552824,1.003398,0.001725
2458842.553611,1.000203,0.001787
2458842.554386,0.994366,0.001750
2458842.555243,0.998114,0.001736
2458842.556018,0.994895,0.001714
2458842.556793,1.002851,0.001721
2458842.557557,1.000311,0.001708
2458842.558298,0.992673,0.001695
2458842.559062,0.994181,0.001703
2458842.559803,0.995075,0.001722
2458842.560613,0.999824,0.001788
2458842.561365,0.987834,0.001691
2458842.562152,0.995983,0.001793
2458842.562939,1.005399,0.001695
2458842.563830,0.987161,0.001681
2458842.564594,0.999549,0.001671
2458842.565369,0.994016,0.001597
2458842.566353,1.000810,0.001691
2458842.567140,0.991859,0.001677
2458842.567893,1.002001,0.001660
2458842.568680,0.995097,0.001722
2458842.569455,0.986233,0.001766
2458842.570219,0.993708,0.001783
2458842.570960,0.997096,0.001732
2458842.571700,1.000441,0.001696
2458842.572453,0.998249,0.001701
2458842.573332,0.992623,0.001650
2458842.574212,0.998441,0.001638
2458842.574976,0.995390,0.001613
2458842.575728,0.995482,0.001669
2458842.576631,1.005955,0.001798
2458842.577348,0.990103,0.001748
2458842.578100,0.984578,0.001730
2458842.578899,0.992691,0.001700
2458842.579640,0.994012,0.001703
2458842.580415,0.991660,0.001708
2458842.581167,0.999043,0.001722
2458842.581931,0.998614,0.001684
2458842.582695,0.997462,0.001711
2458842.583436,1.000876,0.001682
2458842.584315,1.001826,0.001684
2458842.585056,0.990764,0.001712
2458842.585832,1.002098,0.001692
2458842.586734,1.005592,0.001750
2458842.587463,0.999189,0.001585
2458842.588274,1.001369,0.001671
2458842.589037,1.002955,0.001676
2458842.589778,0.986742,0.001568
2458842.590611,1.008193,0.001668
2458842.591375,0.990349,0.001633
2458842.592128,1.000348,0.001659
2458842.592903,1.005518,0.001673
2458842.593655,1.006286,0.001670
2458842.594431,0.996926,0.001565
2458842.595334,0.998779,0.001646
2458842.596132,1.002996,0.001638
2458842.596989,0.989440,0.001689
2458842.597718,1.001181,0.001644
2458842.598470,1.009438,0.001665
2458842.599257,1.003916,0.001683
2458842.600056,0.994438,0.001677
2458842.600808,1.007872,0.001734
2458842.601676,0.988136,0.001663
2458842.603180,1.007924,0.001766
2458842.603944,1.004519,0.001760
2458842.605576,1.000769,0.001829
2458842.606317,0.994720,0.001798
2458842.607139,0.990872,0.001884
2458842.608088,1.003702,0.001881
2458842.608840,1.003142,0.001801
2458842.609638,1.006576,0.001909
2458842.610425,1.000272,0.002058
2458842.611189,1.006968,0.001929
2458842.611930,1.001928,0.001866
2458842.612763,1.006877,0.001839
2458842.613550,1.004366,0.001841
2458842.614337,0.994220,0.001831
2458842.615090,1.001417,0.001844
2458842.615969,0.999689,0.001826
2458842.616733,0.991849,0.001828
2458842.617485,1.007150,0.001843
2458842.618481,0.998671,0.001969
2458842.619256,0.985634,0.001848
2458842.619997,0.997011,0.001868
2458842.620761,1.005878,0.001848
2458842.621525,1.001314,0.001854
2458842.622288,1.005869,0.001903

==> Data/ELP.csv <==
# 1st column is time in units of Barycentric Julian Date (BJD),,
# 2nd column is rv which is the radial velocity in units of km/s,,
# 3rd column is rv_err which is the uncertainty in the measured radial velocity in units of km/s,,
# description: Radial velocities from ELP,,
# time,rv,rv_err
2458805.564199,-25.6966,0.0145
2458806.565002,-25.7610,0.0153
2458807.566340,-25.3466,0.0133
2458808.570467,-25.8307,0.0299
2458814.663425,-25.5579,0.0262
2458818.618086,-25.4575,0.0180

==> Data/EXPRES.csv <==
# 1st column is time in units of Barycentric Julian Date (BJD),,
# 2nd column is rv which is the radial velocity in units of km/s,,
# 3rd column is rv_err which is the uncertainty in the measured radial velocity in units of km/s,,
# description: Radial velocities from EXPRES,,
# time,rv,rv_err
2459002.787631,-0.0553,0.0025
2459003.954076,0.1677,0.0018
2459004.953876,-0.2798,0.0020
2459012.955625,-0.2716,0.0019
2459033.957319,-0.2877,0.0022
2459059.915400,-0.0362,0.0021
2459059.919605,-0.0440,0.0020
2459059.923762,-0.0389,0.0020
2459059.927997,-0.0459,0.0022
2459059.932407,-0.0517,0.0022
2459059.936606,-0.0503,0.0023
2459059.940835,-0.0507,0.0022
2459059.945055,-0.0582,0.0021
2459059.949247,-0.0595,0.0019
2459059.953490,-0.0624,0.0023

==> Data/FIES.csv <==
# 1st column is time in units of Barycentric Julian Date (BJD),,
# 2nd column is rv which is the radial velocity in units of km/s,,
# 3rd column is rv_err which is the uncertainty in the measured radial velocity in units of km/s,,
# description: Radial velocities from FIES,,
# time,rv,rv_err
2458815.307593,0.0092,0.0142
2458990.567802,-0.0241,0.0079
2458991.562807,-0.5814,0.0156
2458991.594498,-0.5659,0.0129
2458991.698593,-0.5654,0.0110
2458992.606914,-0.0695,0.0125
2458992.615274,-0.0752,0.0189
2458993.658735,-0.3183,0.0116
2458993.662679,-0.3395,0.0156
2458993.666687,-0.3142,0.0141
2458993.670878,-0.3294,0.0183
2458993.674862,-0.3158,0.0112
2458993.678937,-0.3338,0.0134
2458993.686045,-0.3348,0.0098
2458993.690092,-0.3290,0.0139
2458993.694137,-0.3372,0.0138
2458993.698146,-0.3455,0.0097
2458994.571980,-0.5004,0.0093
2458994.621049,-0.4716,0.0080
2458994.704411,-0.4294,0.0117
2458995.570851,0.0155,0.0115
2458995.620876,0.0137,0.0072
2458995.703476,0.0000,0.0119
2459018.520808,-0.4473,0.0176
2459018.597262,-0.4064,0.0157
2459018.693433,-0.3305,0.0085
2459019.513133,0.0347,0.0084
2459019.594250,0.0028,0.0075
2459019.694408,-0.0258,0.0093
2459020.514030,-0.5167,0.0105
2459020.590422,-0.5469,0.0090
2459020.688977,-0.5529,0.0126

==> Data/LCO_Y.csv <==
# 1st column is time in units of Barycentric Julian Date (BJD),,
# 2nd column is flux which is the normalized flux,,
# 3rd column is flux_err which is the uncertainty in the measured flux,,
# description: transit observation from LCO_Y,,
# time,flux,flux_err
2459136.616699,0.999450,0.000823
2459136.617443,1.001766,0.000823
2459136.618187,0.999156,0.000827
2459136.618938,1.000517,0.000822
2459136.619680,1.000191,0.000820
2459136.620419,0.997896,0.000819
2459136.621162,0.999932,0.000821
2459136.621926,0.998883,0.000820
2459136.622672,0.998372,0.000819
2459136.623432,1.001415,0.000821
2459136.624178,1.001258,0.000821
2459136.624927,1.001465,0.000820
2459136.625689,0.999677,0.000820
2459136.626439,0.998984,0.000819
2459136.627176,0.999717,0.000819
2459136.627913,0.997509,0.000818
2459136.628653,1.002861,0.000822
2459136.629392,1.001459,0.000822
2459136.630137,0.999593,0.000821
2459136.630881,0.999433,0.000820
2459136.631624,0.999033,0.000819
2459136.632371,0.999288,0.000820
2459136.633121,0.999210,0.000820
2459136.633866,1.000730,0.000820
2459136.634620,1.001103,0.000819
2459136.635361,0.999148,0.000818
2459136.636100,0.996592,0.000817
2459136.636847,1.000025,0.000819
2459136.637601,0.998950,0.000819
2459136.638349,1.000830,0.000820
2459136.639101,0.998473,0.000818
2459136.639845,1.000164,0.000820
2459136.640604,1.000012,0.000819
2459136.641351,0.998475,0.000818
2459136.642102,0.999364,0.000818
2459136.642843,1.001604,0.000819
2459136.643597,1.002412,0.000820
2459136.644364,0.999578,0.000821
2459136.645109,0.999234,0.000819
2459136.645850,0.999258,0.000820
2459136.646602,0.998763,0.000819
2459136.647358,1.000122,0.000821
2459136.648100,1.001054,0.000819
2459136.648874,1.000880,0.000820
2459136.649658,1.000249,0.000819
2459136.650397,0.999615,0.000819
2459136.651158,1.001531,0.000820
2459136.651897,1.001738,0.000822
2459136.652648,0.998270,0.000820
2459136.653396,1.001028,0.000821
2459136.654150,0.999859,0.000820
2459136.654888,1.003215,0.000823
2459136.655627,1.000812,0.000822
2459136.656388,1.002021,0.000821
2459136.657130,0.997529,0.000819
2459136.657877,1.000272,0.000821
2459136.658620,1.000521,0.000822
2459136.659369,0.999703,0.000820
2459136.660116,0.998547,0.000819
2459136.660854,1.000040,0.000819
2459136.661600,1.001656,0.000820
2459136.662344,0.999592,0.000820
2459136.663089,1.001990,0.000821
2459136.663834,0.999751,0.000820
2459136.664586,0.998065,0.000820
2459136.665332,0.998788,0.000820
2459136.666084,1.001113,0.000822
2459136.666836,0.998492,0.000822
2459136.667587,0.999540,0.000821
2459136.668324,0.998662,0.000821
2459136.669064,0.999065,0.000822
2459136.669809,1.000641,0.000822
2459136.670559,0.998504,0.000821
2459136.671304,0.995879,0.000819
2459136.672047,0.998098,0.000820
2459136.672783,0.995315,0.000819
2459136.673530,0.998028,0.000821
2459136.674282,0.997106,0.000822
2459136.675023,0.997051,0.000822
2459136.675762,0.995804,0.000821
2459136.676506,0.996939,0.000822
2459136.678001,0.998797,0.000821
2459136.678751,0.995375,0.000820
2459136.679492,0.998834,0.000822
2459136.680237,0.994632,0.000819
2459136.681008,0.995364,0.000819
2459136.681749,0.995355,0.000820
2459136.682495,0.994108,0.000819
2459136.683238,0.994021,0.000818
2459136.683987,0.996836,0.000820
2459136.684729,0.995750,0.000820
2459136.685471,0.995164,0.000820
2459136.686336,0.993408,0.000819
2459136.687078,0.994969,0.000819
2459136.687824,0.996217,0.000820
2459136.688580,0.993711,0.000819
2459136.689325,0.994768,0.000818
2459136.690068,0.995067,0.000818
2459136.690810,0.996740,0.000820
2459136.691558,0.994292,0.000818
2459136.692303,0.994412,0.000818
2459136.693045,0.993707,0.000819
2459136.693788,0.994695,0.000819
2459136.694536,0.996071,0.000820
2459136.695281,0.996441,0.000821
2459136.696019,0.993624,0.000819
2459136.696764,0.994329,0.000819
2459136.697507,0.991559,0.000817
2459136.698256,0.995501,0.000820
2459136.698999,0.995098,0.000819
2459136.699747,0.996449,0.000819
2459136.700501,0.993711,0.000818
2459136.701244,0.996929,0.000821
2459136.702008,0.992121,0.000819
2459136.702756,0.992695,0.000819
2459136.703533,0.993085,0.000820
2459136.704274,0.996042,0.000822
2459136.705023,0.996962,0.000823
2459136.705763,0.994613,0.000822
2459136.706504,0.993391,0.000822
2459136.707259,0.993178,0.000822
2459136.708014,0.995615,0.000824
2459136.708755,0.992015,0.000822
2459136.709508,0.993773,0.000823
2459136.710250,0.992683,0.000823
2459136.710993,0.992170,0.000822
2459136.711746,0.993592,0.000824
2459136.712487,0.992757,0.000823
2459136.713225,0.993724,0.000824
2459136.713968,0.994945,0.000825
2459136.714714,0.995447,0.000826
2459136.715462,0.995522,0.000825
2459136.716202,0.995589,0.000825
2459136.716943,0.995442,0.000824
2459136.717690,0.994580,0.000824
2459136.718435,0.993570,0.000823
2459136.719192,0.994131,0.000824
2459136.719939,0.992532,0.000822
2459136.720682,0.994749,0.000822
2459136.721424,0.993554,0.000824
2459136.722163,0.994761,0.000827
2459136.722901,0.993354,0.000825
2459136.723644,0.994976,0.000826
2459136.724383,0.995040,0.000826
2459136.725128,0.992797,0.000825
2459136.725874,0.993165,0.000825
2459136.726678,0.995784,0.000827
2459136.727417,0.996650,0.000829
2459136.728154,0.992567,0.000824
2459136.728897,0.993653,0.000825
2459136.729636,0.994766,0.000825
2459136.730381,0.994628,0.000825
2459136.731130,0.994597,0.000824
2459136.731870,0.994495,0.000823
2459136.732615,0.994697,0.000823
2459136.733360,0.992112,0.000822
2459136.734107,0.994508,0.000823
2459136.734859,0.998683,0.000827
2459136.735602,0.994232,0.000826
2459136.736343,0.993392,0.000825
2459136.737092,0.996528,0.000827
2459136.737839,0.993755,0.000826
2459136.738581,0.995043,0.000827
2459136.739332,0.992048,0.000827
2459136.740081,0.994177,0.000830
2459136.740833,0.995861,0.000830
2459136.741691,0.995573,0.000829
2459136.742429,0.994984,0.000832
2459136.743182,0.992181,0.000830
2459136.743918,0.994996,0.000832
2459136.744656,0.993534,0.000831
2459136.745399,0.993658,0.000830
2459136.746139,0.996906,0.000833
2459136.746902,0.996260,0.000832
2459136.747646,0.997203,0.000832
2459136.748404,0.994811,0.000830
2459136.749164,0.996512,0.000832
2459136.749908,0.993994,0.000829
2459136.750661,0.998108,0.000832
2459136.751405,0.999222,0.000831
2459136.752151,1.000117,0.000833
2459136.752893,0.998902,0.000833
2459136.753649,1.000559,0.000833
2459136.754402,0.993963,0.000830
2459136.755144,0.998713,0.000834
2459136.755887,0.998672,0.000835
2459136.756641,1.000184,0.000836
2459136.757383,0.996774,0.000832
2459136.758124,0.998797,0.000833
2459136.758869,1.001181,0.000836
2459136.759611,0.998066,0.000835
2459136.760356,0.998839,0.000836
2459136.761097,0.997913,0.000835
2459136.761842,1.001032,0.000837
2459136.762592,1.001862,0.000838
2459136.763341,0.999075,0.000837
2459136.764084,0.997131,0.000836
2459136.764837,0.999910,0.000837
2459136.765583,0.999582,0.000837
2459136.766327,0.998109,0.000837
2459136.767067,1.002294,0.000839
2459136.767805,1.000073,0.000836
2459136.768548,0.998297,0.000833
2459136.769296,0.999307,0.000834
2459136.770046,0.998259,0.000833
2459136.770799,1.000055,0.000837
2459136.771548,0.998958,0.000833
2459136.772298,1.000184,0.000835
2459136.773040,1.002231,0.000837
2459136.773811,0.999687,0.000836
2459136.774574,1.001114,0.000837
2459136.775317,0.999335,0.000836
2459136.776057,0.996086,0.000834
2459136.776803,1.001580,0.000839
2459136.777543,0.999989,0.000838
2459136.778294,0.997878,0.000836
2459136.779036,0.998238,0.000838
2459136.779903,0.999986,0.000835
2459136.780644,1.002500,0.000836
2459136.781382,1.002903,0.000838
2459136.782120,0.999157,0.000836
2459136.782873,1.001330,0.000838
2459136.783643,0.999812,0.000837
2459136.784442,0.999291,0.000836
2459136.785189,0.997929,0.000835
2459136.785929,1.000769,0.000838
2459136.786684,0.999875,0.000837
2459136.787425,0.999313,0.000837
2459136.788164,1.000618,0.000841
2459136.788914,1.000769,0.000841
2459136.789670,0.999573,0.000844
2459136.790410,1.004080,0.000847
2459136.791149,1.001993,0.000844
2459136.791953,0.997848,0.000842
2459136.792694,1.000583,0.000843
2459136.793443,0.998927,0.000844
2459136.794212,1.001747,0.000843
2459136.794950,0.998928,0.000844

==> Data/MuSCAT2_Sloang.csv <==
# 1st column is time in units of Barycentric Julian Date (BJD),,
# 2nd column is flux which is the normalized flux,,
# 3rd column is flux_err which is the uncertainty in the measured flux,,
# description: transit observation from MuSCAT2_Sloang,,
# time,flux,flux_err
2458985.57004315,1.00014107,0.00082992
2458985.57077687,0.99975723,0.00082992
2458985.57145769,1.00029803,0.00082992
2458985.57213855,1.00097006,0.00082992
2458985.57287165,0.99978738,0.00082992
2458985.57355300,0.99961395,0.00082992
2458985.57423492,0.99873106,0.00082992
2458985.57496900,0.99964708,0.00082992
2458985.57565059,1.00173816,0.00082992
2458985.57633179,1.00007440,0.00082992
2458985.57701176,0.99855996,0.00082992
2458985.57769162,0.99992872,0.00082992
2458985.57842491,1.00152785,0.00082992
2458985.57910697,1.00077948,0.00082992
2458985.57978644,0.99985759,0.00082992
2458985.58051902,1.00095794,0.00082992
2458985.58119912,1.00081782,0.00082992
2458985.58187965,1.00118462,0.00082992
2458985.58256016,1.00169112,0.00082992
2458985.58324016,1.00123188,0.00082992
2458985.58397278,0.99822800,0.00082992
2458985.58465320,0.99912271,0.00082992
2458985.58533395,0.99885580,0.00082992
2458985.58606658,1.00065931,0.00082992
2458985.58674742,0.99814090,0.00082992
2458985.58742830,0.99986900,0.00082992
2458985.58816191,1.00226161,0.00082992
2458985.58884361,0.99903436,0.00082992
2458985.58952481,0.99853897,0.00082992
2458985.59020504,1.00039839,0.00082992
2458985.59088574,0.99874332,0.00082992
2458985.59161823,1.00028184,0.00082992
2458985.59229839,0.99999324,0.00082992
2458985.59297884,0.99944987,0.00082992
2458985.59371182,0.99889865,0.00082992
2458985.59439337,0.99918992,0.00082992
2458985.59507484,0.99872500,0.00082992
2458985.59575564,0.99868082,0.00082992
2458985.59643629,0.99985616,0.00082992
2458985.59716929,1.00060933,0.00082992
2458985.59784967,1.00175001,0.00082992
2458985.59853007,1.00019688,0.00082992
2458985.59926267,0.99950068,0.00082992
2458985.59994291,0.99980127,0.00082992
2458985.60062351,1.00018808,0.00082992
2458985.60135667,0.99960519,0.00082992
2458985.60203709,0.99879528,0.00082992
2458985.60271764,0.99889586,0.00082992
2458985.60339809,0.99942149,0.00082992
2458985.60407861,0.99922954,0.00082992
2458985.60481148,0.99969874,0.00082992
2458985.60549256,0.99993946,0.00082992
2458985.60617325,1.00007721,0.00082992
2458985.60690563,0.99909847,0.00082992
2458985.60758757,0.99889862,0.00082992
2458985.60827071,0.99900370,0.00082992
2458985.60895118,0.99996959,0.00082992
2458985.60963290,0.99778064,0.00082992
2458985.61036548,0.99886767,0.00082992
2458985.61104611,0.99906699,0.00082992
2458985.61172667,0.99834227,0.00082992
2458985.61245914,0.99684705,0.00082992
2458985.61313962,0.99865722,0.00082992
2458985.61382061,0.99731868,0.00082992
2458985.61450207,0.99899918,0.00082992
2458985.61518319,0.99701403,0.00082992
2458985.61591613,0.99578967,0.00082992
2458985.61659659,0.99802735,0.00082992
2458985.61727710,0.99702993,0.00082992
2458985.61800976,0.99563903,0.00082992
2458985.61869033,0.99760332,0.00082992
2458985.61937087,0.99831145,0.00082992
2458985.62010403,0.99675278,0.00082992
2458985.62078572,0.99556851,0.00082992
2458985.62146618,0.99567957,0.00082992
2458985.62214656,0.99595978,0.00082992
2458985.62282738,0.99534738,0.00082992
2458985.62356027,0.99481097,0.00082992
2458985.62424098,0.99368649,0.00082992
2458985.62492150,0.99343731,0.00082992
2458985.62565466,0.99434704,0.00082992
2458985.62633535,0.99696756,0.00082992
2458985.62701644,0.99461028,0.00082992
2458985.62769762,0.99476273,0.00082992
2458985.62837869,0.99450492,0.00082992
2458985.62911198,0.99475068,0.00082992
2458985.62979260,0.99440495,0.00082992
2458985.63047303,0.99410711,0.00082992
2458985.63120589,0.99557488,0.00082992
2458985.63188687,0.99343174,0.00082992
2458985.63256793,0.99357363,0.00082992
2458985.63330191,0.99490794,0.00082992
2458985.63398376,0.99652218,0.00082992
2458985.63466571,0.99591689,0.00082992
2458985.63534672,0.99620156,0.00082992
2458985.63602844,0.99504806,0.00082992
2458985.63676386,0.99507882,0.00082992
2458985.63744727,0.99392750,0.00082992
2458985.63812934,0.99558433,0.00082992
2458985.63881111,0.99580972,0.00082992
2458985.63949182,0.99432045,0.00082992
2458985.64022484,0.99500214,0.00082992
2458985.64090686,0.99579549,0.00082992
2458985.64158937,0.99541619,0.00082992
2458985.64232238,0.99524095,0.00082992
2458985.64300286,0.99611830,0.00082992
2458985.64368401,0.99453112,0.00082992
2458985.64436585,0.99434276,0.00082992
2458985.64504747,0.99451554,0.00082992
2458985.64578081,0.99501640,0.00082992
2458985.64646240,0.99468432,0.00082992
2458985.64714335,0.99422499,0.00082992
2458985.64787649,0.99474669,0.00082992
2458985.64855782,0.99354688,0.00082992
2458985.64923920,0.99359390,0.00082992
2458985.64992030,0.99481034,0.00082992
2458985.65060112,0.99462820,0.00082992
2458985.65133385,0.99443768,0.00082992
2458985.65201447,0.99482466,0.00082992
2458985.65269519,0.99440599,0.00082992
2458985.65342954,0.99400192,0.00082992
2458985.65411085,0.99415669,0.00082992
2458985.65479304,0.99313396,0.00082992
2458985.65547324,0.99409287,0.00082992
2458985.65615558,0.99361330,0.00082992
2458985.65688993,0.99478673,0.00082992
2458985.65757054,0.99369380,0.00082992
2458985.65825139,0.99238593,0.00082992
2458985.65898465,0.99401250,0.00082992
2458985.65966591,0.99397274,0.00082992
2458985.66034726,0.99501932,0.00082992
2458985.66108047,0.99386248,0.00082992
2458985.66176150,0.99362860,0.00082992
2458985.66244244,0.99383192,0.00082992
2458985.66312260,0.99450739,0.00082992
2458985.66380342,0.99363922,0.00082992
2458985.66453656,0.99446336,0.00082992
2458985.66521705,0.99423380,0.00082992
2458985.66589780,0.99323434,0.00082992
2458985.66663126,0.99380770,0.00082992
2458985.66731310,0.99432660,0.00082992
2458985.66799515,0.99389881,0.00082992
2458985.66867566,0.99411413,0.00082992
2458985.66935592,0.99413182,0.00082992
2458985.67008895,0.99429502,0.00082992
2458985.67077053,0.99503320,0.00082992
2458985.67145274,0.99528858,0.00082992
2458985.67218709,0.99483475,0.00082992
2458985.67286856,0.99464501,0.00082992
2458985.67354976,0.99422539,0.00082992
2458985.67423085,0.99389925,0.00082992
2458985.67491285,0.99310080,0.00082992
2458985.67564675,0.99608307,0.00082992
2458985.67632815,0.99539091,0.00082992
2458985.67700951,0.99476377,0.00082992
2458985.67774380,0.99513446,0.00082992
2458985.67842559,0.99400590,0.00082992
2458985.67910664,0.99520776,0.00082992
2458985.67978750,0.99514868,0.00082992
2458985.68046850,0.99539633,0.00082992
2458985.68120223,0.99671384,0.00082992
2458985.68188372,0.99601712,0.00082992
2458985.68256526,0.99573885,0.00082992
2458985.68330002,0.99757074,0.00082992
2458985.68398226,0.99583484,0.00082992
2458985.68466651,0.99768154,0.00082992
2458985.68534860,0.99485365,0.00082992
2458985.68602913,0.99670174,0.00082992
2458985.68676198,0.99809268,0.00082992
2458985.68744277,0.99708590,0.00082992
2458985.68812289,0.99598147,0.00082992
2458985.68885669,0.99752857,0.00082992
2458985.68953798,0.99747532,0.00082992
2458985.69021951,0.99662132,0.00082992
2458985.69090087,0.99535020,0.00082992
2458985.69158186,0.99718448,0.00082992
2458985.69231563,0.99856208,0.00082992
2458985.69299702,0.99883664,0.00082992
2458985.69367847,0.99985671,0.00082992
2458985.69441203,0.99814368,0.00082992
2458985.69509323,0.99884184,0.00082992
2458985.69577409,0.99828175,0.00082992
2458985.69645481,0.99904615,0.00082992
2458985.69713571,0.99748659,0.00082992
2458985.69786945,0.99977100,0.00082992
2458985.69855098,0.99862841,0.00082992
2458985.69923188,0.99892154,0.00082992
2458985.69996507,1.00026159,0.00082992
2458985.70064612,0.99954216,0.00082992
2458985.70132695,0.99982211,0.00082992
2458985.70200824,0.99912812,0.00082992
2458985.70269135,0.99937892,0.00082992
2458985.70342535,0.99885820,0.00082992
2458985.70410826,1.00016026,0.00082992
2458985.70479024,0.99998036,0.00082992
2458985.70547160,0.99758903,0.00082992
2458985.70615571,1.00039271,0.00082992
2458985.70689047,1.00030809,0.00082992
2458985.70757265,0.99958355,0.00082992
2458985.70825463,0.99955851,0.00082992
2458985.70898837,0.99996277,0.00082992
2458985.70967031,0.99979149,0.00082992
2458985.71035386,0.99914326,0.00082992
2458985.71103583,0.99916293,0.00082992
2458985.71171700,1.00013993,0.00082992
2458985.71245196,0.99991063,0.00082992
2458985.71313473,0.99936147,0.00082992
2458985.71381592,1.00143524,0.00082992
2458985.71455094,1.00040172,0.00082992
2458985.71523247,0.99953553,0.00082992
2458985.71591378,0.99998071,0.00082992
2458985.71659597,1.00024620,0.00082992
2458985.71727664,1.00144452,0.00082992
2458985.71800967,1.00068600,0.00082992
2458985.71869107,0.99976903,0.00082992
2458985.71937259,1.00012555,0.00082992
2458985.72010658,0.99973135,0.00082992
2458985.72078920,1.00101330,0.00082992
2458985.72147077,1.00078960,0.00082992
2458985.72215289,1.00037820,0.00082992
2458985.72283495,1.00049799,0.00082992
2458985.72341191,1.00141544,0.00082992

==> Data/MuSCAT2_Sloani.csv <==
# 1st column is time in units of Barycentric Julian Date (BJD),,
# 2nd column is flux which is the normalized flux,,
# 3rd column is flux_err which is the uncertainty in the measured flux,,
# description: transit observation from MuSCAT2_Sloani,,
# time,flux,flux_err
2458985.57004312,1.00112468,0.00093933
2458985.57077666,0.99973355,0.00093933
2458985.57145765,1.00108362,0.00093933
2458985.57213833,0.99967156,0.00093933
2458985.57287174,0.99870219,0.00093933
2458985.57355304,1.00029997,0.00093933
2458985.57423498,0.99909723,0.00093933
2458985.57491755,0.99973746,0.00093933
2458985.57560317,1.00046811,0.00093933
2458985.57633923,0.99883068,0.00093933
2458985.57702043,0.99745125,0.00093933
2458985.57770152,1.00084420,0.00093933
2458985.57843493,1.00108585,0.00093933
2458985.57911573,1.00015923,0.00093933
2458985.57979629,1.00128492,0.00093933
2458985.58047683,0.99851983,0.00093933
2458985.58115694,0.99999715,0.00093933
2458985.58188959,1.00026259,0.00093933
2458985.58256983,1.00299836,0.00093933
2458985.58324966,0.99986372,0.00093933
2458985.58398456,0.99947501,0.00093933
2458985.58466583,0.99942827,0.00093933
2458985.58534737,1.00031131,0.00093933
2458985.58602814,1.00055040,0.00093933
2458985.58671024,1.00064882,0.00093933
2458985.58744510,0.99940714,0.00093933
2458985.58812848,1.00189697,0.00093933
2458985.58881118,1.00030318,0.00093933
2458985.58954769,0.99957024,0.00093933
2458985.59023024,1.00046615,0.00093933
2458985.59091213,1.00050116,0.00093933
2458985.59159458,0.99923702,0.00093933
2458985.59227623,1.00093406,0.00093933
2458985.59301051,1.00013311,0.00093933
2458985.59369174,0.99948652,0.00093933
2458985.59437261,1.00095115,0.00093933
2458985.59510595,0.99873698,0.00093933
2458985.59578729,0.99988373,0.00093933
2458985.59646816,0.99989432,0.00093933
2458985.59714865,1.00021093,0.00093933
2458985.59782940,1.00023821,0.00093933
2458985.59856250,1.00043775,0.00093933
2458985.59924304,0.99896434,0.00093933
2458985.59992353,0.99977151,0.00093933
2458985.60065649,0.99742396,0.00093933
2458985.60133656,0.99918803,0.00093933
2458985.60201685,0.99882058,0.00093933
2458985.60269719,0.99794959,0.00093933
2458985.60337792,0.99829289,0.00093933
2458985.60411142,0.99911009,0.00093933
2458985.60479250,0.99797725,0.00093933
2458985.60547363,1.00008018,0.00093933
2458985.60620811,0.99884634,0.00093933
2458985.60689180,0.99933067,0.00093933
2458985.60757179,1.00017444,0.00093933
2458985.60825247,0.99472406,0.00093933
2458985.60893368,0.99919354,0.00093933
2458985.60966733,0.99730747,0.00093933
2458985.61034782,0.99775417,0.00093933
2458985.61102856,0.99739046,0.00093933
2458985.61176188,0.99809784,0.00093933
2458985.61244277,0.99601133,0.00093933
2458985.61312402,0.99723706,0.00093933
2458985.61385724,0.99600518,0.00093933
2458985.61453821,0.99707017,0.00093933
2458985.61521921,0.99618101,0.00093933
2458985.61589988,0.99654183,0.00093933
2458985.61658069,0.99824829,0.00093933
2458985.61731373,0.99686602,0.00093933
2458985.61799385,0.99486074,0.00093933
2458985.61867438,0.99651441,0.00093933
2458985.61940695,0.99690372,0.00093933
2458985.62008761,0.99636249,0.00093933
2458985.62076938,0.99368060,0.00093933
2458985.62145093,0.99400671,0.00093933
2458985.62213364,0.99545508,0.00093933
2458985.62286632,0.99510032,0.00093933
2458985.62354662,0.99324197,0.00093933
2458985.62422683,0.99331605,0.00093933
2458985.62496102,0.99402651,0.00093933
2458985.62564211,0.99417550,0.00093933
2458985.62632261,0.99382524,0.00093933
2458985.62700336,0.99358959,0.00093933
2458985.62768422,0.99377017,0.00093933
2458985.62841782,0.99365825,0.00093933
2458985.62909915,0.99494535,0.00093933
2458985.62978020,0.99396152,0.00093933
2458985.63051309,0.99398798,0.00093933
2458985.63119406,0.99615376,0.00093933
2458985.63187457,0.99320403,0.00093933
2458985.63260748,0.99150035,0.00093933
2458985.63328805,0.99456589,0.00093933
2458985.63396878,0.99523662,0.00093933
2458985.63464952,0.99292042,0.00093933
2458985.63533120,0.99532872,0.00093933
2458985.63606502,0.99398011,0.00093933
2458985.63674708,0.99383801,0.00093933
2458985.63742833,0.99418596,0.00093933
2458985.63816163,0.99375870,0.00093933
2458985.63884212,0.99333202,0.00093933
2458985.63952465,0.99431034,0.00093933
2458985.64020544,0.99350473,0.00093933
2458985.64088703,0.99503988,0.00093933
2458985.64162064,0.99459791,0.00093933
2458985.64230122,0.99516212,0.00093933
2458985.64298171,0.99454202,0.00093933
2458985.64371471,0.99366097,0.00093933
2458985.64439591,0.99414753,0.00093933
2458985.64507690,0.99339921,0.00093933
2458985.64575733,0.99365509,0.00093933
2458985.64643798,0.99365965,0.00093933
2458985.64717095,0.99300184,0.00093933
2458985.64785174,0.99334324,0.00093933
2458985.64853284,0.99252304,0.00093933
2458985.64926690,0.99373310,0.00093933
2458985.64994787,0.99353104,0.00093933
2458985.65063027,0.99471819,0.00093933
2458985.65131221,0.99471497,0.00093933
2458985.65199388,0.99414611,0.00093933
2458985.65272728,0.99439662,0.00093933
2458985.65340850,0.99300336,0.00093933
2458985.65409016,0.99279372,0.00093933
2458985.65482381,0.99300116,0.00093933
2458985.65550566,0.99408215,0.00093933
2458985.65618743,0.99407639,0.00093933
2458985.65686872,0.99285763,0.00093933
2458985.65755004,0.99309558,0.00093933
2458985.65828379,0.99339365,0.00093933
2458985.65896493,0.99448720,0.00093933
2458985.65964605,0.99294836,0.00093933
2458985.66037929,0.99381104,0.00093933
2458985.66106011,0.99292251,0.00093933
2458985.66174149,0.99244789,0.00093933
2458985.66242292,0.99210043,0.00093933
2458985.66310419,0.99445707,0.00093933
2458985.66383767,0.99327988,0.00093933
2458985.66451852,0.99323387,0.00093933
2458985.66519946,0.99333702,0.00093933
2458985.66593237,0.99256066,0.00093933
2458985.66661311,0.99374128,0.00093933
2458985.66729619,0.99300590,0.00093933
2458985.66797855,0.99431166,0.00093933
2458985.66866116,0.99351132,0.00093933
2458985.66939539,0.99357712,0.00093933
2458985.67007632,0.99408774,0.00093933
2458985.67075762,0.99339063,0.00093933
2458985.67149093,0.99400017,0.00093933
2458985.67217220,0.99442384,0.00093933
2458985.67285247,0.99397692,0.00093933
2458985.67353365,0.99360668,0.00093933
2458985.67421523,0.99367957,0.00093933
2458985.67494852,0.99200834,0.00093933
2458985.67562987,0.99491088,0.00093933
2458985.67631153,0.99325080,0.00093933
2458985.67704550,0.99354416,0.00093933
2458985.67772696,0.99355613,0.00093933
2458985.67840750,0.99411131,0.00093933
2458985.67908806,0.99393675,0.00093933
2458985.67976926,0.99437259,0.00093933
2458985.68050250,0.99567123,0.00093933
2458985.68118308,0.99471913,0.00093933
2458985.68186594,0.99544290,0.00093933
2458985.68260023,0.99544991,0.00093933
2458985.68328123,0.99637554,0.00093933
2458985.68396185,0.99465018,0.00093933
2458985.68464323,0.99529263,0.00093933
2458985.68532397,0.99491796,0.00093933
2458985.68605848,0.99605917,0.00093933
2458985.68674071,0.99714599,0.00093933
2458985.68742281,0.99605142,0.00093933
2458985.68815687,0.99563441,0.00093933
2458985.68883868,0.99638023,0.00093933
2458985.68952014,0.99518559,0.00093933
2458985.69020120,0.99679074,0.00093933
2458985.69088249,0.99570186,0.00093933
2458985.69161601,0.99767506,0.00093933
2458985.69229753,0.99849161,0.00093933
2458985.69297903,0.99946226,0.00093933
2458985.69371266,0.99944748,0.00093933
2458985.69439401,0.99643712,0.00093933
2458985.69507537,0.99839707,0.00093933
2458985.69575682,0.99786125,0.00093933
2458985.69643863,0.99940461,0.00093933
2458985.69717238,0.99736987,0.00093933
2458985.69785344,1.00035495,0.00093933
2458985.69853453,0.99841718,0.00093933
2458985.69926839,0.99878411,0.00093933
2458985.69994950,1.00048710,0.00093933
2458985.70063038,0.99891335,0.00093933
2458985.70131132,0.99930221,0.00093933
2458985.70199219,0.99924997,0.00093933
2458985.70272622,0.99940455,0.00093933
2458985.70340764,0.99854760,0.00093933
2458985.70408889,0.99970632,0.00093933
2458985.70482313,0.99984837,0.00093933
2458985.70550579,0.99836899,0.00093933
2458985.70618723,1.00088282,0.00093933
2458985.70687001,1.00030972,0.00093933
2458985.70755303,1.00068438,0.00093933
2458985.70828748,0.99931551,0.00093933
2458985.70897063,0.99989198,0.00093933
2458985.70965355,0.99953963,0.00093933
2458985.71033627,0.99954912,0.00093933
2458985.71101898,0.99952506,0.00093933
2458985.71175258,1.00026046,0.00093933
2458985.71243417,1.00048555,0.00093933
2458985.71311572,1.00000634,0.00093933
2458985.71385075,1.00026239,0.00093933
2458985.71453259,0.99916149,0.00093933
2458985.71521573,0.99883698,0.00093933
2458985.71589756,0.99992069,0.00093933
2458985.71657914,1.00011366,0.00093933
2458985.71731486,0.99973221,0.00093933
2458985.71799776,0.99919352,0.00093933
2458985.71868039,1.00049615,0.00093933
2458985.71936346,1.00049958,0.00093933
2458985.72004595,1.00043717,0.00093933
2458985.72078002,1.00036253,0.00093933
2458985.72146093,1.00064753,0.00093933
2458985.72214254,1.00049830,0.00093933
2458985.72287622,1.00038993,0.00093933
2458985.72345295,1.00147919,0.00093933

==> Data/MuSCAT2_Sloanr.csv <==
# 1st column is time in units of Barycentric Julian Date (BJD),,
# 2nd column is flux which is the normalized flux,,
# 3rd column is flux_err which is the uncertainty in the measured flux,,
# description: transit observation from MuSCAT2_Sloanr,,
# time,flux,flux_err
2458985.57002610,1.00167138,0.00096865
2458985.57072786,1.00037931,0.00096865
2458985.57142797,0.99953284,0.00096865
2458985.57212811,1.00042231,0.00096865
2458985.57282737,0.99951485,0.00096865
2458985.57352839,0.99935986,0.00096865
2458985.57422907,0.99803548,0.00096865
2458985.57493002,1.00093460,0.00096865
2458985.57563177,1.00181921,0.00096865
2458985.57633403,0.99923577,0.00096865
2458985.57700025,0.99886805,0.00096865
2458985.57766447,0.99954162,0.00096865
2458985.57836413,1.00151148,0.00096865
2458985.57906432,0.99888839,0.00096865
2458985.57976316,1.00146797,0.00096865
2458985.58046228,0.99921685,0.00096865
2458985.58116147,1.00077034,0.00096865
2458985.58186100,1.00154891,0.00096865
2458985.58256102,1.00247831,0.00096865
2458985.58326050,1.00031454,0.00096865
2458985.58396203,0.99906140,0.00096865
2458985.58466070,0.99923196,0.00096865
2458985.58535999,0.99959909,0.00096865
2458985.58605899,1.00032495,0.00096865
2458985.58672314,1.00049118,0.00096865
2458985.58738797,0.99886177,0.00096865
2458985.58808783,1.00135187,0.00096865
2458985.58878774,1.00009073,0.00096865
2458985.58948762,0.99845311,0.00096865
2458985.59018718,1.00134235,0.00096865
2458985.59088667,0.99977943,0.00096865
2458985.59158695,0.99958340,0.00096865
2458985.59228692,1.00085345,0.00096865
2458985.59298790,0.99930818,0.00096865
2458985.59368806,0.99930529,0.00096865
2458985.59438706,1.00017974,0.00096865
2458985.59508597,0.99824500,0.00096865
2458985.59575093,0.99977554,0.00096865
2458985.59641746,0.99949032,0.00096865
2458985.59711817,1.00062066,0.00096865
2458985.59781771,1.00130042,0.00096865
2458985.59851710,1.00022401,0.00096865
2458985.59921800,0.99991871,0.00096865
2458985.59991860,1.00038314,0.00096865
2458985.60062019,0.99920336,0.00096865
2458985.60131970,0.99942338,0.00096865
2458985.60202069,0.99816180,0.00096865
2458985.60272087,0.99973944,0.00096865
2458985.60342073,0.99842616,0.00096865
2458985.60408621,0.99906249,0.00096865
2458985.60475164,0.99841344,0.00096865
2458985.60545090,0.99976201,0.00096865
2458985.60614998,1.00007292,0.00096865
2458985.60684877,0.99810522,0.00096865
2458985.60754857,0.99944510,0.00096865
2458985.60824777,0.99658562,0.00096865
2458985.60894703,0.99963743,0.00096865
2458985.60964706,0.99666007,0.00096865
2458985.61034686,0.99934524,0.00096865
2458985.61104669,0.99724545,0.00096865
2458985.61174921,0.99912558,0.00096865
2458985.61245024,0.99727158,0.00096865
2458985.61311542,0.99911054,0.00096865
2458985.61377962,0.99428406,0.00096865
2458985.61447825,0.99857968,0.00096865
2458985.61517681,0.99681037,0.00096865
2458985.61587552,0.99513433,0.00096865
2458985.61657922,0.99576774,0.00096865
2458985.61728059,0.99770050,0.00096865
2458985.61798094,0.99564013,0.00096865
2458985.61868078,0.99672871,0.00096865
2458985.61938047,0.99794415,0.00096865
2458985.62008063,0.99702488,0.00096865
2458985.62078058,0.99516568,0.00096865
2458985.62147959,0.99493381,0.00096865
2458985.62214365,0.99664304,0.00096865
2458985.62280781,0.99468799,0.00096865
2458985.62350790,0.99584824,0.00096865
2458985.62420739,0.99320675,0.00096865
2458985.62490637,0.99302735,0.00096865
2458985.62560827,0.99444827,0.00096865
2458985.62630942,0.99457581,0.00096865
2458985.62701038,0.99548725,0.00096865
2458985.62771022,0.99368952,0.00096865
2458985.62841077,0.99403985,0.00096865
2458985.62911075,0.99400252,0.00096865
2458985.62981056,0.99321226,0.00096865
2458985.63047533,0.99416915,0.00096865
2458985.63114026,0.99537647,0.00096865
2458985.63184085,0.99443897,0.00096865
2458985.63254318,0.99229017,0.00096865
2458985.63324365,0.99352176,0.00096865
2458985.63394285,0.99560783,0.00096865
2458985.63464195,0.99446152,0.00096865
2458985.63534215,0.99545412,0.00096865
2458985.63604240,0.99407315,0.00096865
2458985.63674142,0.99502539,0.00096865
2458985.63744121,0.99358788,0.00096865
2458985.63814046,0.99538551,0.00096865
2458985.63883951,0.99494948,0.00096865
2458985.63950299,0.99515876,0.00096865
2458985.64016680,0.99454703,0.00096865
2458985.64086676,0.99453358,0.00096865
2458985.64156775,0.99516107,0.00096865
2458985.64226943,0.99384930,0.00096865
2458985.64297294,0.99436820,0.00096865
2458985.64367221,0.99356231,0.00096865
2458985.64437150,0.99344522,0.00096865
2458985.64507182,0.99326734,0.00096865
2458985.64577153,0.99406415,0.00096865
2458985.64647097,0.99392742,0.00096865
2458985.64717093,0.99331336,0.00096865
2458985.64783591,0.99424142,0.00096865
2458985.64850200,0.99288596,0.00096865
2458985.64920366,0.99408330,0.00096865
2458985.64990575,0.99323797,0.00096865
2458985.65060616,0.99388084,0.00096865
2458985.65130585,0.99382485,0.00096865
2458985.65200595,0.99470846,0.00096865
2458985.65270573,0.99415459,0.00096865
2458985.65340554,0.99330960,0.00096865
2458985.65410519,0.99403541,0.00096865
2458985.65480621,0.99285554,0.00096865
2458985.65550578,0.99382172,0.00096865
2458985.65617030,0.99447052,0.00096865
2458985.65683512,0.99438095,0.00096865
2458985.65753667,0.99347411,0.00096865
2458985.65823870,0.99179563,0.00096865
2458985.65893874,0.99423650,0.00096865
2458985.65963851,0.99429216,0.00096865
2458985.66033790,0.99498459,0.00096865
2458985.66103769,0.99310060,0.00096865
2458985.66173837,0.99313261,0.00096865
2458985.66243907,0.99293189,0.00096865
2458985.66314057,0.99320526,0.00096865
2458985.66380594,0.99406832,0.00096865
2458985.66447247,0.99314126,0.00096865
2458985.66517290,0.99431766,0.00096865
2458985.66587239,0.99232176,0.00096865
2458985.66657263,0.99318152,0.00096865
2458985.66727301,0.99418343,0.00096865
2458985.66797219,0.99326423,0.00096865
2458985.66867150,0.99396339,0.00096865
2458985.66937105,0.99389871,0.00096865
2458985.67007062,0.99388842,0.00096865
2458985.67077088,0.99390841,0.00096865
2458985.67147032,0.99404886,0.00096865
2458985.67216997,0.99488783,0.00096865
2458985.67283410,0.99383906,0.00096865
2458985.67349913,0.99350420,0.00096865
2458985.67420026,0.99380630,0.00096865
2458985.67490297,0.99218723,0.00096865
2458985.67560313,0.99484637,0.00096865
2458985.67630336,0.99456031,0.00096865
2458985.67700306,0.99463830,0.00096865
2458985.67770388,0.99524017,0.00096865
2458985.67840476,0.99350621,0.00096865
2458985.67910479,0.99523014,0.00096865
2458985.67980540,0.99356386,0.00096865
2458985.68047190,0.99518561,0.00096865
2458985.68113905,0.99640283,0.00096865
2458985.68184130,0.99635592,0.00096865
2458985.68254198,0.99554184,0.00096865
2458985.68324271,0.99607742,0.00096865
2458985.68394241,0.99553388,0.00096865
2458985.68464179,0.99671734,0.00096865
2458985.68534147,0.99506791,0.00096865
2458985.68604108,0.99620102,0.00096865
2458985.68674086,0.99705344,0.00096865
2458985.68744068,0.99669033,0.00096865
2458985.68814017,0.99609383,0.00096865
2458985.68883937,0.99770896,0.00096865
2458985.68950613,0.99573190,0.00096865
2458985.69017312,0.99690372,0.00096865
2458985.69087244,0.99611421,0.00096865
2458985.69157286,0.99735277,0.00096865
2458985.69227229,0.99805791,0.00096865
2458985.69297224,0.99876810,0.00096865
2458985.69367159,0.99939712,0.00096865
2458985.69437099,0.99718253,0.00096865
2458985.69507008,0.99754461,0.00096865
2458985.69576933,0.99884154,0.00096865
2458985.69646780,1.00010468,0.00096865
2458985.69716679,0.99822290,0.00096865
2458985.69786642,1.00041259,0.00096865
2458985.69853076,0.99854663,0.00096865
2458985.69919549,0.99854743,0.00096865
2458985.69989612,0.99934089,0.00096865
2458985.70059753,0.99972919,0.00096865
2458985.70130034,0.99924213,0.00096865
2458985.70200171,0.99920934,0.00096865
2458985.70270223,0.99960247,0.00096865
2458985.70340202,0.99923153,0.00096865
2458985.70410271,0.99916459,0.00096865
2458985.70480246,0.99933165,0.00096865
2458985.70550210,0.99810245,0.00096865
2458985.70620159,1.00019931,0.00096865
2458985.70686647,1.00062200,0.00096865
2458985.70753115,1.00007235,0.00096865
2458985.70822991,1.00042563,0.00096865
2458985.70892892,0.99993026,0.00096865
2458985.70962900,0.99922771,0.00096865
2458985.71032948,0.99909546,0.00096865
2458985.71102904,0.99987869,0.00096865
2458985.71172863,0.99927724,0.00096865
2458985.71242872,1.00001226,0.00096865
2458985.71312850,1.00022700,0.00096865
2458985.71382836,1.00028554,0.00096865
2458985.71452774,0.99949014,0.00096865
2458985.71522747,0.99895564,0.00096865
2458985.71589235,0.99883193,0.00096865
2458985.71655671,0.99984284,0.00096865
2458985.71725704,1.00079795,0.00096865
2458985.71795731,0.99970084,0.00096865
2458985.71865705,1.00085949,0.00096865
2458985.71935639,1.00081818,0.00096865
2458985.72005752,1.00185228,0.00096865
2458985.72075867,1.00086462,0.00096865
2458985.72146045,0.99995468,0.00096865
2458985.72216155,1.00034331,0.00096865
2458985.72286142,1.00142815,0.00096865
2458985.72342194,1.00149009,0.00096865

==> Data/MuSCAT2_Sloanz.csv <==
# 1st column is time in units of Barycentric Julian Date (BJD),,
# 2nd column is flux which is the normalized flux,,
# 3rd column is flux_err which is the uncertainty in the measured flux,,
# description: transit observation from MuSCAT2_Sloanz,,
# time,flux,flux_err
2458985.57004693,1.00201528,0.00108972
2458985.57078513,0.99994977,0.00108972
2458985.57146858,0.99966847,0.00108972
2458985.57215016,1.00001745,0.00108972
2458985.57288333,0.99923243,0.00108972
2458985.57356458,1.00028847,0.00108972
2458985.57424567,0.99885770,0.00108972
2458985.57492628,0.99935227,0.00108972
2458985.57561034,1.00038588,0.00108972
2458985.57634629,0.99827870,0.00108972
2458985.57702839,0.99826751,0.00108972
2458985.57770955,1.00178649,0.00108972
2458985.57839120,1.00124602,0.00108972
2458985.57907330,1.00120130,0.00108972
2458985.57980735,1.00108109,0.00108972
2458985.58048959,0.99957469,0.00108972
2458985.58117123,1.00047736,0.00108972
2458985.58190528,1.00296995,0.00108972
2458985.58258641,1.00225661,0.00108972
2458985.58326761,1.00141216,0.00108972
2458985.58394869,0.99944401,0.00108972
2458985.58463073,0.99873267,0.00108972
2458985.58536439,0.99807975,0.00108972
2458985.58604538,1.00125436,0.00108972
2458985.58672640,1.00172655,0.00108972
2458985.58745949,1.00071937,0.00108972
2458985.58814073,1.00146825,0.00108972
2458985.58882158,0.99911367,0.00108972
2458985.58950297,0.99873933,0.00108972
2458985.59018529,1.00069477,0.00108972
2458985.59091952,1.00002844,0.00108972
2458985.59160224,0.99989520,0.00108972
2458985.59228386,1.00089914,0.00108972
2458985.59301774,1.00050282,0.00108972
2458985.59369922,0.99867219,0.00108972
2458985.59438051,1.00084606,0.00108972
2458985.59506051,0.99668622,0.00108972
2458985.59574191,0.99892990,0.00108972
2458985.59647544,0.99969323,0.00108972
2458985.59715798,0.99976624,0.00108972
2458985.59783897,1.00148615,0.00108972
2458985.59857179,1.00047595,0.00108972
2458985.59925218,0.99790879,0.00108972
2458985.59993183,0.99930197,0.00108972
2458985.60061193,0.99847684,0.00108972
2458985.60129256,0.99926412,0.00108972
2458985.60202565,0.99841585,0.00108972
2458985.60270596,0.99771301,0.00108972
2458985.60338685,0.99822590,0.00108972
2458985.60411964,0.99899785,0.00108972
2458985.60480019,0.99809999,0.00108972
2458985.60548084,0.99985700,0.00108972
2458985.60621594,0.99851529,0.00108972
2458985.60689687,1.00022584,0.00108972
2458985.60757807,0.99899233,0.00108972
2458985.60826001,0.99710670,0.00108972
2458985.60894105,0.99911387,0.00108972
2458985.60967497,0.99630339,0.00108972
2458985.61035607,0.99725170,0.00108972
2458985.61103688,0.99678482,0.00108972
2458985.61177139,0.99802188,0.00108972
2458985.61245227,0.99615089,0.00108972
2458985.61313296,0.99708450,0.00108972
2458985.61381386,0.99388673,0.00108972
2458985.61449449,0.99768565,0.00108972
2458985.61522819,0.99684234,0.00108972
2458985.61590931,0.99564801,0.00108972
2458985.61658981,0.99549702,0.00108972
2458985.61732289,0.99714311,0.00108972
2458985.61800377,0.99391351,0.00108972
2458985.61868494,0.99721394,0.00108972
2458985.61936599,0.99665891,0.00108972
2458985.62004709,0.99699510,0.00108972
2458985.62077973,0.99426687,0.00108972
2458985.62145999,0.99535242,0.00108972
2458985.62214078,0.99519904,0.00108972
2458985.62287366,0.99514432,0.00108972
2458985.62355453,0.99364371,0.00108972
2458985.62423565,0.99252794,0.00108972
2458985.62496828,0.99401179,0.00108972
2458985.62565019,0.99320704,0.00108972
2458985.62633150,0.99433989,0.00108972
2458985.62701592,0.99368910,0.00108972
2458985.62769826,0.99409200,0.00108972
2458985.62843457,0.99306108,0.00108972
2458985.62911689,0.99405515,0.00108972
2458985.62980027,0.99355942,0.00108972
2458985.63048264,0.99271953,0.00108972
2458985.63116491,0.99464700,0.00108972
2458985.63190120,0.99376920,0.00108972
2458985.63258422,0.99156243,0.00108972
2458985.63326547,0.99241842,0.00108972
2458985.63394817,0.99412708,0.00108972
2458985.63463032,0.99297807,0.00108972
2458985.63536586,0.99625780,0.00108972
2458985.63604656,0.99313788,0.00108972
2458985.63672624,0.99482401,0.00108972
2458985.63745899,0.99390729,0.00108972
2458985.63814025,0.99452811,0.00108972
2458985.63882164,0.99404466,0.00108972
2458985.63950280,0.99391760,0.00108972
2458985.64018418,0.99363288,0.00108972
2458985.64091861,0.99425066,0.00108972
2458985.64159988,0.99389746,0.00108972
2458985.64228092,0.99430051,0.00108972
2458985.64301443,0.99472283,0.00108972
2458985.64369533,0.99408580,0.00108972
2458985.64437609,0.99318897,0.00108972
2458985.64505658,0.99284165,0.00108972
2458985.64573788,0.99317919,0.00108972
2458985.64647135,0.99315049,0.00108972
2458985.64715223,0.99321980,0.00108972
2458985.64783296,0.99335889,0.00108972
2458985.64856578,0.99223835,0.00108972
2458985.64924619,0.99309175,0.00108972
2458985.64992765,0.99306055,0.00108972
2458985.65066193,0.99256919,0.00108972
2458985.65134396,0.99304415,0.00108972
2458985.65202576,0.99357309,0.00108972
2458985.65270616,0.99483163,0.00108972
2458985.65338752,0.99292173,0.00108972
2458985.65412141,0.99300067,0.00108972
2458985.65480319,0.99272909,0.00108972
2458985.65548394,0.99270988,0.00108972
2458985.65621682,0.99250492,0.00108972
2458985.65689800,0.99451077,0.00108972
2458985.65757946,0.99355253,0.00108972
2458985.65826080,0.99191656,0.00108972
2458985.65894207,0.99365704,0.00108972
2458985.65967556,0.99247630,0.00108972
2458985.66035624,0.99363621,0.00108972
2458985.66103757,0.99338419,0.00108972
2458985.66177042,0.99300319,0.00108972
2458985.66245096,0.99396216,0.00108972
2458985.66313220,0.99378083,0.00108972
2458985.66381464,0.99282370,0.00108972
2458985.66449683,0.99324546,0.00108972
2458985.66523224,0.99399338,0.00108972
2458985.66591408,0.99275427,0.00108972
2458985.66659700,0.99258756,0.00108972
2458985.66727956,0.99295369,0.00108972
2458985.66796185,0.99302408,0.00108972
2458985.66869567,0.99450325,0.00108972
2458985.66937762,0.99382053,0.00108972
2458985.67005968,0.99368978,0.00108972
2458985.67079419,0.99411194,0.00108972
2458985.67147563,0.99332906,0.00108972
2458985.67215770,0.99323755,0.00108972
2458985.67283985,0.99315642,0.00108972
2458985.67352274,0.99289295,0.00108972
2458985.67425648,0.99287610,0.00108972
2458985.67493760,0.99300427,0.00108972
2458985.67561920,0.99444461,0.00108972
2458985.67635241,0.99412482,0.00108972
2458985.67703353,0.99260779,0.00108972
2458985.67771518,0.99442356,0.00108972
2458985.67839664,0.99313027,0.00108972
2458985.67907837,0.99398427,0.00108972
2458985.67981116,0.99351518,0.00108972
2458985.68049224,0.99590255,0.00108972
2458985.68117353,0.99490134,0.00108972
2458985.68190694,0.99508395,0.00108972
2458985.68258759,0.99470082,0.00108972
2458985.68326842,0.99710493,0.00108972
2458985.68394996,0.99499126,0.00108972
2458985.68463124,0.99615283,0.00108972
2458985.68536464,0.99487187,0.00108972
2458985.68604519,0.99647134,0.00108972
2458985.68672575,0.99748257,0.00108972
2458985.68745826,0.99562826,0.00108972
2458985.68813991,0.99656284,0.00108972
2458985.68882149,0.99604931,0.00108972
2458985.68950337,0.99519794,0.00108972
2458985.69018460,0.99753502,0.00108972
2458985.69091851,0.99380574,0.00108972
2458985.69159998,0.99777808,0.00108972
2458985.69228115,0.99782088,0.00108972
2458985.69301524,0.99894360,0.00108972
2458985.69369692,0.99929655,0.00108972
2458985.69437856,0.99753467,0.00108972
2458985.69506035,0.99870516,0.00108972
2458985.69574128,0.99833781,0.00108972
2458985.69647481,0.99982862,0.00108972
2458985.69715608,0.99745327,0.00108972
2458985.69783702,0.99894316,0.00108972
2458985.69857058,0.99795500,0.00108972
2458985.69925209,0.99948884,0.00108972
2458985.69993322,0.99976800,0.00108972
2458985.70061420,1.00031301,0.00108972
2458985.70129502,0.99815393,0.00108972
2458985.70202800,0.99944918,0.00108972
2458985.70270943,0.99942994,0.00108972
2458985.70339169,0.99874844,0.00108972
2458985.70412518,1.00002929,0.00108972
2458985.70480720,0.99943614,0.00108972
2458985.70549045,0.99804451,0.00108972
2458985.70617149,1.00090438,0.00108972
2458985.70685293,1.00031574,0.00108972
2458985.70758876,0.99929496,0.00108972
2458985.70827028,0.99950387,0.00108972
2458985.70895279,1.00031598,0.00108972
2458985.70968582,0.99912388,0.00108972
2458985.71036691,0.99986839,0.00108972
2458985.71104840,0.99919243,0.00108972
2458985.71173166,0.99993365,0.00108972
2458985.71241447,0.99979324,0.00108972
2458985.71314940,1.00046411,0.00108972
2458985.71383235,0.99959581,0.00108972
2458985.71451489,0.99982280,0.00108972
2458985.71519849,0.99914717,0.00108972
2458985.71588183,0.99942248,0.00108972
2458985.71661558,1.00018856,0.00108972
2458985.71729666,1.00019785,0.00108972
2458985.71797892,0.99913562,0.00108972
2458985.71871446,1.00021656,0.00108972
2458985.71939758,1.00054054,0.00108972
2458985.72008077,1.00115442,0.00108972
2458985.72076292,1.00040629,0.00108972
2458985.72144496,0.99971946,0.00108972
2458985.72217931,1.00047410,0.00108972
2458985.72286077,1.00185097,0.00108972
2458985.72338556,0.99985062,0.00108972

==> Data/SCT_TESS.csv <==
# 1st column is time in units of Barycentric Julian Date (BJD),,
# 2nd column is flux which is the normalized flux,,
# 3rd column is flux_err which is the uncertainty in the measured flux,,
# description: transit observation from SCT_TESS,,
# time,flux,flux_err
2459070.348696,0.995909,0.000646
2459070.349101,0.995732,0.000648
2459070.349494,1.002995,0.000654
2459070.349888,0.999021,0.000650
2459070.350293,1.000444,0.000648
2459070.350686,0.997819,0.000648
2459070.351080,0.998764,0.000651
2459070.351485,0.998836,0.000651
2459070.351879,0.995117,0.000649
2459070.352272,0.998807,0.000650
2459070.352677,1.000733,0.000652
2459070.353071,0.994676,0.000647
2459070.353464,0.995844,0.000649
2459070.353869,1.004196,0.000649
2459070.354263,0.996428,0.000644
2459070.354656,0.995650,0.000647
2459070.355062,1.000999,0.000652
2459070.355455,0.998283,0.000648
2459070.355860,0.997003,0.000649
2459070.356254,0.995412,0.000651
2459070.356647,0.996301,0.000649
2459070.357052,1.002742,0.000650
2459070.357446,0.998835,0.000649
2459070.357839,0.998295,0.000645
2459070.358245,1.000894,0.000652
2459070.358638,0.997714,0.000649
2459070.359032,0.993838,0.000649
2459070.359437,1.000781,0.000654
2459070.359830,1.001084,0.000649
2459070.360235,0.999430,0.000651
2459070.360629,0.998502,0.000649
2459070.361022,0.998175,0.000647
2459070.361427,0.996962,0.000651
2459070.361821,0.997899,0.000654
2459070.362215,1.000577,0.000656
2459070.362620,1.001639,0.000653
2459070.363013,0.997275,0.000648
2459070.363418,1.000399,0.000652
2459070.363812,0.996413,0.000647
2459070.364205,0.999224,0.000653
2459070.364610,0.995449,0.000652
2459070.365004,1.002263,0.000653
2459070.365397,0.999214,0.000649
2459070.365803,1.000934,0.000649
2459070.366196,0.996231,0.000653
2459070.366601,1.001532,0.000657
2459070.366995,1.000352,0.000651
2459070.367388,0.999534,0.000654
2459070.367793,1.000378,0.000657
2459070.368187,0.998158,0.000652
2459070.368592,1.001508,0.000654
2459070.368986,1.002353,0.000654
2459070.369379,1.000017,0.000651
2459070.369773,1.000307,0.000654
2459070.370178,0.999411,0.000652
2459070.370571,0.999000,0.000655
2459070.370976,1.000569,0.000654
2459070.371370,1.002903,0.000657
2459070.371763,1.002867,0.000658
2459070.372168,1.002860,0.000657
2459070.372562,1.004148,0.000660
2459070.372967,0.999926,0.000655
2459070.373361,1.001704,0.000658
2459070.373754,0.995507,0.000654
2459070.374159,0.998533,0.000656
2459070.374553,0.999673,0.000656
2459070.374946,1.000066,0.000655
2459070.375351,0.998398,0.000656
2459070.375745,1.003396,0.000655
2459070.376139,1.001273,0.000657
2459070.376544,0.998046,0.000655
2459070.376937,1.002259,0.000658
2459070.377331,1.000754,0.000659
2459070.377736,0.999898,0.000655
2459070.378129,0.997450,0.000652
2459070.378534,1.001378,0.000656
2459070.378928,0.999593,0.000657
2459070.379321,1.004670,0.000663
2459070.379715,1.002767,0.000660
2459070.380120,0.997643,0.000656
2459070.380514,1.001972,0.000657
2459070.380919,0.998960,0.000655
2459070.381312,0.997847,0.000657
2459070.381706,0.998871,0.000657
2459070.382111,0.999878,0.000657
2459070.382504,1.000429,0.000657
2459070.382898,1.001621,0.000657
2459070.383303,0.997791,0.000654
2459070.383697,1.001568,0.000657
2459070.384102,1.000616,0.000658
2459070.384495,1.001512,0.000660
2459070.384889,1.000405,0.000655
2459070.385294,1.001268,0.000660
2459070.385687,1.002597,0.000657
2459070.386081,1.002262,0.000659
2459070.386486,1.000180,0.000657
2459070.386880,0.997003,0.000656
2459070.387273,1.003149,0.000661
2459070.387678,0.999384,0.000658
2459070.388072,1.000245,0.000657
2459070.388465,0.998064,0.000653
2459070.388870,0.999458,0.000658
2459070.389264,0.997571,0.000660
2459070.389657,0.999544,0.000660
2459070.390062,0.999518,0.000655
2459070.390456,1.000128,0.000660
2459070.390850,0.995845,0.000656
2459070.391255,0.998600,0.000659
2459070.391648,1.004686,0.000662
2459070.392042,0.999154,0.000657
2459070.392447,0.998239,0.000659
2459070.392840,1.000026,0.000658
2459070.393234,1.002857,0.000662
2459070.393639,1.005162,0.000663
2459070.394032,0.999939,0.000657
2459070.394438,0.996954,0.000656
2459070.394831,0.998693,0.000662
2459070.395225,0.998835,0.000657
2459070.395618,0.999931,0.000656
2459070.396023,1.000098,0.000660
2459070.396417,0.999344,0.000660
2459070.396810,0.999292,0.000657
2459070.397215,1.000711,0.000658
2459070.397609,0.997792,0.000657
2459070.398014,0.997600,0.000660
2459070.398408,0.998948,0.000660
2459070.398801,1.000599,0.000665
2459070.399206,1.002081,0.000662
2459070.399600,0.999170,0.000659
2459070.399993,0.998215,0.000661
2459070.400398,0.999338,0.000662
2459070.400792,1.002242,0.000667
2459070.401185,1.000389,0.000661
2459070.401591,1.002549,0.000662
2459070.401984,1.001222,0.000660
2459070.402389,1.001087,0.000666
2459070.402783,1.000046,0.000660
2459070.403188,1.001257,0.000660
2459070.403581,1.003179,0.000662
2459070.403975,1.000461,0.000670
2459070.404380,1.000872,0.000670
2459070.404773,1.002567,0.000665
2459070.405167,1.006987,0.000671
2459070.405572,1.000533,0.000667
2459070.405977,0.999989,0.000665
2459070.406371,1.003603,0.000670
2459070.406764,1.003568,0.000668
2459070.407169,0.997552,0.000666
2459070.407563,1.000165,0.000665
2459070.407956,1.002046,0.000669
2459070.408362,0.999990,0.000665
2459070.408755,0.994737,0.000665
2459070.409149,0.997986,0.000663
2459070.409554,0.999476,0.000675
2459070.409947,1.000325,0.000669
2459070.410341,1.001945,0.000672
2459070.410746,0.999989,0.000668
2459070.411139,1.005583,0.000669
2459070.411544,0.999909,0.000665
2459070.411938,1.000671,0.000665
2459070.412332,0.999018,0.000665
2459070.412737,1.001006,0.000665
2459070.413130,1.000174,0.000665
2459070.413524,0.996752,0.000662
2459070.413929,1.003201,0.000663
2459070.414322,1.002530,0.000664
2459070.414716,1.000156,0.000665
2459070.415109,0.996479,0.000661
2459070.415514,0.994417,0.000662
2459070.415908,0.999777,0.000663
2459070.416302,0.996645,0.000663
2459070.416707,0.994532,0.000663
2459070.417100,0.998823,0.000665
2459070.417494,1.001178,0.000667
2459070.417887,0.998304,0.000664
2459070.418292,0.996234,0.000660
2459070.418686,0.999325,0.000665
2459070.419079,0.997600,0.000665
2459070.419473,0.993603,0.000659
2459070.419878,0.999269,0.000666
2459070.420272,1.000705,0.000665
2459070.420665,1.000012,0.000664
2459070.421070,0.993362,0.000662
2459070.421464,0.995009,0.000662
2459070.421857,0.999913,0.000668
2459070.422251,0.996153,0.000663
2459070.422656,0.998342,0.000666
2459070.423049,0.994372,0.000665
2459070.423443,0.998204,0.000670
2459070.423848,0.994144,0.000663
2459070.424242,1.001276,0.000669
2459070.424635,0.994489,0.000659
2459070.425040,0.995431,0.000660
2459070.425434,1.001997,0.000669
2459070.425827,1.000804,0.000671
2459070.426232,0.995699,0.000670
2459070.426626,0.999164,0.000670
2459070.427019,0.998184,0.000663
2459070.427425,0.994658,0.000660
2459070.427818,0.991600,0.000665
2459070.428212,0.995056,0.000660
2459070.428617,0.994611,0.000666
2459070.429010,0.994275,0.000660
2459070.429404,0.994451,0.000663
2459070.429797,0.996532,0.000665
2459070.430202,0.997582,0.000662
2459070.430596,0.994715,0.000663
2459070.430989,0.995589,0.000662
2459070.431395,0.996794,0.000662
2459070.431788,0.993617,0.000661
2459070.432182,0.990801,0.000660
2459070.432587,0.991094,0.000660
2459070.432980,0.994932,0.000665
2459070.433385,0.993388,0.000665
2459070.433779,1.000891,0.000666
2459070.434172,0.996749,0.000667
2459070.434566,0.994370,0.000665
2459070.434971,0.995330,0.000665
2459070.435365,0.997268,0.000672
2459070.435758,0.994741,0.000663
2459070.436152,0.991904,0.000661
2459070.436557,0.997711,0.000665
2459070.436950,0.993314,0.000665
2459070.437344,0.993552,0.000669
2459070.437737,0.994099,0.000658
2459070.438142,0.993662,0.000676
2459070.438536,0.993671,0.000671
2459070.438929,0.993988,0.000671
2459070.439335,0.993769,0.000670
2459070.439728,0.993599,0.000670
2459070.440133,0.997317,0.000677
2459070.440527,0.997855,0.000677
2459070.440920,0.992627,0.000672
2459070.441314,1.000865,0.000679
2459070.441719,0.997120,0.000674
2459070.442112,0.992267,0.000672
2459070.442506,0.998894,0.000676
2459070.442911,0.994694,0.000675
2459070.443305,0.995256,0.000675
2459070.443698,0.996827,0.000675
2459070.444103,0.997864,0.000675
2459070.444497,0.995721,0.000672
2459070.444890,0.993440,0.000670
2459070.445295,0.994384,0.000670
2459070.445689,0.989526,0.000665
2459070.446094,0.999105,0.000675
2459070.446487,0.994644,0.000672
2459070.446881,0.995009,0.000672
2459070.447275,0.991438,0.000669
2459070.447680,0.996532,0.000673
2459070.448073,0.994851,0.000672
2459070.448467,0.997267,0.000671
2459070.448872,0.994923,0.000671
2459070.449265,0.994176,0.000668
2459070.449659,0.996896,0.000672
2459070.450064,0.996122,0.000672
2459070.450457,0.998518,0.000672
2459070.450851,0.997399,0.000673
2459070.451256,0.994474,0.000674
2459070.451650,0.998408,0.000677
2459070.452043,0.993994,0.000673
2459070.452437,0.998246,0.000675
2459070.452842,0.995127,0.000672
2459070.453235,0.995918,0.000673
2459070.453629,1.001539,0.000674
2459070.454022,0.992004,0.000672
2459070.454427,0.999492,0.000678
2459070.455215,1.003335,0.000680
2459070.455620,0.991703,0.000674
2459070.456013,0.997913,0.000674
2459070.456407,0.997385,0.000678
2459070.456812,0.996494,0.000671
2459070.457205,0.998875,0.000677
2459070.457599,0.999965,0.000680
2459070.457992,0.997430,0.000676
2459070.458398,0.996485,0.000680
2459070.458791,0.998091,0.000682
2459070.459185,0.999471,0.000680
2459070.459590,0.994960,0.000678
2459070.459983,0.996950,0.000675
2459070.460377,0.993261,0.000675
2459070.460770,0.994883,0.000676
2459070.461175,0.993331,0.000675
2459070.461569,0.997806,0.000676
2459070.461962,0.999677,0.000680
2459070.462368,0.996652,0.000679
2459070.462761,0.995190,0.000677
2459070.463155,0.997464,0.000680
2459070.463560,0.998545,0.000678
2459070.463953,0.996573,0.000677
2459070.464347,0.994438,0.000673
2459070.464740,0.995686,0.000679
2459070.465145,0.999079,0.000679
2459070.465539,1.000342,0.000684
2459070.465932,0.995080,0.000678
2459070.466338,0.993811,0.000673
2459070.466731,0.994611,0.000675
2459070.467125,0.996790,0.000678
2459070.467530,0.995429,0.000672
2459070.467923,0.995479,0.000677
2459070.468317,0.992987,0.000677
2459070.468710,0.998736,0.000678
2459070.469115,0.995895,0.000677
2459070.469509,0.993134,0.000677
2459070.469902,0.993477,0.000678
2459070.470308,0.998165,0.000682
2459070.470701,0.997604,0.000679
2459070.471095,0.995340,0.000681
2459070.471500,0.996413,0.000677
2459070.471893,0.997002,0.000678
2459070.472287,0.999915,0.000681
2459070.472692,1.002534,0.000683
2459070.473085,0.995937,0.000677
2459070.473479,0.995069,0.000677
2459070.473884,0.998637,0.000681
2459070.474278,0.998087,0.000679
2459070.474671,0.999491,0.000683
2459070.475065,0.990293,0.000675
2459070.475470,0.996343,0.000679
2459070.475863,0.997273,0.000683
2459070.476257,0.998263,0.000680
2459070.476662,0.996815,0.000682
2459070.477055,0.993691,0.000682
2459070.477460,0.995394,0.000682
2459070.477854,0.996659,0.000686
2459070.478248,0.996183,0.000691
2459070.478641,0.994385,0.000688
2459070.479046,0.997534,0.000685
2459070.479440,0.997725,0.000680
2459070.479845,0.998429,0.000686
2459070.480238,0.991215,0.000675
2459070.480505,0.996179,0.000679
2459070.480898,0.996018,0.000675
2459070.481292,0.995339,0.000677
2459070.481697,0.995460,0.000681
2459070.482090,0.993688,0.000682
2459070.482495,0.989316,0.000678
2459070.482889,0.998121,0.000679
2459070.483282,0.993901,0.000677
2459070.483676,1.002691,0.000686
2459070.484081,0.997020,0.000677
2459070.484475,0.993514,0.000678
2459070.484868,0.993638,0.000678
2459070.485273,0.998613,0.000685
2459070.485667,0.999573,0.000684
2459070.486060,0.994217,0.000676
2459070.486454,0.999394,0.000688
2459070.486859,1.000046,0.000682
2459070.487252,1.000620,0.000682
2459070.487646,0.997794,0.000685
2459070.488051,0.996603,0.000681
2459070.488445,0.992398,0.000677
2459070.488838,1.000798,0.000685
2459070.489243,0.995881,0.000680
2459070.489637,0.997431,0.000686
2459070.490030,0.998012,0.000686
2459070.490435,0.996019,0.000688
2459070.490829,1.004852,0.000684
2459070.491222,0.998388,0.000679
2459070.491627,0.995012,0.000676
2459070.492021,0.997040,0.000675
2459070.492415,1.000917,0.000685
2459070.492820,1.002974,0.000688
2459070.493213,1.000633,0.000690
2459070.493618,0.999900,0.000705
2459070.493884,0.998645,0.000707
2459070.494278,1.001396,0.000693
2459070.494683,0.998502,0.000688
2459070.495077,1.002294,0.000694
2459070.495470,1.000364,0.000696
2459070.495875,0.995173,0.000688
2459070.496280,0.999224,0.000689
2459070.496685,0.999315,0.000693
2459070.497079,1.003706,0.000690
2459070.497473,1.005238,0.000695
2459070.497878,0.999484,0.000686
2459070.498271,1.000767,0.000684
2459070.498665,1.002612,0.000689
2459070.499070,0.999194,0.000684
2459070.499463,1.000165,0.000686
2459070.499868,1.003525,0.000684
2459070.500262,1.000339,0.000685
2459070.500667,0.999902,0.000682
2459070.500933,0.997352,0.000690
2459070.501327,0.998220,0.000687
2459070.501720,0.999949,0.000688
2459070.502125,0.992577,0.000670
2459070.502519,1.003693,0.000678
2459070.502924,0.999042,0.000677
2459070.503318,0.997600,0.000676
2459070.503723,0.999762,0.000673
2459070.504116,0.996370,0.000672
2459070.504521,1.000612,0.000678
2459070.504915,1.002662,0.000675
2459070.505308,1.000151,0.000671
2459070.505713,1.000595,0.000685
2459070.506107,1.002455,0.000686
2459070.506501,0.997692,0.000685
2459070.506906,0.998089,0.000683
2459070.507299,1.003268,0.000687
2459070.507704,1.001014,0.000685
2459070.508491,1.004631,0.000690
2459070.508896,1.001551,0.000691
2459070.509163,0.996949,0.000695
2459070.509440,0.996660,0.000684
2459070.509834,1.000899,0.000692
2459070.510100,0.998085,0.000677
2459070.510494,1.001146,0.000674
2459070.510899,1.002648,0.000677
2459070.511292,1.001307,0.000679
2459070.511686,1.004921,0.000683
2459070.512091,1.001075,0.000677
2459070.512484,1.003418,0.000678
2459070.513283,0.994276,0.000672
2459070.513677,0.998539,0.000675
2459070.514070,1.003319,0.000675
2459070.514475,1.001230,0.000672
2459070.514869,0.995059,0.000674
2459070.515262,1.003464,0.000677
2459070.515667,1.002122,0.000677
2459070.516061,1.004755,0.000683
2459070.516455,1.004938,0.000693
2459070.516860,0.999606,0.000690
2459070.517253,1.004229,0.000690
2459070.517647,1.004076,0.000688
2459070.518040,0.994674,0.000684
2459070.518445,1.000099,0.000687
2459070.518839,0.999224,0.000685
2459070.519232,1.000125,0.000686
2459070.519637,1.000739,0.000686
2459070.520031,1.003916,0.000688
2459070.520425,0.993897,0.000684
2459070.520830,1.001124,0.000690
2459070.521223,0.996018,0.000685
2459070.521617,1.001144,0.000681
2459070.522022,1.000781,0.000686
2459070.522415,1.002346,0.000688
2459070.522809,0.998553,0.000685
2459070.523214,0.999142,0.000686
2459070.523607,1.003165,0.000691
2459070.524001,1.002491,0.000688
2459070.524395,0.999899,0.000684
2459070.524800,1.000920,0.000687
2459070.525193,1.003418,0.000688
2459070.525598,1.000725,0.000690
2459070.525992,0.999769,0.000688
2459070.526385,0.999393,0.000692
2459070.526790,1.002120,0.000695
2459070.527184,1.000967,0.000692
2459070.527577,0.998337,0.000687
2459070.527983,1.003633,0.000693
2459070.528376,1.003553,0.000691
2459070.528781,1.003610,0.000691
2459070.529175,0.994870,0.000682
2459070.529568,1.003003,0.000692
2459070.530506,1.004830,0.000695
2459070.530772,0.999046,0.000691
2459070.531166,1.004730,0.000688
2459070.531559,1.000294,0.000690
2459070.531964,1.005641,0.000690
2459070.532358,0.996780,0.000688
2459070.532751,0.997461,0.000689
2459070.533145,0.999603,0.000689
2459070.533550,1.003463,0.000690
2459070.533943,1.000237,0.000686
2459070.534337,1.002935,0.000690
2459070.534742,1.001187,0.000685
2459070.535136,1.005914,0.000691
2459070.535529,1.003792,0.000691
2459070.535934,1.001208,0.000685
2459070.536328,1.001287,0.000686
2459070.536721,1.002169,0.000690
2459070.537126,1.001706,0.000688
2459070.537520,1.001052,0.000690
2459070.537913,1.003329,0.000688
2459070.538318,0.997525,0.000688
2459070.538712,0.998628,0.000685
2459070.539106,1.004223,0.000692
2459070.539499,1.000054,0.000686
2459070.539904,1.003196,0.000692
2459070.540298,0.998388,0.000689
2459070.540691,1.002337,0.000688
2459070.541085,1.003097,0.000691
2459070.541490,0.997367,0.000673
2459070.541883,1.003033,0.000677
2459070.542277,1.002101,0.000680
2459070.542682,1.000194,0.000679
2459070.543076,1.001943,0.000676
2459070.543469,0.999191,0.000678
2459070.543863,1.003250,0.000679
2459070.544268,0.999689,0.000677
2459070.544661,0.995264,0.000672
2459070.545055,1.003379,0.000681
2459070.545460,1.000546,0.000680
2459070.545853,1.001063,0.000677
2459070.546247,0.999310,0.000677
2459070.546640,1.001287,0.000677
2459070.547046,1.000148,0.000677
2459070.547439,0.997265,0.000675
2459070.547833,0.998123,0.000677
2459070.548238,1.002153,0.000683
2459070.548631,1.002547,0.000676
2459070.549025,0.997941,0.000680
2459070.549430,1.009099,0.000700
2459070.549823,1.008064,0.000700
2459070.550217,1.000418,0.000691
2459070.550622,1.003507,0.000695
2459070.551016,0.996443,0.000692
2459070.551409,1.001875,0.000693
2459070.551814,0.999684,0.000691
2459070.552208,0.998118,0.000689
2459070.552601,1.003596,0.000690
2459070.553006,1.005845,0.000694
2459070.553400,1.001279,0.000695
2459070.553793,0.997811,0.000690
2459070.554199,0.998205,0.000688
2459070.554465,1.000750,0.000693
2459070.554858,1.002839,0.000694
2459070.555252,0.998914,0.000692
2459070.555657,1.001695,0.000695
2459070.556050,0.993251,0.000685
2459070.556444,0.998864,0.000690
2459070.556849,0.996081,0.000691
2459070.557243,0.993275,0.000688
2459070.557636,0.993010,0.000689
2459070.558041,1.002435,0.000697
2459070.558435,1.000388,0.000694
2459070.558828,0.997204,0.000693
2459070.559233,1.005049,0.000700
2459070.559627,0.999179,0.000695
2459070.560020,0.994713,0.000690
2459070.560414,1.002503,0.000698
2459070.560807,0.998277,0.000697
2459070.561213,1.001946,0.000698
2459070.561606,0.992671,0.000694
2459070.562000,0.998383,0.000699
2459070.562405,0.994778,0.000693
2459070.562798,0.996751,0.000693
2459070.563192,1.003011,0.000697
2459070.563597,0.999386,0.000698
2459070.563990,1.000742,0.000700
2459070.564384,0.998801,0.000697
2459070.564789,0.992317,0.000692
2459070.565183,1.005124,0.000704
2459070.565576,1.003766,0.000703
2459070.565981,0.998981,0.000697
2459070.566375,1.005137,0.000706
2459070.566768,1.004379,0.000703
2459070.567567,1.000066,0.000696
2459070.567960,0.997442,0.000698
2459070.568354,1.000125,0.000700
2459070.568759,0.998173,0.000697
2459070.569153,0.998116,0.000696
2459070.569546,0.999136,0.000700
2459070.569951,0.999362,0.000700
2459070.570345,0.996770,0.000695
2459070.570738,1.001433,0.000701
2459070.571143,1.005190,0.000701
2459070.571537,1.000896,0.000703
2459070.571930,1.001025,0.000701
2459070.572336,0.999179,0.000700
2459070.572729,0.994142,0.000696
2459070.573123,0.995124,0.000695
2459070.573528,0.994972,0.000692
2459070.573921,0.995968,0.000698
2459070.574315,1.001032,0.000701
2459070.574720,1.001138,0.000701
2459070.575113,0.996212,0.000699
2459070.575518,0.999686,0.000700
2459070.575924,0.998241,0.000698
2459070.576317,0.996637,0.000698
2459070.576711,1.007290,0.000706
2459070.577116,0.995402,0.000697
2459070.577509,0.998899,0.000700
2459070.577914,0.995966,0.000695
2459070.578308,1.002437,0.000701
2459070.578701,1.002176,0.000703
2459070.579107,0.994447,0.000697
2459070.579500,1.000696,0.000698
2459070.579894,0.992636,0.000698
2459070.580287,0.997854,0.000700
2459070.580692,0.999186,0.000702
2459070.581086,0.997405,0.000700
2459070.581491,1.004513,0.000705
2459070.581884,1.000570,0.000705
2459070.582278,1.002346,0.000702
2459070.582671,0.997734,0.000696
2459070.583077,1.003409,0.000703
2459070.583470,0.996990,0.000701
2459070.583875,0.999062,0.000702
2459070.584269,0.995296,0.000698
2459070.584662,0.993299,0.000699
2459070.585056,0.998007,0.000701
2459070.585461,0.999245,0.000702
2459070.585854,1.003237,0.000707
2459070.586259,0.998735,0.000703
2459070.586653,1.008225,0.000706
2459070.587058,0.997970,0.000702
2459070.587452,0.994570,0.000698
2459070.587845,0.998098,0.000703
2459070.588239,0.997895,0.000700
2459070.588644,0.991916,0.000696
2459070.589037,0.997785,0.000706
2459070.589442,0.997370,0.000703
2459070.589836,0.999311,0.000703
2459070.590229,0.996208,0.000702
2459070.590635,0.997806,0.000703
2459070.591028,1.003296,0.000706
2459070.591433,0.996755,0.000703
2459070.591838,1.006515,0.000711
2459070.592232,1.004252,0.000710
2459070.592625,1.006477,0.000710
2459070.593019,0.999923,0.000710
2459070.593424,0.994880,0.000703
2459070.593818,1.005113,0.000712
2459070.594223,0.996896,0.000705
2459070.594616,1.002071,0.000711
2459070.595010,1.004001,0.000708
2459070.595415,0.997852,0.000708
2459070.595808,1.003687,0.000716
2459070.596202,1.005126,0.000713
2459070.596607,1.000762,0.000712
2459070.597000,1.003136,0.000715
2459070.597394,0.996469,0.000710
2459070.597799,0.996113,0.000708
2459070.598193,0.999395,0.000716
2459070.598598,1.001436,0.000715
2459070.598991,1.000678,0.000716
2459070.599385,0.995902,0.000711
2459070.599778,1.004141,0.000716
2459070.600183,1.001476,0.000713
2459070.600577,0.996634,0.000710
2459070.600971,1.000638,0.000718
2459070.601376,0.998601,0.000715
2459070.601769,1.001941,0.000718
2459070.602163,0.998727,0.000718
2459070.602568,1.003291,0.000721
2459070.602961,0.995032,0.000716
2459070.603355,1.001179,0.000717
2459070.603760,0.997323,0.000716
2459070.604153,1.005104,0.000722
2459070.604547,1.001977,0.000721
2459070.604952,0.998432,0.000721
2459070.605612,1.001946,0.000728
2459070.606005,1.007633,0.000728
2459070.606410,0.999067,0.000721
2459070.606804,0.992232,0.000716
2459070.607198,0.995841,0.000720
2459070.607603,1.010119,0.000728
2459070.607996,1.002084,0.000726
2459070.608401,1.005510,0.000728
2459070.608795,0.996802,0.000724
2459070.609188,0.996095,0.000726
2459070.609582,0.995183,0.000723
2459070.609987,0.996757,0.000727
2459070.610380,0.994740,0.000727
2459070.610774,0.997217,0.000727
2459070.611179,1.003449,0.000737
2459070.611573,1.004313,0.000738
2459070.611978,1.000976,0.000738
2459070.612371,1.004440,0.000741
2459070.612776,0.993076,0.000733
2459070.613170,0.998735,0.000743
2459070.613563,1.000859,0.000745
2459070.613969,1.002931,0.000748

==> Data/SONG.csv <==
# 1st column is time in units of Barycentric Julian Date (BJD),,
# 2nd column is rv which is the radial velocity in units of km/s,,
# 3rd column is rv_err which is the uncertainty in the measured radial velocity in units of km/s,,
# description: Radial velocities from SONG,,
# time,rv,rv_err
2458914.768951654,-25.46539,0.05314
2458919.7633748967,-25.43487,0.08171
2458921.7646468277,-24.96959,0.07407
2458956.668738614,-25.30309,0.13943
2458961.645589201,-25.06731,0.05614
2458965.721755581,-25.21904,0.04408
2458983.6374006597,-25.47785,0.06418
2458988.619270353,-25.37402,0.02663
2458991.6425270997,-25.43542,0.01803
2458999.6242934754,-25.45795,0.07643
2459001.6418559346,-25.22412,0.02878
2459004.6024326505,-25.37529,0.02459
2459007.6044154437,-25.44471,0.03991
2459009.5665986273,-25.18781,0.02415
2459010.6245277417,-25.29495,0.02492
2459012.6403980744,-25.41961,0.02926
2459023.610493968,-25.41847,0.02125
2459027.5693614557,-24.87396,0.02437
2459029.510059103,-25.06561,0.02025

==> Data/SOPHIE.csv <==
# 1st column is time in units of Barycentric Julian Date (BJD),,
# 2nd column is rv which is the radial velocity in units of km/s,,
# 3rd column is rv_err which is the uncertainty in the measured radial velocity in units of km/s,,
# description: Radial velocities from SOPHIE,,
# time,rv,rv_err
2458836.224800,-25.039,0.007
2458838.252200,-25.441,0.007
2458840.399100,-25.532,0.045
2458841.235500,-25.222,0.007
2458841.352100,-25.152,0.006
2458859.232100,-25.528,0.007
2458860.267700,-24.987,0.006
2458861.259600,-25.374,0.006

==> Data/TESS_s15_0_PDCSAP.csv <==
# 1st column is time in units of Barycentric Julian Date (BJD),,
# 2nd column is flux which is the normalized flux,,
# 3rd column is flux_err which is the uncertainty in the measured flux,,
# description: TESS photometry from Sector 15 segment 0,,
# time,flux,flux_err
2458711.367016306,0.9987462,0.0003414749
2458711.368405224,0.9993574,0.0003417289
2458711.369794142,0.9994442,0.0003415346
2458711.371183060,0.9995967,0.0003416421
2458711.372571977,0.9993266,0.0003416336
2458711.373960895,0.9997983,0.0003416614
2458711.375349813,0.9997926,0.0003420179
2458711.376738731,0.9988356,0.0003417066
2458711.378127648,1.0003440,0.0003416462
2458711.379516567,0.9998092,0.0003418060
2458711.380905484,0.9998854,0.0003415571
2458711.382294402,0.9998514,0.0003418989
2458711.383683320,0.9991925,0.0003416682
2458711.385072237,1.0000985,0.0003415933
2458711.386461155,1.0005224,0.0003417468
2458711.387850073,1.0004274,0.0003417553
2458711.389238990,0.9991756,0.0003418403
2458711.390627909,0.9993686,0.0003416535
2458711.392016826,0.9997291,0.0003416896
2458711.393405743,0.9997337,0.0003419645
2458711.394794661,0.9997168,0.0003417974
2458711.396183579,0.9999107,0.0003415918
2458711.397572497,1.0001997,0.0003415950
2458711.398961414,1.0012679,0.0003419612
2458711.400350332,1.0000560,0.0003415590
2458711.401739249,1.0003115,0.0003417164
2458711.403128167,0.9996025,0.0003416313
2458711.404517085,1.0000988,0.0003416063
2458711.405906003,0.9996868,0.0003415280
2458711.407294920,0.9994330,0.0003415758
2458711.408683838,0.9990879,0.0003416408
2458711.410072755,1.0000570,0.0003417016
2458711.411461673,1.0000672,0.0003419363
2458711.412850590,0.9999734,0.0003418023
2458711.414239508,0.9989330,0.0003415067
2458711.415628425,0.9995629,0.0003414647
2458711.417017343,0.9998936,0.0003417194
2458711.418406261,1.0003729,0.0003417517
2458711.419795178,1.0001993,0.0003418873
2458711.421184096,1.0004729,0.0003417295
2458711.422573013,0.9992587,0.0003415281
2458711.423961930,0.9998836,0.0003415894
2458711.425350848,0.9996890,0.0003416666
2458711.426739765,1.0005785,0.0003417997
2458711.428128683,1.0003150,0.0003415507
2458711.429517600,0.9996826,0.0003416601
2458711.430906518,0.9995808,0.0003416194
2458711.432295436,0.9995222,0.0003415526
2458711.433684353,1.0001769,0.0003417435
2458711.435073270,0.9996176,0.0003418317
2458711.436462188,0.9999471,0.0003416828
2458711.437851105,0.9995903,0.0003416557
2458711.439240023,0.9998974,0.0003417238
2458711.440628940,0.9995580,0.0003415788
2458711.442017857,0.9999321,0.0003417382
2458711.443406775,0.9998524,0.0003417496
2458711.444795692,1.0002227,0.0003418609
2458711.446184610,0.9995968,0.0003415801
2458711.447573527,0.9995916,0.0003418248
2458711.448962444,1.0005320,0.0003417030
2458711.450351362,1.0001064,0.0003418216
2458711.451740279,0.9998354,0.0003415619
2458711.453129196,1.0001054,0.0003416174
2458711.454518114,1.0004378,0.0003417284
2458711.455907031,0.9996849,0.0003416321
2458711.457295948,0.9996671,0.0003415599
2458711.458684865,0.9999581,0.0003416226
2458711.460073783,0.9997155,0.0003416175
2458711.461462700,1.0003913,0.0003417709
2458711.462851617,0.9999865,0.0003415684
2458711.464240535,1.0006330,0.0003419396
2458711.465629452,0.9990781,0.0003415573
2458711.467018369,1.0001213,0.0003415739
2458711.468407286,0.9999961,0.0003416961
2458711.469796204,1.0009597,0.0003419094
2458711.471185121,1.0005183,0.0003418036
2458711.472574038,1.0001067,0.0003418311
2458711.473962955,0.9998703,0.0003416080
2458711.475351872,0.9999332,0.0003415427
2458711.476740790,0.9992744,0.0003415465
2458711.478129707,1.0003166,0.0003417139
2458711.479518624,0.9997693,0.0003416577
2458711.480907541,0.9999418,0.0003418134
2458711.482296458,0.9997789,0.0003416768
2458711.483685376,0.9996619,0.0003417306
2458711.485074293,1.0004642,0.0003417038
2458711.486463210,1.0000258,0.0003415158
2458711.487852127,1.0003274,0.0003417259
2458711.489241045,1.0005274,0.0003419498
2458711.490629961,1.0001436,0.0003417536
2458711.492018878,1.0001024,0.0003416952
2458711.493407796,1.0004161,0.0003415817
2458711.494796713,1.0001596,0.0003415947
2458711.496185630,0.9997225,0.0003416289
2458711.497574547,1.0001274,0.0003419029
2458711.498963464,0.9997539,0.0003417118
2458711.500352381,1.0006538,0.0003418630
2458711.501741298,0.9992831,0.0003414549
2458711.503130215,1.0000642,0.0003418328
2458711.504519132,1.0000719,0.0003416768
2458711.505908050,0.9994688,0.0003416062
2458711.507296967,0.9997306,0.0003416359
2458711.508685884,0.9999764,0.0003416049
2458711.510074801,1.0001027,0.0003418338
2458711.511463718,1.0001187,0.0003417651
2458711.512852635,1.0001916,0.0003417262
2458711.514241552,0.9996198,0.0003415434
2458711.515630469,1.0001869,0.0003417848
2458711.517019386,1.0002940,0.0003418163
2458711.518408303,0.9999108,0.0003416623
2458711.519797220,0.9996314,0.0003416083
2458711.521186137,0.9992212,0.0003415987
2458711.522575054,1.0001445,0.0003415845
2458711.523963971,0.9993877,0.0003415300
2458711.525352888,0.9997979,0.0003415595
2458711.526741805,1.0002307,0.0003417710
2458711.528130722,1.0013906,0.0003418272
2458711.530908555,0.9996899,0.0003415234
2458711.532297472,0.9995314,0.0003415899
2458711.533686389,0.9991277,0.0003414004
2458711.535075306,0.9993815,0.0003414699
2458711.536464223,1.0002313,0.0003414905
2458711.537853140,0.9997331,0.0003416449
2458711.539242057,0.9997437,0.0003416094
2458711.542019891,0.9994672,0.0003413233
2458711.544797725,0.9998189,0.0003416901
2458711.546186641,1.0004596,0.0003415029
2458711.547575559,1.0000903,0.0003417187
2458711.548964475,0.9997491,0.0003416371
2458711.550353392,0.9995047,0.0003415868
2458711.551742309,0.9997970,0.0003416430
2458711.553131226,1.0007378,0.0003416653
2458711.554520143,1.0000286,0.0003418331
2458711.555909059,0.9995895,0.0003416292
2458711.557297976,1.0002977,0.0003415907
2458711.558686893,0.9997772,0.0003416161
2458711.560075810,1.0002032,0.0003414540
2458711.561464726,1.0007478,0.0003419750
2458711.562853644,1.0001111,0.0003416625
2458711.564242560,0.9996341,0.0003415681
2458711.565631477,0.9998410,0.0003417291
2458711.567020394,0.9999634,0.0003419349
2458711.568409311,0.9996879,0.0003417808
2458711.569798227,1.0007758,0.0003417570
2458711.571187144,0.9997364,0.0003415223
2458711.572576061,1.0004022,0.0003415583
2458711.573964978,1.0001978,0.0003418225
2458711.575353894,1.0000852,0.0003418729
2458711.576742811,0.9997008,0.0003416023
2458711.578131728,1.0005369,0.0003418434
2458711.579520645,0.9995758,0.0003415333
2458711.580909561,1.0003320,0.0003416395
2458711.582298478,0.9996865,0.0003416172
2458711.583687395,1.0006327,0.0003417370
2458711.585076312,1.0001984,0.0003416562
2458711.586465228,1.0002248,0.0003416968
2458711.587854145,0.9997151,0.0003415799
2458711.589243061,1.0004850,0.0003418627
2458711.590631978,1.0005714,0.0003417332
2458711.592020895,0.9998513,0.0003416024
2458711.593409812,1.0000578,0.0003417300
2458711.594798728,1.0002907,0.0003416653
2458711.596187645,0.9996628,0.0003416960
2458711.597576561,0.9999645,0.0003417578
2458711.598965478,1.0008107,0.0003417225
2458711.600354394,0.9993072,0.0003416506
2458711.601743311,0.9991132,0.0003414879
2458711.603132228,1.0003140,0.0003419078
2458711.604521145,1.0000814,0.0003417665
2458711.605910061,0.9996759,0.0003416792
2458711.607298978,1.0003089,0.0003418779
2458711.608687894,1.0006470,0.0003417921
2458711.610076811,0.9997584,0.0003415942
2458711.611465727,1.0005807,0.0003417153
2458711.612854644,1.0000129,0.0003418499
2458711.614243561,1.0008569,0.0003417028
2458711.615632477,1.0001565,0.0003414741
2458711.617021394,1.0007365,0.0003416933
2458711.618410310,1.0005055,0.0003414566
2458711.619799227,1.0005765,0.0003418180
2458711.621188144,0.9996567,0.0003415337
2458711.622577060,0.9997778,0.0003415763
2458711.623965977,1.0004039,0.0003417549
2458711.625354893,1.0002958,0.0003422610
2458711.626743810,0.9999039,0.0003415089
2458711.628132727,1.0001002,0.0003418876
2458711.629521643,1.0007593,0.0003417238
2458711.630910559,0.9999964,0.0003416363
2458711.632299476,1.0004954,0.0003416692
2458711.633688393,1.0007792,0.0003417755
2458711.635077309,0.9998585,0.0003415418
2458711.636466225,0.9997796,0.0003417449
2458711.637855142,0.9997913,0.0003413939
2458711.639244058,0.9993777,0.0003417962
2458711.640632974,1.0006762,0.0003416848
2458711.642021891,1.0004026,0.0003417660
2458711.643410807,0.9995891,0.0003415639
2458711.644799724,0.9996630,0.0003416273
2458711.646188641,0.9995034,0.0003415854
2458711.647577557,0.9995910,0.0003415628
2458711.648966474,1.0002834,0.0003417584
2458711.650355390,1.0001061,0.0003415091
2458711.651744306,1.0000649,0.0003415730
2458711.653133223,0.9989796,0.0003415822
2458711.654522139,1.0003774,0.0003416731
2458711.655911056,0.9995566,0.0003414587
2458711.657299972,1.0002259,0.0003416367
2458711.658688888,1.0000550,0.0003415276
2458711.660077805,0.9995642,0.0003417598
2458711.661466721,0.9997189,0.0003415934
2458711.662855638,1.0000987,0.0003416004
2458711.664244554,0.9996927,0.0003415507
2458711.665633470,0.9994932,0.0003415266
2458711.667022387,0.9999924,0.0003417546
2458711.668411303,0.9998808,0.0003414786
2458711.669800220,1.0001673,0.0003415861
2458711.671189136,1.0000849,0.0003417145
2458711.672578052,0.9999505,0.0003416826
2458711.673966969,0.9996922,0.0003415960
2458711.676744801,0.9997194,0.0003419144
2458711.678133718,0.9996737,0.0003416070
2458711.679522634,1.0003614,0.0003419816
2458711.680911550,0.9989513,0.0003414936
2458711.682300467,0.9998201,0.0003418669
2458711.683689383,0.9995703,0.0003415868
2458711.685078299,0.9999334,0.0003417308
2458711.686467215,0.9998392,0.0003416142
2458711.687856132,0.9999594,0.0003416550
2458711.689245048,0.9996531,0.0003415633
2458711.690633965,0.9996815,0.0003413956
2458711.692022881,1.0000508,0.0003416790
2458711.693411797,0.9998077,0.0003418126
2458711.694800713,1.0007790,0.0003417085
2458711.696189630,0.9997025,0.0003417394
2458711.698967462,1.0004851,0.0003415681
2458711.700356378,1.0002170,0.0003417892
2458711.701745295,1.0002983,0.0003416822
2458711.703134211,1.0001676,0.0003416328
2458711.704523127,1.0002565,0.0003415450
2458711.705912043,1.0001185,0.0003418062
2458711.707300960,1.0001772,0.0003416173
2458711.708689876,0.9998486,0.0003417649
2458711.710078792,0.9996035,0.0003415638
2458711.711467708,0.9996822,0.0003414708
2458711.712856624,1.0000358,0.0003415762
2458711.714245541,1.0001957,0.0003416200
2458711.715634457,0.9998921,0.0003415202
2458711.717023373,1.0009806,0.0003418766
2458711.718412289,0.9998440,0.0003416424
2458711.719801206,1.0001660,0.0003417312
2458711.721190121,1.0007151,0.0003417796
2458711.722579038,1.0004518,0.0003416044
2458711.723967954,0.9998952,0.0003418188
2458711.725356870,0.9993667,0.0003415238
2458711.728134702,0.9991199,0.0003415392
2458711.729523619,0.9993067,0.0003415340
2458711.730912535,0.9994904,0.0003416687
2458711.732301451,1.0002711,0.0003417695
2458711.733690367,1.0006260,0.0003417703
2458711.735079283,0.9999137,0.0003417797
2458711.736468200,1.0003251,0.0003419902
2458711.737857115,1.0000543,0.0003416399
2458711.739246032,1.0003560,0.0003416667
2458711.740634948,0.9997446,0.0003417257
2458711.742023864,1.0001031,0.0003417516
2458711.743412780,1.0003366,0.0003416774
2458711.744801696,0.9993829,0.0003415241
2458711.746190612,0.9997279,0.0003415888
2458711.747579528,0.9997511,0.0003417155
2458711.748968444,1.0005650,0.0003418410
2458711.750357361,0.9996096,0.0003417409
2458711.751746276,0.9996990,0.0003417869
2458711.753135193,0.9994085,0.0003414472
2458711.754524109,1.0004450,0.0003416397
2458711.755913025,1.0000025,0.0003417295
2458711.757301941,0.9995773,0.0003416298
2458711.758690857,0.9990563,0.0003416491
2458711.760079773,1.0001845,0.0003416318
2458711.761468689,1.0000950,0.0003418524
2458711.762857605,0.9992128,0.0003415173
2458711.764246521,0.9998197,0.0003415519
2458711.765635437,0.9997528,0.0003415233
2458711.767024353,0.9996279,0.0003418343
2458711.768413269,0.9998559,0.0003415416
2458711.769802185,0.9997608,0.0003415680
2458711.771191102,0.9999104,0.0003416586
2458711.772580017,0.9993437,0.0003414113
2458711.773968933,0.9991908,0.0003416313
2458711.775357849,0.9994527,0.0003415205
2458711.776746766,0.9999790,0.0003418953
2458711.778135682,1.0000724,0.0003416245
2458711.779524597,0.9996180,0.0003415798
2458711.780913514,0.9992473,0.0003416376
2458711.782302429,1.0003542,0.0003415284
2458711.783691346,1.0000306,0.0003419651
2458711.785080262,0.9995616,0.0003416487
2458711.786469177,0.9998201,0.0003415832
2458711.787858094,0.9996922,0.0003415659
2458711.789247009,0.9998568,0.0003415919
2458711.790635925,0.9997556,0.0003416682
2458711.792024841,0.9997259,0.0003416222
2458711.793413757,1.0001704,0.0003417532
2458711.794802673,1.0002887,0.0003416386
2458711.796191589,0.9998460,0.0003416376
2458711.797580505,0.9994042,0.0003415496
2458711.798969421,0.9997861,0.0003415259
2458711.800358337,0.9993608,0.0003416616
2458711.801747253,1.0002967,0.0003416896
2458711.803136169,0.9998065,0.0003417513
2458711.804525085,1.0000260,0.0003416437
2458711.805914001,0.9992991,0.0003415526
2458711.807302917,0.9996067,0.0003415379
2458711.808691832,1.0001427,0.0003418999
2458711.810080749,1.0006493,0.0003417932
2458711.811469664,0.9995669,0.0003415944
2458711.812858580,0.9993560,0.0003416211
2458711.814247496,0.9998253,0.0003415494
2458711.815636412,1.0002605,0.0003417255
2458711.817025328,0.9998059,0.0003415869
2458711.818414244,0.9991660,0.0003414081
2458711.819803160,0.9994584,0.0003416926
2458711.821192075,1.0004239,0.0003417215
2458711.822580991,0.9996333,0.0003418700
2458711.823969908,0.9997926,0.0003415428
2458711.826747739,0.9997906,0.0003417290
2458711.828136655,0.9999044,0.0003416660
2458711.829525571,0.9997682,0.0003415093
2458711.830914487,1.0002362,0.0003415823
2458711.832303402,1.0002462,0.0003416373
2458711.833692318,1.0004852,0.0003420994
2458711.835081234,1.0001989,0.0003417033
2458711.836470150,1.0002431,0.0003415853
2458711.837859066,1.0000070,0.0003417866
2458711.839247982,0.9996212,0.0003415922
2458711.840636897,0.9993602,0.0003415501
2458711.842025813,1.0001315,0.0003417785
2458711.843414729,1.0004217,0.0003417226
2458711.844803645,1.0008149,0.0003415473
2458711.846192561,0.9999442,0.0003418308
2458711.847581476,1.0000675,0.0003416137
2458711.848970392,0.9997515,0.0003415412
2458711.850359308,0.9998906,0.0003414970
2458711.851748224,1.0000493,0.0003415015
2458711.853137140,1.0005074,0.0003416594
2458711.854526056,1.0000097,0.0003418408
2458711.855914971,0.9997455,0.0003417796
2458711.857303887,1.0002217,0.0003417856
2458711.858692803,0.9998718,0.0003415436
2458711.860081718,0.9995338,0.0003415928
2458711.861470634,0.9997315,0.0003417887
2458711.862859550,1.0005168,0.0003417346
2458711.864248466,0.9998146,0.0003415598
2458711.865637382,0.9996617,0.0003416905
2458711.867026297,1.0005975,0.0003419834
2458711.868415213,0.9995073,0.0003415564
2458711.869804129,0.9995196,0.0003415429
2458711.871193044,1.0005463,0.0003415747
2458711.872581960,0.9997436,0.0003415548
2458711.875359792,0.9999639,0.0003417440
2458711.876748708,1.0009621,0.0003417780
2458711.878137623,1.0003850,0.0003417815
2458711.879526539,1.0002592,0.0003416315
2458711.880915455,0.9999233,0.0003417798
2458711.882304370,1.0002438,0.0003417752
2458711.883693286,0.9996376,0.0003413582
2458711.885082202,0.9997404,0.0003415497
2458711.886471117,0.9997448,0.0003414999
2458711.887860033,1.0005065,0.0003416386
2458711.889248949,1.0002666,0.0003416386
2458711.890637865,1.0000767,0.0003417352
2458711.892026780,1.0009952,0.0003417405
2458711.893415696,0.9990697,0.0003416817
2458711.894804612,0.9991345,0.0003414758
2458711.896193527,1.0000663,0.0003416293
2458711.897582443,1.0006282,0.0003419542
2458711.898971359,0.9997740,0.0003414873
2458711.901749190,1.0000801,0.0003418087
2458711.903138106,0.9998705,0.0003415720
2458711.904527022,1.0011407,0.0003419909
2458711.905915937,1.0003406,0.0003416045
2458711.907304853,0.9995601,0.0003415899
2458711.908693768,0.9997781,0.0003418052
2458711.910082684,1.0001781,0.0003416820
2458711.911471599,0.9997257,0.0003414717
2458711.912860515,1.0004709,0.0003415952
2458711.914249431,0.9992212,0.0003416056
2458711.915638347,1.0005570,0.0003416069
2458711.917027262,0.9999370,0.0003416533
2458711.918416178,0.9992664,0.0003415114
2458711.919805093,0.9999007,0.0003417161
2458711.921194009,1.0004019,0.0003416757
2458711.922582925,1.0003919,0.0003415672
2458711.923971840,0.9996461,0.0003415842
2458711.925360756,0.9998607,0.0003417209
2458711.926749671,0.9998707,0.0003416446
2458711.928138587,1.0001780,0.0003417943
2458711.929527503,0.9998997,0.0003415424
2458711.930916418,0.9996198,0.0003416130
2458711.932305334,1.0001055,0.0003415943
2458711.933694249,0.9999914,0.0003416804
2458711.935083165,0.9998544,0.0003416110
2458711.936472081,0.9999036,0.0003416923
2458711.937860996,0.9999169,0.0003416587
2458711.939249912,1.0004673,0.0003418300
2458711.940638827,0.9996695,0.0003416943
2458711.942027743,0.9999094,0.0003417173
2458711.943416658,0.9997867,0.0003415182
2458711.944805574,1.0000063,0.0003417696
2458711.946194489,1.0003994,0.0003417397
2458711.947583405,0.9994071,0.0003417281
2458711.948972321,0.9990448,0.0003416970
2458711.950361236,0.9997005,0.0003415714
2458711.951750151,0.9997715,0.0003415663
2458711.953139067,1.0000137,0.0003415888
2458711.954527983,1.0003909,0.0003417080
2458711.955916898,1.0009231,0.0003416543
2458711.957305814,1.0001252,0.0003417677
2458711.958694729,1.0001008,0.0003417272
2458711.960083645,0.9996995,0.0003416605
2458711.961472560,0.9992539,0.0003415850
2458711.962861476,1.0005601,0.0003419120
2458711.964250391,1.0004878,0.0003416298
2458711.965639307,0.9999149,0.0003415990
2458711.967028223,0.9997826,0.0003417670
2458711.968417138,1.0002653,0.0003416712
2458711.969806053,1.0008055,0.0003418922
2458711.971194969,0.9999836,0.0003416366
2458711.972583884,1.0001587,0.0003417507
2458711.973972800,1.0000100,0.0003416577
2458711.975361715,1.0002859,0.0003416586
2458711.976750631,1.0003949,0.0003418427
2458711.978139546,0.9994294,0.0003415905
2458711.979528462,1.0000869,0.0003416977
2458711.980917377,0.9997045,0.0003416260
2458711.982306293,0.9994219,0.0003414903
2458711.983695208,0.9999387,0.0003416516
2458711.985084124,0.9998468,0.0003415191
2458711.986473039,1.0002100,0.0003418587
2458711.987861955,0.9998635,0.0003416226
2458711.989250870,0.9993051,0.0003416541
2458711.990639785,1.0000908,0.0003414505
2458711.992028701,0.9999080,0.0003418610
2458711.993417616,0.9998045,0.0003416396
2458711.994806532,1.0002763,0.0003417126
2458711.996195447,0.9995844,0.0003420037
2458711.997584363,0.9996846,0.0003415276
2458711.998973278,1.0002530,0.0003417619
2458712.000362194,1.0002573,0.0003414228
2458712.001751109,1.0001011,0.0003416803
2458712.004528940,0.9996150,0.0003414509
2458712.005917855,1.0003343,0.0003418528
2458712.007306771,1.0020592,0.0003420937
2458712.008695686,0.9997420,0.0003416169
2458712.010084602,1.0002511,0.0003418413
2458712.011473517,0.9998061,0.0003420766
2458712.012862432,1.0000871,0.0003417074
2458712.014251348,1.0002600,0.0003416146
2458712.015640263,0.9996201,0.0003415244
2458712.017029178,0.9988572,0.0003414309
2458712.018418094,0.9991937,0.0003415258
2458712.019807009,0.9999552,0.0003415674
2458712.021195924,0.9998609,0.0003416946
2458712.022584840,1.0000437,0.0003416830
2458712.023973756,0.9995551,0.0003417341
2458712.025362671,0.9997169,0.0003415844
2458712.026751586,1.0005272,0.0003418244
2458712.028140502,0.9998118,0.0003416780
2458712.029529417,1.0000496,0.0003416955
2458712.030918332,0.9999497,0.0003416246
2458712.032307248,0.9998937,0.0003415668
2458712.033696163,1.0004028,0.0003418903
2458712.035085078,0.9996770,0.0003415896
2458712.036473994,0.9993160,0.0003414069
2458712.037862909,1.0009238,0.0003419000
2458712.039251824,1.0003871,0.0003415829
2458712.040640740,1.0004233,0.0003416522
2458712.042029655,1.0001763,0.0003416513
2458712.043418570,0.9995120,0.0003414166
2458712.044807486,0.9992721,0.0003415607
2458712.046196401,1.0004904,0.0003417255
2458712.047585316,1.0001565,0.0003415994
2458712.048974232,0.9995592,0.0003416238
2458712.050363147,0.9999659,0.0003416650
2458712.051752063,1.0000513,0.0003415833
2458712.053140978,0.9999080,0.0003418362
2458712.054529893,1.0009032,0.0003417377
2458712.055918808,0.9996727,0.0003417412
2458712.057307723,0.9993590,0.0003415793
2458712.058696639,0.9998154,0.0003415973
2458712.060085554,1.0009375,0.0003420015
2458712.061474469,1.0005835,0.0003417152
2458712.062863385,0.9998252,0.0003417772
2458712.064252300,1.0002615,0.0003417359
2458712.065641216,1.0004971,0.0003415231
2458712.067030130,0.9993667,0.0003414398
2458712.068419046,0.9996376,0.0003416553
2458712.069807961,0.9996495,0.0003415397
2458712.071196876,1.0004411,0.0003416558
2458712.072585792,0.9994363,0.0003415164
2458712.073974707,0.9996981,0.0003415698
2458712.075363623,1.0011476,0.0003417240
2458712.078141453,0.9995124,0.0003415578
2458712.079530368,0.9995521,0.0003417523
2458712.080919283,0.9997467,0.0003415887
2458712.082308199,0.9994545,0.0003415527
2458712.083697114,1.0001745,0.0003418049
2458712.085086029,0.9999373,0.0003416290
2458712.086474944,1.0002881,0.0003416788
2458712.087863860,0.9999937,0.0003417130
2458712.089252775,0.9998216,0.0003417956
2458712.090641690,1.0000856,0.0003418687
2458712.092030605,0.9993119,0.0003415715
2458712.093419521,0.9996309,0.0003414640
2458712.094808436,1.0001541,0.0003418225
2458712.096197351,1.0015341,0.0003420454
2458712.097586266,0.9998184,0.0003417703
2458712.098975182,0.9997896,0.0003418526
2458712.100364097,1.0000435,0.0003416971
2458712.101753012,1.0000458,0.0003416811
2458712.103141927,0.9997750,0.0003415530
2458712.104530843,0.9999013,0.0003417190
2458712.105919758,0.9992324,0.0003417724
2458712.107308673,0.9998336,0.0003417452
2458712.108697588,1.0008807,0.0003418226
2458712.110086503,0.9997364,0.0003418636
2458712.111475419,1.0004922,0.0003419754
2458712.112864334,1.0002752,0.0003417693
2458712.114253249,1.0002657,0.0003417568
2458712.115642164,0.9994463,0.0003413562
2458712.117031079,0.9998334,0.0003418400
2458712.118419995,0.9994001,0.0003415626
2458712.119808909,0.9994962,0.0003416717
2458712.121197825,1.0000618,0.0003416050
2458712.122586740,0.9998896,0.0003416764
2458712.123975656,0.9999949,0.0003415845
2458712.125364570,1.0001670,0.0003418861
2458712.126753486,1.0004490,0.0003417026
2458712.128142401,1.0001087,0.0003418194
2458712.129531316,0.9999240,0.0003415862
2458712.130920231,0.9999059,0.0003420578
2458712.132309146,1.0001906,0.0003416489
2458712.133698062,1.0001798,0.0003417842
2458712.135086977,0.9998861,0.0003415827
2458712.136475892,1.0001671,0.0003416351
2458712.137864807,1.0005800,0.0003416827
2458712.139253722,0.9997173,0.0003417471
2458712.140642637,0.9992489,0.0003415285
2458712.142031552,0.9994960,0.0003417195
2458712.143420468,1.0001559,0.0003416323
2458712.144809383,0.9999943,0.0003417358
2458712.146198298,1.0001110,0.0003418019
2458712.147587213,0.9997677,0.0003417052
2458712.148976128,1.0001894,0.0003417183
2458712.150365043,1.0000977,0.0003416411
2458712.151753958,1.0002523,0.0003419754
2458712.153142874,0.9998377,0.0003415901
2458712.154531789,0.9999379,0.0003416306
2458712.155920704,1.0000728,0.0003416090
2458712.157309619,0.9998682,0.0003415864
2458712.158698534,0.9999394,0.0003415810
2458712.160087449,1.0006107,0.0003416814
2458712.161476364,0.9996005,0.0003418166
2458712.162865279,0.9997095,0.0003416494
2458712.164254195,1.0004121,0.0003416053
2458712.165643109,0.9999716,0.0003418763
2458712.167032024,1.0002233,0.0003415905
2458712.168420940,0.9997107,0.0003416846
2458712.169809855,1.0003105,0.0003416164
2458712.171198770,0.9999759,0.0003418531
2458712.172587685,0.9993904,0.0003417983
2458712.173976600,1.0001283,0.0003419954
2458712.175365515,1.0000837,0.0003417252
2458712.176754430,0.9999273,0.0003415967
2458712.178143345,1.0002860,0.0003417998
2458712.179532261,1.0004091,0.0003417077
2458712.180921176,0.9997922,0.0003414540
2458712.182310090,0.9995089,0.0003416332
2458712.183699006,0.9991712,0.0003416429
2458712.185087921,1.0002772,0.0003416691
2458712.186476836,0.9999370,0.0003417053
2458712.187865751,1.0001244,0.0003420361
2458712.189254666,0.9995712,0.0003417647
2458712.190643581,1.0002885,0.0003416056
2458712.192032496,0.9999978,0.0003416162
2458712.193421411,0.9996816,0.0003417533
2458712.194810326,1.0000358,0.0003416282
2458712.196199241,0.9999289,0.0003418416
2458712.197588156,1.0000187,0.0003416998
2458712.198977071,1.0001147,0.0003415602
2458712.200365986,0.9991761,0.0003414929
2458712.201754902,1.0005470,0.0003417544
2458712.203143816,1.0001940,0.0003417836
2458712.204532731,0.9999109,0.0003416107
2458712.205921646,1.0003697,0.0003414622
2458712.207310562,0.9999924,0.0003417746
2458712.208699476,1.0018910,0.0003419717
2458712.210088392,0.9988993,0.0003413905
2458712.211477307,1.0001900,0.0003415933
2458712.212866222,0.9998131,0.0003416834
2458712.214255136,0.9996949,0.0003415562
2458712.215644052,0.9993750,0.0003415756
2458712.217032967,0.9998608,0.0003419590
2458712.218421882,0.9991193,0.0003415819
2458712.219810797,1.0001396,0.0003419279
2458712.221199712,0.9995632,0.0003416081
2458712.222588627,0.9998207,0.0003416559
2458712.223977542,0.9996748,0.0003417927
2458712.226755372,1.0000840,0.0003417741
2458712.228144287,0.9996741,0.0003416164
2458712.229533202,1.0009700,0.0003420172
2458712.230922117,1.0001233,0.0003416455
2458712.232311032,1.0000412,0.0003417333
2458712.233699947,0.9999359,0.0003416302
2458712.235088862,1.0000782,0.0003416555
2458712.236477776,1.0001564,0.0003418001
2458712.237866692,0.9996256,0.0003417263
2458712.239255607,0.9994210,0.0003415759
2458712.240644522,0.9993249,0.0003414722
2458712.242033436,1.0000782,0.0003416566
2458712.243422352,0.9997389,0.0003416762
2458712.244811267,0.9993993,0.0003416521
2458712.246200182,0.9987617,0.0003415803
2458712.247589096,0.9998417,0.0003417641
2458712.248978011,0.9991077,0.0003416768
2458712.250366926,1.0001313,0.0003415851
2458712.251755841,1.0006662,0.0003420831
2458712.253144756,1.0001716,0.0003417966
2458712.254533671,0.9996675,0.0003417090
2458712.255922586,0.9996071,0.0003416179
2458712.257311501,1.0005700,0.0003420855
2458712.258700416,1.0000792,0.0003416508
2458712.260089331,1.0002060,0.0003417736
2458712.261478246,0.9999805,0.0003416391
2458712.262867161,1.0000834,0.0003418794
2458712.264256076,0.9996438,0.0003417604
2458712.265644991,0.9998688,0.0003416397
2458712.267033906,1.0000213,0.0003416663
2458712.268422821,1.0006277,0.0003416782
2458712.269811735,0.9998110,0.0003418051
2458712.271200650,1.0007352,0.0003419469
2458712.272589565,0.9992444,0.0003416165
2458712.273978481,1.0005724,0.0003417881
2458712.275367395,0.9997547,0.0003417582
2458712.276756310,1.0001028,0.0003418503
2458712.278145225,0.9993816,0.0003417101
2458712.279534140,1.0003075,0.0003417765
2458712.280923055,0.9999246,0.0003418015
2458712.282311970,0.9998421,0.0003419094
2458712.283700885,1.0001861,0.0003418541
2458712.285089800,0.9997228,0.0003416408
2458712.286478715,1.0010885,0.0003419731
2458712.287867629,0.9994473,0.0003416094
2458712.289256544,0.9997466,0.0003417876
2458712.290645459,1.0001234,0.0003418159
2458712.292034374,0.9997005,0.0003418839
2458712.293423289,0.9998444,0.0003417542
2458712.294812204,1.0002348,0.0003418085
2458712.296201119,0.9999797,0.0003417532
2458712.297590034,1.0001402,0.0003419597
2458712.298978949,1.0001780,0.0003417041
2458712.300367863,1.0000898,0.0003418648
2458712.301756778,0.9999315,0.0003419498
2458712.303145693,0.9998500,0.0003418886
2458712.304534608,1.0004722,0.0003418664
2458712.305923523,0.9992616,0.0003418088
2458712.307312438,1.0000691,0.0003417117
2458712.308701353,0.9993342,0.0003416487
2458712.310090268,1.0007172,0.0003417479
2458712.311479182,0.9997090,0.0003417952
2458712.312868097,0.9998305,0.0003419116
2458712.314257012,1.0002421,0.0003419318
2458712.315645927,1.0002443,0.0003420151
2458712.317034842,1.0004641,0.0003417707
2458712.318423757,0.9997249,0.0003417130
2458712.319812672,1.0003345,0.0003421052
2458712.321201586,0.9992288,0.0003417470
2458712.322590501,0.9995390,0.0003417269
2458712.323979416,0.9999040,0.0003417596
2458712.325368331,1.0002896,0.0003418607
2458712.326757246,0.9997571,0.0003416681
2458712.328146161,1.0002677,0.0003420192
2458712.329535075,1.0003784,0.0003418357
2458712.330923990,1.0008060,0.0003419714
2458712.332312905,0.9998874,0.0003416826
2458712.333701820,0.9998605,0.0003418119
2458712.335090735,1.0001910,0.0003420050
2458712.336479650,0.9999499,0.0003418878
2458712.337868565,0.9999499,0.0003418707
2458712.339257479,1.0002547,0.0003419196
2458712.340646394,0.9996712,0.0003417647
2458712.342035309,1.0000678,0.0003418616
2458712.343424224,0.9994713,0.0003417330
2458712.344813139,0.9995314,0.0003416728
2458712.346202054,0.9993494,0.0003418535
2458712.347590968,0.9996720,0.0003420225
2458712.348979883,0.9995152,0.0003417961
2458712.350368798,1.0000615,0.0003420279
2458712.351757713,0.9999884,0.0003418439
2458712.353146628,0.9998777,0.0003419005
2458712.354535542,0.9995909,0.0003417702
2458712.355924457,0.9996169,0.0003418625
2458712.357313372,1.0016791,0.0003421994
2458712.358702287,0.9996539,0.0003417104
2458712.360091201,1.0002925,0.0003419127
2458712.361480116,0.9998561,0.0003419078
2458712.362869031,0.9996974,0.0003419655
2458712.364257946,1.0004626,0.0003419387
2458712.365646861,0.9997484,0.0003419745
2458712.367035775,0.9997436,0.0003419360
2458712.368424690,0.9996666,0.0003420358
2458712.369813605,1.0003406,0.0003419865
2458712.371202520,0.9993703,0.0003421342
2458712.372591435,1.0002968,0.0003421284
2458712.373980349,1.0007577,0.0003421693
2458712.375369264,0.9997877,0.0003418702
2458712.376758179,0.9991396,0.0003419513
2458712.378147094,1.0000019,0.0003423101
2458712.379536008,1.0001759,0.0003421022
2458712.380924923,1.0002253,0.0003423437
2458712.382313838,0.9996864,0.0003419049
2458712.383702753,1.0008213,0.0003421676
2458712.385091668,1.0002128,0.0003420943
2458712.386480582,0.9994914,0.0003419137
2458712.387869497,0.9993306,0.0003419523
2458712.389258412,0.9997779,0.0003419879
2458712.390647326,0.9998819,0.0003420233
2458712.392036241,0.9999421,0.0003423174
2458712.393425156,0.9994727,0.0003419311
2458712.394814071,0.9991104,0.0003421044
2458712.396202985,1.0005728,0.0003421270
2458712.397591900,1.0001973,0.0003422010
2458712.398980815,0.9995781,0.0003422591
2458712.400369730,1.0006514,0.0003421197
2458712.401758644,1.0003422,0.0003421236
2458712.403147559,1.0006926,0.0003422502
2458712.404536474,0.9999579,0.0003422270
2458712.405925388,0.9992231,0.0003422572
2458712.407314303,1.0005039,0.0003422395
2458712.408703218,1.0004037,0.0003421619
2458712.410092133,0.9998571,0.0003420748
2458712.411481048,0.9998952,0.0003421511
2458712.412869962,0.9995733,0.0003419985
2458712.414258877,1.0000251,0.0003423628
2458712.415647792,1.0004266,0.0003421844
2458712.417036707,0.9995140,0.0003421415
2458712.418425621,0.9994844,0.0003420150
2458712.419814536,0.9993906,0.0003420523
2458712.421203450,0.9998124,0.0003421894
2458712.422592365,1.0003027,0.0003421101
2458712.423981280,1.0001666,0.0003421960
2458712.425370194,1.0007160,0.0003424152
2458712.426759109,0.9999354,0.0003421055
2458712.428148024,1.0003424,0.0003422544
2458712.429536939,1.0006295,0.0003425242
2458712.430925853,1.0001872,0.0003420957
2458712.432314768,0.9999851,0.0003422688
2458712.433703683,0.9992755,0.0003420547
2458712.435092598,1.0005659,0.0003424269
2458712.436481512,0.9993188,0.0003420537
2458712.437870427,0.9996672,0.0003421942
2458712.439259341,1.0003785,0.0003422055
2458712.440648256,1.0002316,0.0003423575
2458712.442037171,0.9996914,0.0003421242
2458712.443426086,1.0003258,0.0003422669
2458712.444815000,1.0000469,0.0003421774
2458712.446203915,0.9999001,0.0003422763
2458712.447592829,0.9994728,0.0003425078
2458712.448981744,0.9997609,0.0003422679
2458712.450370659,1.0002591,0.0003422371
2458712.451759574,1.0002267,0.0003424134
2458712.453148488,1.0005623,0.0003422860
2458712.454537403,0.9998891,0.0003423337
2458712.455926318,1.0002007,0.0003424121
2458712.457315232,0.9999299,0.0003423271
2458712.458704147,0.9990964,0.0003420083
2458712.460093061,0.9997872,0.0003424032
2458712.461481976,1.0007932,0.0003425303
2458712.462870891,1.0010321,0.0003426004
2458712.464259806,1.0005280,0.0003424089
2458712.465648720,1.0005190,0.0003423278
2458712.467037635,0.9996823,0.0003428763
2458712.468426549,1.0003777,0.0003423163
2458712.469815464,0.9999129,0.0003422182
2458712.471204379,0.9996710,0.0003424360
2458712.472593294,0.9999149,0.0003424682
2458712.473982208,0.9996405,0.0003422572
2458712.475371123,0.9999906,0.0003424219
2458712.476760037,1.0006217,0.0003423163
2458712.478148952,1.0001993,0.0003425283
2458712.479537867,1.0000261,0.0003421946
2458712.480926781,0.9994005,0.0003422608
2458712.482315696,0.9998115,0.0003423476
2458712.483704610,0.9999526,0.0003425402
2458712.485093525,1.0004499,0.0003421258
2458712.486482440,0.9989526,0.0003423481
2458712.487871354,0.9993972,0.0003423013
2458712.489260269,1.0000471,0.0003425635
2458712.490649184,1.0004325,0.0003424336
2458712.492038098,0.9999493,0.0003423073
2458712.493427013,0.9999126,0.0003425859
2458712.494815927,0.9997654,0.0003423471
2458712.496204842,0.9997391,0.0003422546
2458712.497593757,0.9997474,0.0003423233
2458712.498982671,1.0002495,0.0003424677
2458712.500371586,0.9997569,0.0003423452
2458712.501760500,1.0005607,0.0003424245
2458712.503149415,0.9999057,0.0003425126
2458712.504538330,1.0001155,0.0003427107
2458712.505927244,1.0002773,0.0003424596
2458712.507316159,1.0002499,0.0003424978
2458712.508705074,1.0000865,0.0003426445
2458712.510093988,1.0004260,0.0003426085
2458712.511482902,0.9999189,0.0003425191
2458712.512871817,0.9997625,0.0003425682
2458712.514260732,1.0003558,0.0003423987
2458712.515649647,1.0007131,0.0003424790
2458712.517038561,0.9991430,0.0003421443
2458712.518427475,0.9996052,0.0003425266
2458712.519816390,0.9997153,0.0003425100
2458712.521205305,1.0001180,0.0003424528
2458712.522594219,0.9997150,0.0003424738
2458712.523983134,0.9996261,0.0003425125
2458712.525372048,0.9994633,0.0003424651
2458712.526760963,1.0004440,0.0003424909
2458712.528149878,1.0001046,0.0003426263
2458712.529538792,1.0001664,0.0003426923
2458712.530927707,0.9999578,0.0003426891
2458712.532316621,1.0002409,0.0003426675
2458712.533705536,0.9997219,0.0003426342
2458712.535094450,0.9996285,0.0003425753
2458712.536483365,1.0001989,0.0003425103
2458712.537872280,0.9994992,0.0003425588
2458712.539261194,0.9999073,0.0003425241
2458712.540650109,0.9995715,0.0003425223
2458712.542039023,0.9999975,0.0003425445
2458712.543427938,1.0001429,0.0003426631
2458712.544816853,0.9995041,0.0003425974
2458712.546205767,0.9998829,0.0003424585
2458712.547594681,1.0002189,0.0003427238
2458712.548983596,0.9994409,0.0003425241
2458712.550372511,1.0003835,0.0003426272
2458712.551761425,0.9991274,0.0003425294
2458712.553150340,0.9996461,0.0003424890
2458712.554539254,0.9994891,0.0003426663
2458712.555928169,1.0003116,0.0003428264
2458712.557317083,0.9996262,0.0003425328
2458712.558705998,0.9997558,0.0003425489
2458712.560094912,1.0000826,0.0003427380
2458712.561483827,0.9997116,0.0003426510
2458712.562872741,0.9996741,0.0003426220
2458712.564261656,1.0000842,0.0003430257
2458712.565650570,1.0001169,0.0003426545
2458712.567039485,1.0006052,0.0003428334
2458712.568428400,1.0000631,0.0003428448
2458712.569817314,0.9996980,0.0003426426
2458712.571206228,0.9994706,0.0003426443
2458712.572595143,0.9996235,0.0003426524
2458712.573984058,0.9998447,0.0003428871
2458712.575372972,0.9997016,0.0003425839
2458712.576761886,0.9989464,0.0003424910
2458712.578150801,1.0003580,0.0003427014
2458712.579539716,0.9999195,0.0003428491
2458712.580928630,1.0006424,0.0003427923
2458712.582317545,1.0004587,0.0003430678
2458712.583706459,0.9995348,0.0003426029
2458712.585095374,1.0000163,0.0003429486
2458712.586484288,0.9999907,0.0003426861
2458712.587873203,1.0000267,0.0003426433
2458712.589262117,0.9996625,0.0003426392
2458712.590651032,0.9993337,0.0003428190
2458712.592039946,0.9997219,0.0003427678
2458712.593428860,0.9993084,0.0003428378
2458712.594817775,0.9996695,0.0003426364
2458712.596206690,0.9995116,0.0003427986
2458712.597595604,1.0001033,0.0003427653
2458712.598984519,0.9998597,0.0003428191
2458712.600373433,1.0000683,0.0003428578
2458712.601762347,1.0001235,0.0003427843
2458712.603151262,0.9994615,0.0003430455
2458712.604540176,0.9998095,0.0003427107
2458712.605929091,1.0001208,0.0003429274
2458712.607318006,0.9990555,0.0003428301
2458712.608706920,1.0001127,0.0003428269
2458712.610095834,0.9998547,0.0003427875
2458712.611484749,0.9998291,0.0003426784
2458712.612873663,0.9998942,0.0003427906
2458712.614262578,0.9996495,0.0003429409
2458712.615651492,0.9996433,0.0003427350
2458712.617040407,0.9991955,0.0003427568
2458712.618429321,1.0001650,0.0003430578
2458712.619818236,1.0002723,0.0003430065
2458712.621207150,1.0002202,0.0003428795
2458712.622596065,0.9996783,0.0003428698
2458712.623984979,0.9998633,0.0003428683
2458712.625373893,0.9993972,0.0003429246
2458712.626762808,0.9994141,0.0003428484
2458712.628151722,0.9993127,0.0003431887
2458712.629540637,0.9983734,0.0003426386
2458712.630929552,0.9994226,0.0003427108
2458712.632318466,0.9971161,0.0003425927
2458712.633707380,0.9989706,0.0003428992
2458712.635096295,0.9975123,0.0003425966
2458712.636485209,0.9987555,0.0003426270
2458712.637874124,0.9960483,0.0003425228
2458712.639263038,0.9970056,0.0003424877
2458712.640651952,0.9963982,0.0003423400
2458712.642040867,0.9963678,0.0003423715
2458712.643429781,0.9953225,0.0003423081
2458712.644818696,0.9948101,0.0003422833
2458712.646207610,0.9950408,0.0003422333
2458712.647596525,0.9954856,0.0003421041
2458712.648985439,0.9944964,0.0003421031
2458712.650374353,0.9942144,0.0003420229
2458712.651763268,0.9938965,0.0003422233
2458712.653152182,0.9947518,0.0003421293
2458712.654541097,0.9941927,0.0003421665
2458712.655930011,0.9938343,0.0003421869
2458712.657318925,0.9940287,0.0003419275
2458712.658707840,0.9941149,0.0003421613
2458712.660096754,0.9941870,0.0003422964
2458712.661485669,0.9943586,0.0003422872
2458712.662874583,0.9948157,0.0003421495
2458712.664263498,0.9944169,0.0003422049
2458712.665652412,0.9936878,0.0003420741
2458712.667041326,0.9933362,0.0003421057
2458712.668430241,0.9943106,0.0003421549
2458712.669819155,0.9942918,0.0003420883
2458712.671208070,0.9946681,0.0003420909
2458712.672596984,0.9941446,0.0003421421
2458712.673985898,0.9935318,0.0003419912
2458712.675374813,0.9940190,0.0003421649
2458712.676763727,0.9940353,0.0003420262
2458712.678152642,0.9943907,0.0003420684
2458712.679541556,0.9938705,0.0003420342
2458712.680930471,0.9939435,0.0003422039
2458712.682319385,0.9941353,0.0003421269
2458712.683708299,0.9944095,0.0003422745
2458712.685097214,0.9940907,0.0003420454
2458712.686486128,0.9934088,0.0003420725
2458712.687875043,0.9941542,0.0003422636
2458712.689263957,0.9941401,0.0003423042
2458712.690652871,0.9950641,0.0003423220
2458712.692041785,0.9947373,0.0003420851
2458712.693430700,0.9943746,0.0003423316
2458712.694819614,0.9937293,0.0003420814
2458712.696208529,0.9941255,0.0003423334
2458712.697597443,0.9937396,0.0003424085
2458712.698986358,0.9945103,0.0003421378
2458712.700375272,0.9949828,0.0003423764
2458712.701764186,0.9946963,0.0003423225
2458712.703153101,0.9945526,0.0003422441
2458712.704542015,0.9949922,0.0003423799
2458712.705930930,0.9953843,0.0003423745
2458712.707319844,0.9956382,0.0003424753
2458712.708708758,0.9962175,0.0003426110
2458712.710097672,0.9959545,0.0003425591
2458712.711486587,0.9967065,0.0003426387
2458712.712875501,0.9960804,0.0003426427
2458712.714264416,0.9971303,0.0003426439
2458712.715653330,0.9965781,0.0003425348
2458712.717042245,0.9985258,0.0003427883
2458712.718431159,0.9977534,0.0003429052
2458712.719820073,0.9991107,0.0003427567
2458712.721208987,0.9991409,0.0003429349
2458712.722597902,0.9990731,0.0003428267
2458712.723986816,0.9995931,0.0003429972
2458712.725375731,0.9994678,0.0003430392
2458712.726764645,0.9997830,0.0003431441
2458712.728153559,0.9998960,0.0003430017
2458712.729542474,0.9982564,0.0003428560
2458712.730931388,1.0006213,0.0003431215
2458712.732320302,1.0000264,0.0003429857
2458712.733709217,1.0001249,0.0003428599
2458712.735098131,0.9999436,0.0003430899
2458712.736487045,1.0000413,0.0003429563
2458712.737875959,1.0004463,0.0003431032
2458712.739264874,1.0001095,0.0003432467
2458712.740653788,0.9997083,0.0003430882
2458712.742042703,0.9993639,0.0003429901
2458712.743431617,1.0002726,0.0003432755
2458712.744820531,1.0002848,0.0003432592
2458712.746209445,0.9999857,0.0003433985
2458712.747598360,0.9996880,0.0003430402
2458712.748987274,1.0002617,0.0003429675
2458712.750376189,0.9994515,0.0003427208
2458712.751765103,0.9998310,0.0003431013
2458712.753154017,0.9994628,0.0003430633
2458712.754542931,1.0003281,0.0003431018
2458712.755931846,0.9993046,0.0003430753
2458712.757320760,0.9999519,0.0003431402
2458712.758709675,0.9992555,0.0003428676
2458712.760098589,0.9997840,0.0003430112
2458712.761487503,1.0002405,0.0003432169
2458712.762876417,1.0004106,0.0003432537
2458712.764265332,1.0000170,0.0003431325
2458712.765654246,1.0003868,0.0003434164
2458712.767043160,0.9996835,0.0003433223
2458712.768432075,1.0000466,0.0003431676
2458712.769820989,1.0000130,0.0003431855
2458712.771209903,0.9996461,0.0003431270
2458712.772598817,0.9996567,0.0003428348
2458712.773987732,1.0000486,0.0003431914
2458712.775376646,1.0000770,0.0003431199
2458712.776765560,1.0004740,0.0003432909
2458712.778154475,0.9995880,0.0003431518
2458712.779543389,1.0001685,0.0003431073
2458712.780932304,1.0002743,0.0003434506
2458712.783710132,0.9997925,0.0003430767
2458712.785099046,1.0000241,0.0003431491
2458712.786487960,1.0002767,0.0003431654
2458712.787876875,0.9999276,0.0003433714
2458712.789265789,1.0001945,0.0003432811
2458712.790654703,1.0001436,0.0003432618
2458712.792043617,0.9997418,0.0003437003
2458712.793432532,0.9997623,0.0003433177
2458712.794821446,0.9998159,0.0003431809
2458712.796210360,0.9995059,0.0003430316
2458712.797599275,1.0005147,0.0003435920
2458712.798988189,0.9995576,0.0003432052
2458712.800377103,1.0000746,0.0003434771
2458712.801766017,1.0000948,0.0003432616
2458712.803154932,0.9995809,0.0003432787
2458712.804543846,1.0005935,0.0003433758
2458712.805932760,0.9994294,0.0003432561
2458712.807321675,0.9996945,0.0003433795
2458712.808710589,1.0002313,0.0003433263
2458712.810099503,1.0006877,0.0003435565
2458712.811488417,0.9998540,0.0003432923
2458712.812877331,0.9999488,0.0003432809
2458712.814266246,1.0000119,0.0003433881
2458712.815655160,0.9996721,0.0003433428
2458712.817044074,0.9998051,0.0003432980
2458712.818432989,0.9992154,0.0003432969
2458712.819821903,0.9999364,0.0003432938
2458712.821210817,1.0001695,0.0003432712
2458712.822599731,1.0000095,0.0003435963
2458712.823988645,0.9996877,0.0003435171
2458712.825377560,1.0000525,0.0003433784
2458712.826766474,0.9997934,0.0003433653
2458712.828155389,1.0003713,0.0003435266
2458712.829544303,0.9990017,0.0003432748
2458712.830933217,1.0000550,0.0003435064
2458712.832322131,0.9999444,0.0003435589
2458712.833711045,1.0000114,0.0003435559
2458712.835099959,0.9999150,0.0003436095
2458712.836488874,0.9994629,0.0003434634
2458712.837877788,0.9995421,0.0003434561
2458712.839266703,1.0000970,0.0003435891
2458712.840655616,0.9998640,0.0003433110
2458712.842044531,0.9999769,0.0003436663
2458712.843433445,0.9999607,0.0003435480
2458712.844822359,1.0003056,0.0003437202
2458712.846211273,1.0001091,0.0003434717
2458712.847600188,0.9997403,0.0003435170
2458712.848989102,0.9994404,0.0003433803
2458712.850378016,1.0001728,0.0003436056
2458712.851766930,1.0002739,0.0003434587
2458712.853155844,0.9994435,0.0003434561
2458712.854544759,1.0003465,0.0003435270
2458712.855933673,0.9998580,0.0003436047
2458712.857322587,1.0002207,0.0003435253
2458712.858711502,0.9999761,0.0003438895
2458712.860100416,1.0005297,0.0003436575
2458712.861489330,0.9995536,0.0003435697
2458712.862878244,0.9996849,0.0003435270
2458712.864267158,0.9997107,0.0003434764
2458712.865656072,0.9992597,0.0003434025
2458712.867044987,1.0000140,0.0003436282
2458712.868433901,1.0000693,0.0003437869
2458712.869822815,0.9996303,0.0003435270
2458712.871211729,1.0005187,0.0003434355
2458712.872600643,0.9994307,0.0003436089
2458712.873989558,0.9999453,0.0003436979
2458712.875378472,1.0001589,0.0003435211
2458712.876767386,0.9991831,0.0003433934
2458712.878156300,0.9997596,0.0003437813
2458712.879545215,0.9997195,0.0003438868
2458712.880934129,0.9994061,0.0003437500
2458712.882323043,1.0001142,0.0003436418
2458712.883711957,0.9995332,0.0003436655
2458712.885100871,0.9995116,0.0003434194
2458712.886489785,1.0001852,0.0003435293
2458712.887878700,0.9997438,0.0003434733
2458712.889267614,0.9998242,0.0003435108
2458712.890656528,1.0001127,0.0003435398
2458712.892045442,1.0000691,0.0003436465
2458712.893434356,0.9996236,0.0003435031
2458712.894823270,1.0002167,0.0003435331
2458712.896212185,0.9999709,0.0003437722
2458712.897601099,0.9998282,0.0003435289
2458712.898990013,0.9999708,0.0003436273
2458712.900378927,0.9998715,0.0003435552
2458712.901767842,0.9998717,0.0003435495
2458712.903156756,0.9998301,0.0003437236
2458712.904545670,0.9990604,0.0003434228
2458712.905934584,1.0007767,0.0003438858
2458712.907323498,1.0001660,0.0003435101
2458712.908712412,0.9992872,0.0003435764
2458712.910101327,1.0003194,0.0003435549
2458712.911490241,0.9999174,0.0003434726
2458712.912879155,0.9999904,0.0003436705
2458712.914268069,1.0000805,0.0003436425
2458712.915656983,0.9997941,0.0003434215
2458712.917045897,1.0001945,0.0003434802
2458712.918434811,1.0001108,0.0003436389
2458712.919823726,0.9993882,0.0003432920
2458712.921212640,1.0000265,0.0003435717
2458712.922601554,0.9998982,0.0003434883
2458712.923990468,1.0002068,0.0003435702
2458712.925379382,0.9994509,0.0003432727
2458712.926768296,0.9994346,0.0003436244
2458712.928157210,0.9993094,0.0003434616
2458712.929546125,0.9999576,0.0003436866
2458712.930935039,0.9989323,0.0003433583
2458712.932323953,0.9996392,0.0003434806
2458712.933712867,0.9992057,0.0003432704
2458712.935101782,0.9998012,0.0003434394
2458712.936490695,0.9992445,0.0003436183
2458712.937879609,0.9996006,0.0003432555
2458712.939268524,1.0003514,0.0003435472
2458712.940657438,1.0002387,0.0003436663
2458712.942046352,1.0002144,0.0003436629
2458712.943435266,1.0001112,0.0003435295
2458712.944824180,1.0001047,0.0003434992
2458712.946213095,1.0000154,0.0003434633
2458712.947602008,0.9996469,0.0003435860
2458712.948990923,0.9998657,0.0003434618
2458712.950379837,0.9999198,0.0003435602
2458712.951768751,0.9992638,0.0003434470
2458712.953157665,1.0000203,0.0003435326
2458712.954546579,0.9993680,0.0003435645
2458712.955935493,1.0005985,0.0003438553
2458712.957324408,1.0000615,0.0003435005
2458712.958713321,0.9988969,0.0003432095
2458712.960102236,0.9996876,0.0003435123
2458712.961491150,0.9996725,0.0003434109
2458712.962880064,0.9995351,0.0003435995
2458712.964268978,0.9999194,0.0003434227
2458712.965657892,0.9991928,0.0003433712
2458712.967046806,1.0000953,0.0003434233
2458712.968435721,0.9995133,0.0003434341
2458712.969824634,1.0005532,0.0003439122
2458712.971213549,0.9994303,0.0003433674
2458712.972602463,1.0001267,0.0003436630
2458712.973991377,1.0002536,0.0003435363
2458712.975380291,1.0001318,0.0003435140
2458712.976769205,1.0000969,0.0003434209
2458712.978158119,1.0008626,0.0003435968
2458712.979547033,1.0005375,0.0003436735
2458712.980935948,0.9997779,0.0003434083
2458712.982324861,0.9999511,0.0003434418
2458712.983713776,1.0004102,0.0003434328
2458712.985102690,0.9999864,0.0003437664
2458712.986491604,0.9997824,0.0003432875
2458712.987880518,1.0001110,0.0003433260
2458712.989269432,0.9995557,0.0003434553
2458712.990658346,1.0005926,0.0003435855
2458712.992047260,0.9994273,0.0003434417
2458712.993436174,1.0000060,0.0003435003
2458712.994825088,0.9998540,0.0003433670
2458712.996214002,1.0001705,0.0003434471
2458712.997602916,1.0000660,0.0003433902
2458712.998991831,0.9996274,0.0003435453
2458713.000380745,1.0001185,0.0003435266
2458713.001769659,0.9992862,0.0003434327
2458713.003158573,0.9997359,0.0003433468
2458713.004547487,1.0000898,0.0003434784
2458713.005936401,1.0005379,0.0003437295
2458713.007325315,0.9999386,0.0003434275
2458713.008714229,0.9999456,0.0003436308
2458713.010103143,1.0003711,0.0003433653
2458713.011492057,1.0001985,0.0003434601
2458713.012880971,0.9995844,0.0003433725
2458713.014269886,1.0006006,0.0003434684
2458713.015658800,0.9997067,0.0003434783
2458713.017047714,0.9996770,0.0003435782
2458713.018436628,0.9993145,0.0003434159
2458713.019825542,1.0001500,0.0003435191
2458713.021214456,0.9996663,0.0003435296
2458713.022603370,0.9997490,0.0003434028
2458713.023992284,1.0002891,0.0003435400
2458713.025381198,0.9991373,0.0003433507
2458713.026770112,1.0004088,0.0003436177
2458713.028159026,0.9999486,0.0003436500
2458713.029547940,1.0003824,0.0003437188
2458713.030936854,0.9994688,0.0003432517
2458713.032325768,1.0000590,0.0003437108
2458713.033714682,0.9999806,0.0003434035
2458713.035103597,1.0013218,0.0003437089
2458713.036492511,0.9999141,0.0003436838
2458713.037881425,0.9995268,0.0003435046
2458713.039270339,0.9999271,0.0003435154
2458713.040659253,0.9997088,0.0003436046
2458713.042048167,0.9998521,0.0003435107
2458713.043437081,1.0002444,0.0003434886
2458713.044825995,0.9998005,0.0003436981
2458713.046214909,0.9997423,0.0003436249
2458713.050381651,0.9999535,0.0003437265
2458713.051770565,0.9993540,0.0003436670
2458713.053159479,0.9999790,0.0003435210
2458713.054548393,0.9997592,0.0003436662
2458713.055937307,1.0004904,0.0003436685
2458713.057326221,1.0003493,0.0003438870
2458713.058715135,1.0003538,0.0003437230
2458713.060104049,1.0005735,0.0003436858
2458713.061492963,0.9997873,0.0003436987
2458713.062881878,0.9997570,0.0003438007
2458713.064270792,1.0003137,0.0003436741
2458713.065659706,0.9998870,0.0003437242
2458713.067048620,1.0002483,0.0003437415
2458713.068437533,0.9996871,0.0003436381
2458713.069826448,0.9998295,0.0003438671
2458713.071215361,0.9997441,0.0003436928
2458713.072604276,0.9996668,0.0003437613
2458713.073993190,1.0000003,0.0003437172
2458713.075382104,1.0005981,0.0003438877
2458713.076771018,0.9990864,0.0003436160
2458713.078159932,1.0001838,0.0003437482
2458713.079548846,1.0001015,0.0003440321
2458713.080937760,0.9995149,0.0003437804
2458713.082326674,1.0004943,0.0003437236
2458713.083715588,1.0001665,0.0003438103
2458713.085104502,1.0001826,0.0003437826
2458713.086493416,0.9997848,0.0003436395
2458713.087882330,0.9994947,0.0003438601
2458713.089271244,0.9999150,0.0003439802
2458713.090660158,0.9993422,0.0003437315
2458713.092049072,1.0004095,0.0003438130
2458713.093437986,0.9998717,0.0003436580
2458713.094826900,0.9999021,0.0003438107
2458713.096215814,0.9996574,0.0003437335
2458713.097604728,1.0000755,0.0003442053
2458713.098993642,1.0001119,0.0003437743
2458713.100382556,1.0001702,0.0003440350
2458713.101771470,1.0002200,0.0003440646
2458713.103160384,1.0004958,0.0003439553
2458713.104549298,0.9998219,0.0003440081
2458713.105938212,0.9992475,0.0003438190
2458713.107327126,1.0000361,0.0003440348
2458713.108716040,1.0005451,0.0003440190
2458713.110104954,0.9997941,0.0003438187
2458713.111493868,1.0002149,0.0003440589
2458713.112882782,0.9997415,0.0003438347
2458713.114271696,0.9998848,0.0003438128
2458713.115660610,0.9996889,0.0003439230
2458713.117049524,1.0004637,0.0003439645
2458713.118438438,1.0002465,0.0003439078
2458713.119827352,1.0002266,0.0003438609
2458713.121216266,1.0002840,0.0003439454
2458713.122605180,1.0000562,0.0003440528
2458713.123994094,0.9997243,0.0003438853
2458713.125383008,0.9998240,0.0003438829
2458713.126771922,1.0007184,0.0003440751
2458713.128160836,1.0000595,0.0003442456
2458713.129549750,0.9999660,0.0003440157
2458713.130938664,0.9996718,0.0003440500
2458713.132327578,1.0000089,0.0003441099
2458713.133716492,1.0005080,0.0003440830
2458713.135105405,1.0001426,0.0003439303
2458713.136494319,1.0003153,0.0003440547
2458713.139272148,1.0003594,0.0003442483
2458713.140661061,0.9995337,0.0003440129
2458713.142049975,0.9996879,0.0003440288
2458713.143438890,1.0000214,0.0003442067
2458713.144827804,1.0002480,0.0003440758
2458713.146216717,0.9999976,0.0003439224
2458713.147605632,1.0001757,0.0003440283
2458713.148994545,1.0002931,0.0003440034
2458713.150383459,0.9993708,0.0003439293
2458713.151772373,1.0002142,0.0003441928
2458713.153161287,0.9999840,0.0003439793
2458713.154550201,1.0000669,0.0003441177
2458713.155939115,1.0001734,0.0003439596
2458713.157328029,0.9992906,0.0003439042
2458713.158716943,1.0003877,0.0003441569
2458713.160105857,1.0002879,0.0003442052
2458713.161494771,1.0000115,0.0003440468
2458713.162883685,0.9999005,0.0003440856
2458713.164272599,0.9999474,0.0003440176
2458713.165661513,0.9998154,0.0003440579
2458713.167050427,1.0007671,0.0003439222
2458713.168439341,0.9997605,0.0003440507
2458713.169828255,1.0007379,0.0003443879
2458713.171217169,0.9996976,0.0003439953
2458713.172606083,1.0006254,0.0003442646
2458713.173994997,1.0000319,0.0003441573
2458713.175383911,0.9989960,0.0003437997
2458713.176772824,1.0000257,0.0003441137
2458713.178161738,0.9999581,0.0003440710
2458713.179550652,1.0002429,0.0003440591
2458713.180939566,1.0002822,0.0003439440
2458713.182328480,1.0002186,0.0003440473
2458713.183717394,0.9998160,0.0003439330
2458713.185106308,1.0009227,0.0003441986
2458713.186495222,1.0007423,0.0003442043
2458713.187884136,1.0005499,0.0003440958
2458713.189273050,1.0000847,0.0003442381
2458713.190661964,0.9998571,0.0003439331
2458713.192050877,1.0000342,0.0003439760
2458713.194828705,0.9999642,0.0003440187
2458713.196217619,0.9987303,0.0003438091
2458713.197606533,1.0000244,0.0003440240
2458713.198995447,1.0004123,0.0003440951
2458713.200384361,0.9998271,0.0003440057
2458713.201773275,0.9998564,0.0003439659
2458713.203162189,0.9994616,0.0003438842
2458713.204551103,1.0001336,0.0003439397
2458713.205940017,1.0007116,0.0003440315
2458713.207328931,1.0000218,0.0003439303
2458713.208717845,0.9997562,0.0003441727
2458713.210106758,0.9994885,0.0003438607
2458713.211495672,1.0004758,0.0003441476
2458713.212884586,1.0002895,0.0003441526
2458713.214273500,1.0002844,0.0003439780
2458713.215662414,1.0003482,0.0003438326
2458713.217051328,0.9995955,0.0003438434
2458713.218440242,1.0000341,0.0003438955
2458713.219829156,0.9997200,0.0003440051
2458713.221218070,0.9998881,0.0003438892
2458713.223995898,0.9998244,0.0003439033
2458713.225384812,1.0006703,0.0003439676
2458713.226773725,0.9999069,0.0003438245
2458713.228162639,0.9995218,0.0003437572
2458713.229551553,1.0000447,0.0003436654
2458713.230940467,0.9996320,0.0003440636
2458713.232329381,0.9993968,0.0003437178
2458713.233718295,0.9998733,0.0003437142
2458713.235107209,0.9996097,0.0003437191
2458713.236496123,0.9997142,0.0003435832
2458713.237885037,1.0004597,0.0003438084
2458713.239273950,0.9996150,0.0003439217
2458713.240662864,0.9994337,0.0003438207
2458713.242051778,0.9996889,0.0003440165
2458713.243440692,1.0004058,0.0003439779
2458713.244829606,0.9996614,0.0003436006
2458713.246218520,1.0000553,0.0003438952
2458713.247607434,1.0003450,0.0003438280
2458713.248996348,0.9999995,0.0003438619
2458713.250385262,0.9998888,0.0003437773
2458713.251774176,1.0000704,0.0003438438
2458713.253163090,0.9996159,0.0003437784
2458713.254552003,0.9996866,0.0003438556
2458713.255940917,1.0001440,0.0003437717
2458713.257329831,1.0000470,0.0003436792
2458713.258718745,1.0004461,0.0003438667
2458713.260107659,1.0000972,0.0003438518
2458713.261496573,1.0012373,0.0003440337
2458713.262885487,1.0001589,0.0003437036
2458713.264274401,0.9997451,0.0003436045
2458713.265663314,1.0006312,0.0003436985
2458713.267052228,0.9996908,0.0003436198
2458713.268441142,1.0000000,0.0003438537
2458713.269830056,0.9996076,0.0003436900
2458713.271218970,1.0002293,0.0003437386
2458713.272607883,1.0000224,0.0003436952
2458713.273996797,0.9993107,0.0003434853
2458713.275385711,1.0004925,0.0003439351
2458713.276774625,0.9997110,0.0003436761
2458713.278163539,1.0001177,0.0003437874
2458713.279552453,1.0000741,0.0003437849
2458713.280941367,1.0002185,0.0003436144
2458713.282330281,0.9998495,0.0003435783
2458713.283719195,1.0002464,0.0003435973
2458713.285108109,1.0001911,0.0003438998
2458713.286497022,0.9999950,0.0003437861
2458713.287885936,0.9996409,0.0003435437
2458713.289274850,0.9994392,0.0003435123
2458713.290663764,0.9995605,0.0003435659
2458713.292052678,0.9995455,0.0003435854
2458713.293441592,0.9991873,0.0003435027
2458713.294830505,1.0005200,0.0003437919
2458713.296219419,0.9999018,0.0003437024
2458713.297608333,1.0002696,0.0003437952
2458713.298997247,0.9990353,0.0003437408
2458713.300386161,1.0002293,0.0003437011
2458713.301775075,0.9997393,0.0003434518
2458713.303163989,1.0004804,0.0003436668
2458713.304552902,0.9992006,0.0003436167
2458713.305941816,0.9995251,0.0003438234
2458713.307330730,1.0006529,0.0003436512
2458713.308719644,1.0002683,0.0003436245
2458713.310108558,0.9997235,0.0003436165
2458713.311497472,0.9996367,0.0003437369
2458713.312886385,1.0003388,0.0003435861
2458713.314275299,1.0000877,0.0003436283
2458713.315664213,0.9999154,0.0003436234
2458713.317053127,0.9999395,0.0003436745
2458713.318442041,0.9996777,0.0003436291
2458713.319830955,0.9996324,0.0003435547
2458713.321219868,1.0002878,0.0003437273
2458713.322608782,0.9992498,0.0003433585
2458713.323997696,1.0000965,0.0003437846
2458713.325386610,1.0004291,0.0003437498
2458713.326775524,1.0002527,0.0003437565
2458713.328164437,0.9995719,0.0003435919
2458713.329553351,1.0001699,0.0003438907
2458713.330942265,1.0007688,0.0003437994
2458713.332331179,0.9993074,0.0003434168
2458713.333720093,0.9999918,0.0003436500
2458713.335109007,1.0000412,0.0003435621
2458713.336497920,0.9996763,0.0003436038
2458713.337886834,1.0002395,0.0003436503
2458713.339275748,1.0003838,0.0003436185
2458713.342053575,0.9998827,0.0003438632
2458713.343442489,0.9995453,0.0003436723
2458713.344831403,0.9995700,0.0003436526
2458713.346220317,0.9996350,0.0003435740
2458713.347609231,1.0000770,0.0003437581
2458713.348998145,0.9998854,0.0003435085
2458713.350387059,0.9998659,0.0003435129
2458713.351775972,1.0003870,0.0003437560
2458713.353164886,0.9995202,0.0003436919
2458713.354553800,0.9995233,0.0003436057
2458713.355942714,0.9994516,0.0003436318
2458713.357331628,0.9998235,0.0003436153
2458713.358720541,1.0000119,0.0003437695
2458713.360109455,0.9998917,0.0003436217
2458713.361498369,1.0002953,0.0003436386
2458713.362887283,1.0002138,0.0003437967
2458713.364276197,0.9990653,0.0003434452
2458713.365665110,1.0001710,0.0003437663
2458713.367054024,1.0004935,0.0003438299
2458713.368442938,0.9999875,0.0003440248
2458713.369831852,1.0001821,0.0003437882
2458713.371220766,0.9999396,0.0003437446
2458713.372609679,1.0002594,0.0003438628
2458713.373998593,0.9999217,0.0003436467
2458713.375387507,0.9988676,0.0003437771
2458713.376776421,1.0002272,0.0003438389
2458713.378165334,0.9999992,0.0003435980
2458713.379554248,1.0001108,0.0003436449
2458713.380943162,0.9997471,0.0003437211
2458713.382332076,1.0001610,0.0003438678
2458713.383720990,0.9996100,0.0003435005
2458713.385109903,1.0001800,0.0003436831
2458713.386498817,1.0005285,0.0003437569
2458713.387887731,0.9997581,0.0003436605
2458713.389276645,0.9997734,0.0003437337
2458713.390665559,0.9996073,0.0003437694
2458713.392054473,0.9999689,0.0003438503
2458713.393443386,0.9998826,0.0003440170
2458713.394832300,1.0005832,0.0003438752
2458713.396221214,0.9997502,0.0003438709
2458713.397610127,0.9998010,0.0003438796
2458713.398999041,0.9997189,0.0003438452
2458713.400387955,1.0002692,0.0003438149
2458713.401776869,1.0000978,0.0003437607
2458713.403165783,0.9999820,0.0003437834
2458713.404554696,0.9990309,0.0003436645
2458713.405943610,1.0004775,0.0003439556
2458713.407332524,0.9995204,0.0003439606
2458713.408721438,0.9996905,0.0003436766
2458713.410110352,0.9996798,0.0003437157
2458713.411499265,0.9993508,0.0003438469
2458713.412888179,0.9997113,0.0003440197
2458713.414277093,1.0001024,0.0003438062
2458713.415666007,0.9996206,0.0003436500
2458713.417054920,0.9997185,0.0003440660
2458713.418443834,0.9998145,0.0003439991
2458713.419832748,1.0003024,0.0003438095
2458713.421221661,1.0001907,0.0003438608
2458713.422610575,0.9999936,0.0003437869
2458713.423999489,1.0000219,0.0003439602
2458713.425388403,1.0000351,0.0003438183
2458713.426777317,0.9992134,0.0003440753
2458713.428166230,1.0002301,0.0003439182
2458713.429555144,1.0001327,0.0003438899
2458713.430944058,1.0003801,0.0003438321
2458713.432332972,1.0002726,0.0003439312
2458713.433721886,1.0002902,0.0003437820
2458713.435110799,0.9998602,0.0003439399
2458713.436499713,1.0003133,0.0003440685
2458713.437888626,0.9997182,0.0003440000
2458713.439277540,0.9995471,0.0003438629
2458713.440666454,0.9993579,0.0003439424
2458713.442055368,0.9993709,0.0003438422
2458713.443444281,1.0000762,0.0003440577
2458713.444833195,0.9997607,0.0003439227
2458713.446222109,1.0004174,0.0003440388
2458713.447611023,0.9997975,0.0003442152
2458713.448999936,0.9993178,0.0003438955
2458713.450388850,1.0003175,0.0003440239
2458713.451777764,1.0006222,0.0003443859
2458713.453166678,0.9996567,0.0003438727
2458713.454555592,0.9995848,0.0003442273
2458713.455944505,1.0002661,0.0003442482
2458713.457333419,0.9997435,0.0003438432
2458713.458722332,1.0004735,0.0003441658
2458713.460111246,1.0018579,0.0003443601
2458713.461500160,1.0000950,0.0003441055
2458713.462889074,1.0003805,0.0003437807
2458713.464277987,0.9993795,0.0003439603
2458713.465666901,1.0001730,0.0003441791
2458713.467055815,0.9992797,0.0003442277
2458713.468444729,1.0000648,0.0003439422
2458713.469833642,0.9997314,0.0003441553
2458713.471222556,0.9997971,0.0003441167
2458713.472611470,1.0002515,0.0003440701
2458713.474000384,1.0001606,0.0003439766
2458713.475389297,0.9996353,0.0003439023
2458713.476778211,0.9995508,0.0003439710
2458713.478167125,1.0006723,0.0003441366
2458713.479556039,1.0000552,0.0003441874
2458713.480944952,1.0000157,0.0003440130
2458713.482333866,1.0002821,0.0003438715
2458713.483722779,1.0001048,0.0003440209
2458713.485111693,1.0006220,0.0003441679
2458713.486500607,0.9998711,0.0003439633
2458713.487889521,0.9996876,0.0003439901
2458713.489278434,0.9997707,0.0003439813
2458713.490667348,0.9997210,0.0003438769
2458713.492056262,0.9994714,0.0003440702
2458713.493445176,0.9999125,0.0003440762
2458713.494834089,0.9996243,0.0003438885
2458713.496223003,1.0003311,0.0003442407
2458713.497611917,1.0000510,0.0003440894
2458713.499000830,1.0005619,0.0003443256
2458713.500389744,0.9998862,0.0003441246
2458713.501778658,1.0005647,0.0003442039
2458713.503167571,1.0003196,0.0003442221
2458713.504556485,1.0003912,0.0003440475
2458713.505945399,1.0004240,0.0003445282
2458713.507334312,0.9999803,0.0003442789
2458713.508723226,1.0001264,0.0003440825
2458713.510112140,0.9999096,0.0003442082
2458713.511501054,1.0000596,0.0003441221
2458713.512889967,1.0001676,0.0003441155
2458713.514278881,1.0006276,0.0003443331
2458713.515667795,1.0007197,0.0003441809
2458713.517056708,0.9999860,0.0003442386
2458713.518445622,0.9993643,0.0003439129
2458713.519834536,1.0000639,0.0003440918
2458713.521223450,1.0003676,0.0003442088
2458713.522612363,1.0006277,0.0003441905
2458713.524001277,1.0003893,0.0003442244
2458713.525390191,1.0002090,0.0003441699
2458713.526779104,0.9999765,0.0003441037
2458713.528168018,1.0002261,0.0003441696
2458713.529556931,0.9995050,0.0003439247
2458713.530945845,0.9998656,0.0003440196
2458713.532334759,1.0003823,0.0003442470
2458713.533723672,1.0001204,0.0003441974
2458713.535112586,1.0006811,0.0003443741
2458713.536501500,1.0003204,0.0003440894
2458713.537890414,0.9997164,0.0003441549
2458713.539279327,0.9997135,0.0003441130
2458713.540668241,1.0001909,0.0003441163
2458713.542057155,1.0000549,0.0003441804
2458713.543446069,1.0001601,0.0003441704
2458713.544834982,0.9994885,0.0003443379
2458713.546223896,1.0003040,0.0003443176
2458713.547612810,0.9993434,0.0003440229
2458713.549001723,0.9996638,0.0003442685
2458713.550390637,1.0001492,0.0003443383
2458713.551779551,1.0001413,0.0003442804
2458713.553168464,1.0005358,0.0003443244
2458713.554557378,0.9997907,0.0003441346
2458713.555946291,1.0016918,0.0003443450
2458713.557335205,1.0000037,0.0003440461
2458713.558724119,1.0005170,0.0003443715
2458713.560113032,1.0002775,0.0003443766
2458713.561501946,1.0001393,0.0003441745
2458713.562890860,1.0002265,0.0003441328
2458713.564279773,0.9999650,0.0003441289
2458713.565668687,0.9999865,0.0003442110
2458713.567057601,0.9999903,0.0003441629
2458713.568446514,0.9999593,0.0003441964
2458713.569835428,0.9999599,0.0003444821
2458713.571224342,0.9994367,0.0003442646
2458713.572613255,0.9997080,0.0003440232
2458713.574002169,0.9998866,0.0003440445
2458713.575391083,1.0008963,0.0003442156
2458713.576779997,1.0003221,0.0003441995
2458713.578168910,0.9999534,0.0003443129
2458713.579557823,1.0002116,0.0003446379
2458713.580946737,1.0003156,0.0003441886
2458713.582335651,0.9999344,0.0003441999
2458713.583724564,1.0000456,0.0003441544
2458713.585113478,0.9998698,0.0003442956
2458713.586502392,1.0003093,0.0003442061
2458713.587891305,0.9999115,0.0003442596
2458713.589280219,1.0003731,0.0003440577
2458713.590669133,0.9999865,0.0003442828
2458713.592058046,1.0000897,0.0003442852
2458713.593446960,0.9994882,0.0003440795
2458713.594835874,1.0000869,0.0003442394
2458713.596224787,1.0002019,0.0003443932
2458713.597613701,1.0003516,0.0003443221
2458713.599002615,1.0001935,0.0003441893
2458713.600391528,0.9997431,0.0003442969
2458713.601780442,1.0001284,0.0003441781
2458713.603169356,1.0002932,0.0003443309
2458713.604558269,1.0004434,0.0003442521
2458713.605947183,1.0003166,0.0003442838
2458713.607336096,1.0001349,0.0003441382
2458713.608725010,0.9996016,0.0003440564
2458713.610113923,0.9997815,0.0003443128
2458713.611502837,1.0001861,0.0003443920
2458713.612891751,0.9992638,0.0003442102
2458713.614280664,1.0001373,0.0003441166
2458713.615669578,1.0009661,0.0003445681
2458713.617058492,1.0000685,0.0003443183
2458713.618447405,1.0002061,0.0003443523
2458713.619836319,0.9992470,0.0003441726
2458713.621225233,0.9997418,0.0003442383
2458713.622614146,1.0006226,0.0003446471
2458713.624003060,1.0002523,0.0003443408
2458713.625391973,1.0000416,0.0003445234
2458713.626780887,0.9994792,0.0003442070
2458713.628169801,0.9998848,0.0003442905
2458713.629558715,1.0001369,0.0003444631
2458713.630947628,1.0003196,0.0003445040
2458713.632336542,1.0002417,0.0003443410
2458713.633725455,0.9994782,0.0003442796
2458713.635114369,0.9998377,0.0003444454
2458713.636503282,1.0004825,0.0003442869
2458713.637892196,1.0000289,0.0003445121
2458713.639281109,1.0006729,0.0003443536
2458713.640670023,0.9999804,0.0003443842
2458713.642058937,0.9996783,0.0003442658
2458713.643447850,0.9996164,0.0003441765
2458713.644836764,1.0009747,0.0003443477
2458713.646225678,1.0004565,0.0003442888
2458713.647614591,1.0004630,0.0003443435
2458713.649003505,1.0000406,0.0003444488
2458713.650392418,0.9999952,0.0003442684
2458713.651781332,1.0001986,0.0003444429
2458713.653170246,0.9994839,0.0003446560
2458713.654559159,0.9999161,0.0003442965
2458713.655948073,0.9997556,0.0003443776
2458713.657336987,1.0002842,0.0003442843
2458713.658725900,0.9994496,0.0003441453
2458713.660114814,0.9996577,0.0003442801
2458713.661503727,1.0009466,0.0003444477
2458713.662892641,0.9997054,0.0003445013
2458713.664281555,1.0001177,0.0003444506
2458713.665670468,1.0004710,0.0003444238
2458713.667059381,1.0002597,0.0003442883
2458713.668448295,0.9998120,0.0003442751
2458713.669837209,1.0007097,0.0003443424
2458713.671226122,0.9996192,0.0003444348
2458713.672615036,0.9999909,0.0003444999
2458713.674003949,1.0002806,0.0003442956
2458713.675392863,1.0001784,0.0003443502
2458713.676781777,0.9999439,0.0003444152
2458713.678170690,0.9997435,0.0003447384
2458713.679559604,0.9999797,0.0003441674
2458713.680948518,1.0002410,0.0003442397
2458713.682337431,1.0005474,0.0003443469
2458713.683726345,0.9996868,0.0003442996
2458713.685115258,1.0002159,0.0003444518
2458713.686504172,1.0004028,0.0003444196
2458713.687893085,0.9993578,0.0003444377
2458713.689281999,0.9997656,0.0003442962
2458713.690670913,0.9998948,0.0003442242
2458713.692059826,1.0001378,0.0003446861
2458713.693448740,0.9997948,0.0003444714
2458713.694837653,0.9997939,0.0003444999
2458713.696226567,0.9997207,0.0003442827
2458713.697615481,0.9994071,0.0003442384
2458713.699004394,0.9996061,0.0003444091
2458713.700393307,0.9995695,0.0003442890
2458713.701782221,1.0002270,0.0003445594
2458713.703171135,1.0006422,0.0003443225
2458713.704560048,0.9995690,0.0003440862
2458713.705948962,1.0004309,0.0003444947
2458713.707337875,0.9994435,0.0003441269
2458713.708726789,0.9999852,0.0003443460
2458713.710115703,1.0000238,0.0003445172
2458713.711504616,1.0005480,0.0003444349
2458713.712893530,0.9997945,0.0003445016
2458713.714282443,1.0004333,0.0003445642
2458713.715671357,1.0002656,0.0003447585
2458713.717060270,0.9999467,0.0003443888
2458713.718449184,1.0001506,0.0003444579
2458713.719838097,1.0005120,0.0003443818
2458713.721227011,0.9996588,0.0003443988
2458713.722615925,1.0001484,0.0003442382
2458713.724004838,0.9996933,0.0003445888
2458713.725393752,0.9999043,0.0003442486
2458713.726782665,1.0006000,0.0003447617
2458713.728171579,0.9997130,0.0003444042
2458713.729560492,1.0001838,0.0003443466
2458713.730949406,1.0004238,0.0003444494
2458713.732338320,1.0000432,0.0003443306
2458713.733727233,1.0001257,0.0003444016
2458713.735116147,1.0002460,0.0003443214
2458713.736505060,0.9993936,0.0003442771
2458713.737893973,1.0006683,0.0003446457
2458713.739282887,1.0004869,0.0003444567
2458713.740671800,1.0002810,0.0003444918
2458713.742060714,1.0006562,0.0003444356
2458713.743449628,0.9995890,0.0003442621
2458713.744838541,0.9997623,0.0003442705
2458713.746227455,1.0006950,0.0003445724
2458713.747616368,0.9998034,0.0003443375
2458713.749005282,1.0001081,0.0003444250
2458713.750394196,1.0004791,0.0003443688
2458713.751783109,1.0003822,0.0003444058
2458713.753172022,1.0000689,0.0003441737
2458713.754560936,0.9998036,0.0003444101
2458713.755949850,0.9999533,0.0003446660
2458713.757338763,0.9995287,0.0003444321
2458713.758727677,0.9999979,0.0003444632
2458713.760116590,0.9996938,0.0003444841
2458713.761505504,1.0000153,0.0003445090
2458713.762894417,0.9996902,0.0003444401
2458713.764283331,0.9993108,0.0003442946
2458713.765672244,1.0012808,0.0003445362
2458713.767061158,1.0000084,0.0003442907
2458713.768450072,0.9995199,0.0003441521
2458713.769838985,0.9998343,0.0003442819
2458713.771227899,0.9999678,0.0003442424
2458713.772616812,1.0002179,0.0003444644
2458713.774005726,1.0003739,0.0003445405
2458713.775394639,1.0005730,0.0003444112
2458713.776783552,1.0005523,0.0003444670
2458713.778172466,1.0004779,0.0003444592
2458713.779561379,0.9997134,0.0003441985
2458713.780950293,0.9999691,0.0003445147
2458713.782339206,1.0005008,0.0003445439
2458713.783728120,0.9997400,0.0003443064
2458713.785117034,0.9998784,0.0003444155
2458713.786505947,1.0002077,0.0003445345
2458713.787894861,1.0014721,0.0003446665
2458713.789283774,0.9998149,0.0003444751
2458713.790672688,0.9999593,0.0003445667
2458713.792061601,0.9997471,0.0003443105
2458713.793450515,0.9997970,0.0003444730
2458713.794839428,1.0002016,0.0003443895
2458713.796228342,0.9996323,0.0003444686
2458713.797617255,0.9993488,0.0003446790
2458713.799006169,1.0008988,0.0003444153
2458713.800395082,0.9993045,0.0003443278
2458713.801783996,1.0003086,0.0003445685
2458713.803172909,0.9995701,0.0003442790
2458713.804561823,1.0003628,0.0003446248
2458713.805950736,1.0001525,0.0003446293
2458713.807339650,0.9999739,0.0003443540
2458713.808728564,1.0003832,0.0003444819
2458713.810117477,0.9995265,0.0003443884
2458713.811506390,1.0003090,0.0003445229
2458713.812895304,0.9998800,0.0003444449
2458713.814284218,1.0001856,0.0003442355
2458713.815673131,1.0006209,0.0003447591
2458713.817062044,1.0009505,0.0003445529
2458713.818450958,0.9994110,0.0003443526
2458713.819839871,0.9995784,0.0003444100
2458713.821228785,0.9997260,0.0003444444
2458713.822617698,1.0003566,0.0003444984
2458713.824006612,1.0009466,0.0003447635
2458713.825395525,1.0003412,0.0003445052
2458713.826784438,1.0006583,0.0003448626
2458713.828173352,0.9996542,0.0003444672
2458713.829562266,1.0001300,0.0003447034
2458713.830951179,1.0003851,0.0003446066
2458713.832340092,0.9997730,0.0003444259
2458713.833729006,1.0010304,0.0003447655
2458713.835117920,1.0005776,0.0003444879
2458713.839284660,0.9999743,0.0003444439
2458713.840673574,1.0000680,0.0003445442
2458713.842062487,1.0000668,0.0003445295
2458713.843451401,1.0001589,0.0003447253
2458713.844840314,0.9998994,0.0003442239
2458713.846229228,0.9998577,0.0003445662
2458713.847618141,0.9999989,0.0003445383
2458713.849007055,1.0001230,0.0003446202
2458713.850395968,1.0003806,0.0003448274
2458713.851784881,1.0006544,0.0003446733
2458713.853173795,1.0006085,0.0003447357
2458713.854562709,1.0002445,0.0003447077
2458713.855951622,1.0002433,0.0003446614
2458713.857340535,1.0000282,0.0003446773
2458713.858729449,1.0005524,0.0003445565
2458713.860118362,0.9997331,0.0003445623
2458713.861507276,1.0006149,0.0003445875
2458713.862896189,0.9995520,0.0003444254
2458713.864285103,0.9997826,0.0003446671
2458713.865674016,0.9999018,0.0003444769
2458713.867062930,1.0001118,0.0003445372
2458713.868451843,1.0004906,0.0003447310
2458713.869840757,0.9997765,0.0003445267
2458713.871229670,1.0001154,0.0003445787
2458713.874007497,1.0001454,0.0003447956
2458713.875396410,1.0011141,0.0003446208
2458713.876785324,0.9999852,0.0003445214
2458713.878174237,0.9996491,0.0003446200
2458713.879563151,1.0002220,0.0003444994
2458713.880952064,1.0004254,0.0003448091
2458713.882340978,1.0001239,0.0003445852
2458713.883729891,0.9993129,0.0003443846
2458713.885118804,1.0003414,0.0003448098
2458713.886507718,1.0000053,0.0003446625
2458713.887896631,1.0004416,0.0003445168
2458713.889285545,0.9997811,0.0003444961
2458713.890674458,0.9995813,0.0003445896
2458713.892063372,0.9996008,0.0003445634
2458713.893452285,1.0002389,0.0003444351
2458713.894841199,0.9998363,0.0003445047
2458713.896230112,1.0003385,0.0003445953
2458713.897619026,0.9996283,0.0003446913
2458713.899007939,0.9998397,0.0003446442
2458713.900396853,0.9999733,0.0003444835
2458713.901785766,1.0009823,0.0003446168
2458713.903174679,0.9999215,0.0003445342
2458713.904563593,0.9992481,0.0003445443
2458713.905952506,1.0001629,0.0003444907
2458713.907341420,0.9994484,0.0003443695
2458713.908730333,0.9996183,0.0003444101
2458713.910119247,0.9999800,0.0003445281
2458713.911508160,0.9997755,0.0003444589
2458713.912897073,0.9997118,0.0003442124
2458713.914285987,1.0003081,0.0003447660
2458713.915674900,0.9998299,0.0003444225
2458713.917063814,1.0005216,0.0003446697
2458713.918452727,1.0001960,0.0003448829
2458713.919841641,0.9999524,0.0003443973
2458713.921230554,1.0002360,0.0003445052
2458713.922619468,1.0001238,0.0003445900
2458713.924008381,0.9998341,0.0003442030
2458713.925397294,1.0000315,0.0003444870
2458713.926786208,1.0007576,0.0003445273
2458713.928175121,0.9996733,0.0003443113
2458713.929564035,0.9994461,0.0003441893
2458713.930952948,0.9999786,0.0003442378
2458713.932341862,0.9990992,0.0003443727
2458713.933730775,0.9990477,0.0003441348
2458713.935119689,1.0004123,0.0003443568
2458713.936508602,0.9999321,0.0003442345
2458713.937897515,1.0000754,0.0003443824
2458713.939286429,1.0003093,0.0003443792
2458713.940675342,1.0002652,0.0003443947
2458713.942064255,0.9998743,0.0003442854
2458713.943453169,1.0001127,0.0003444303
2458713.944842082,0.9998375,0.0003443379
2458713.946230996,0.9992038,0.0003442231
2458713.947619909,1.0000731,0.0003442811
2458713.949008822,0.9999483,0.0003443612
2458713.950397736,1.0001233,0.0003442278
2458713.951786649,1.0001308,0.0003442355
2458713.953175563,1.0007134,0.0003443932
2458713.954564476,1.0010968,0.0003445418
2458713.955953390,1.0001503,0.0003443725
2458713.957342303,0.9997380,0.0003443226
2458713.958731216,1.0003523,0.0003443084
2458713.960120130,0.9997993,0.0003441607
2458713.961509043,1.0001488,0.0003443771
2458713.962897957,1.0004033,0.0003441381
2458713.964286870,1.0004146,0.0003442231
2458713.965675783,1.0001021,0.0003442477
2458713.967064697,0.9987889,0.0003438591
2458713.968453610,0.9999714,0.0003444903
2458713.969842524,0.9999585,0.0003444220
2458713.971231437,1.0003121,0.0003443919
2458713.972620350,1.0001393,0.0003439997
2458713.974009264,0.9993729,0.0003440204
2458713.975398177,0.9995659,0.0003440758
2458713.976787091,1.0005808,0.0003441867
2458713.978176004,0.9999136,0.0003440772
2458713.979564918,0.9994057,0.0003439158
2458713.980953831,0.9992266,0.0003440171
2458713.982342744,1.0006582,0.0003443728
2458713.983731658,0.9995431,0.0003440154
2458713.985120571,0.9995847,0.0003438958
2458713.986509485,0.9996828,0.0003441910
2458713.987898398,1.0001045,0.0003440750
2458713.989287311,0.9995790,0.0003441012
2458713.990676225,0.9994140,0.0003439454
2458713.992065138,0.9997426,0.0003441118
2458713.993454052,0.9996929,0.0003441065
2458713.994842965,0.9999870,0.0003439618
2458713.996231878,0.9998848,0.0003438624
2458713.997620792,0.9998780,0.0003440240
2458713.999009705,1.0004364,0.0003440366
2458714.000398618,0.9997805,0.0003440052
2458714.001787532,1.0001723,0.0003442057
2458714.003176445,0.9995125,0.0003439459
2458714.004565359,0.9996751,0.0003439480
2458714.005954272,0.9996247,0.0003439614
2458714.007343185,1.0002508,0.0003440450
2458714.008732099,1.0000171,0.0003440094
2458714.010121012,1.0000020,0.0003439427
2458714.011509926,0.9997575,0.0003441328
2458714.012898839,0.9994483,0.0003438972
2458714.014287752,0.9996041,0.0003440395
2458714.015676666,0.9997381,0.0003440562
2458714.017065579,1.0003145,0.0003441540
2458714.018454492,0.9999241,0.0003439831
2458714.019843406,0.9998980,0.0003439949
2458714.021232319,0.9998419,0.0003438753
2458714.022621233,1.0006389,0.0003439719
2458714.024010146,0.9990397,0.0003438956
2458714.025399059,1.0005587,0.0003440118
2458714.026787973,0.9993441,0.0003444300
2458714.028176886,0.9995086,0.0003440264
2458714.029565799,0.9994897,0.0003438809
2458714.030954713,1.0003112,0.0003440777
2458714.032343626,1.0001059,0.0003440380
2458714.033732540,0.9993187,0.0003439190
2458714.035121453,0.9996263,0.0003440515
2458714.036510366,1.0001627,0.0003442030
2458714.037899280,0.9998940,0.0003440578
2458714.039288193,1.0006521,0.0003441572
2458714.040677106,1.0005415,0.0003441148
2458714.042066019,1.0003243,0.0003440206
2458714.043454933,0.9998563,0.0003442266
2458714.044843846,0.9997770,0.0003439865
2458714.046232759,1.0000154,0.0003441878
2458714.047621673,1.0006084,0.0003440590
2458714.049010586,1.0007974,0.0003442599
2458714.050399500,0.9999296,0.0003440673
2458714.051788413,1.0000317,0.0003442496
2458714.053177326,1.0000304,0.0003440230
2458714.054566240,0.9995774,0.0003440316
2458714.055955153,0.9996576,0.0003439962
2458714.057344066,0.9996431,0.0003441004
2458714.058732980,0.9994893,0.0003439657
2458714.060121893,0.9997297,0.0003440589
2458714.061510806,0.9998008,0.0003438575
2458714.062899720,0.9995280,0.0003439264
2458714.064288633,1.0002256,0.0003440979
2458714.065677546,1.0000893,0.0003443202
2458714.067066460,0.9999171,0.0003439879
2458714.068455373,1.0001306,0.0003441380
2458714.069844286,1.0008371,0.0003442507
2458714.071233200,0.9994277,0.0003441864
2458714.072622113,1.0003752,0.0003440560
2458714.074011027,0.9996876,0.0003438822
2458714.075399940,1.0002630,0.0003439387
2458714.076788853,1.0003854,0.0003440609
2458714.078177767,0.9997483,0.0003440700
2458714.079566680,1.0006391,0.0003441586
2458714.080955593,1.0003652,0.0003441416
2458714.082344507,0.9992890,0.0003438782
2458714.083733420,1.0001639,0.0003442244
2458714.085122333,1.0005029,0.0003442052
2458714.086511247,0.9998553,0.0003441368
2458714.087900160,1.0003862,0.0003443782
2458714.089289073,1.0003230,0.0003442737
2458714.090677987,1.0006090,0.0003442485
2458714.092066900,1.0003648,0.0003443696
2458714.093455813,1.0002595,0.0003441801
2458714.094844727,1.0001286,0.0003442813
2458714.096233640,1.0005877,0.0003441873
2458714.097622553,1.0000113,0.0003441477
2458714.099011467,1.0003741,0.0003441868
2458714.100400380,1.0000559,0.0003440657
2458714.101789293,1.0010558,0.0003444161
2458714.103178207,1.0007295,0.0003444635
2458714.104567120,1.0006019,0.0003442544
2458714.105956033,0.9998011,0.0003441056
2458714.107344947,1.0002790,0.0003441809
2458714.108733860,0.9997703,0.0003441574
2458714.110122773,0.9996504,0.0003442337
2458714.111511687,1.0002615,0.0003443292
2458714.112900600,0.9996186,0.0003441473
2458714.114289513,1.0005861,0.0003442226
2458714.115678426,1.0001795,0.0003443154
2458714.117067340,0.9999100,0.0003442249
2458714.118456253,1.0004965,0.0003444471
2458714.119845167,1.0005659,0.0003445226
2458714.121234080,0.9997646,0.0003443825
2458714.122622993,0.9995519,0.0003441603
2458714.124011906,1.0000611,0.0003443320
2458714.125400820,1.0002380,0.0003443798
2458714.126789733,1.0005934,0.0003446765
2458714.128178646,0.9997705,0.0003445718
2458714.129567560,1.0003353,0.0003444520
2458714.130956473,0.9995208,0.0003441937
2458714.132345386,0.9996593,0.0003442495
2458714.133734300,1.0002300,0.0003444385
2458714.135123213,0.9999665,0.0003444516
2458714.136512126,0.9998012,0.0003443263
2458714.137901039,1.0006883,0.0003445857
2458714.139289953,0.9997912,0.0003444426
2458714.140678866,0.9998373,0.0003445581
2458714.142067780,1.0004786,0.0003445486
2458714.143456693,1.0001523,0.0003445377
2458714.144845606,1.0000373,0.0003446834
2458714.146234519,1.0004425,0.0003443662
2458714.147623433,1.0001439,0.0003442324
2458714.149012346,0.9997641,0.0003444605
2458714.150401259,1.0003239,0.0003446021
2458714.151790173,0.9997928,0.0003443666
2458714.153179086,0.9999603,0.0003442944
2458714.154567999,1.0001914,0.0003443959
2458714.155956912,1.0004403,0.0003443490
2458714.157345826,1.0001202,0.0003446195
2458714.158734739,1.0003790,0.0003442816
2458714.160123652,1.0004977,0.0003441891
2458714.161512566,0.9998084,0.0003443816
2458714.162901479,0.9994108,0.0003442541
2458714.164290392,1.0000782,0.0003443261
2458714.165679306,1.0000476,0.0003443789
2458714.167068219,1.0001054,0.0003444274
2458714.168457132,1.0005167,0.0003443847
2458714.169846045,1.0001371,0.0003444430
2458714.171234959,0.9999465,0.0003444962
2458714.172623872,0.9995211,0.0003443357
2458714.174012785,1.0001898,0.0003446638
2458714.175401698,1.0007225,0.0003444365
2458714.176790612,1.0010158,0.0003444037
2458714.178179525,0.9999108,0.0003441463
2458714.179568438,1.0004087,0.0003445529
2458714.180957352,1.0011161,0.0003443686
2458714.182346265,0.9999705,0.0003444020
2458714.183735178,1.0002150,0.0003442765
2458714.185124091,1.0000725,0.0003442270
2458714.186513005,1.0009759,0.0003443932
2458714.187901918,1.0000106,0.0003445975
2458714.189290831,1.0003302,0.0003442613
2458714.190679744,1.0006498,0.0003443852
2458714.192068658,1.0003440,0.0003444622
2458714.193457571,0.9998780,0.0003442744
2458714.194846484,0.9995919,0.0003444095
2458714.196235398,1.0000012,0.0003442621
2458714.197624311,0.9999579,0.0003442392
2458714.199013224,0.9997048,0.0003440867
2458714.200402138,1.0005186,0.0003444293
2458714.201791051,0.9997614,0.0003441843
2458714.203179964,0.9993834,0.0003442259
2458714.204568877,1.0004026,0.0003442550
2458714.205957791,0.9990636,0.0003441111
2458714.207346704,1.0003751,0.0003441907
2458714.208735617,1.0003334,0.0003442466
2458714.210124530,1.0003805,0.0003441443
2458714.211513444,0.9994171,0.0003441980
2458714.212902357,1.0001911,0.0003445058
2458714.214291270,1.0005037,0.0003442555
2458714.215680183,1.0007076,0.0003444122
2458714.217069097,1.0001857,0.0003443091
2458714.218458010,1.0002802,0.0003441404
2458714.219846923,0.9998336,0.0003443837
2458714.221235836,1.0001523,0.0003444225
2458714.222624750,1.0011005,0.0003442577
2458714.224013663,0.9998373,0.0003441948
2458714.225402576,1.0001505,0.0003439860
2458714.226791489,1.0002459,0.0003444089
2458714.228180403,0.9998973,0.0003442092
2458714.229569316,0.9993764,0.0003440737
2458714.230958229,0.9999784,0.0003441215
2458714.232347142,1.0001658,0.0003442581
2458714.233736056,1.0002339,0.0003442578
2458714.235124969,1.0003067,0.0003440592
2458714.236513882,1.0008307,0.0003442863
2458714.237902795,0.9993936,0.0003442335
2458714.239291709,1.0004329,0.0003443542
2458714.240680622,1.0002016,0.0003441754
2458714.242069535,1.0000709,0.0003440678
2458714.243458448,1.0004480,0.0003440664
2458714.244847362,1.0003919,0.0003442392
2458714.246236275,1.0007367,0.0003440779
2458714.247625188,1.0004176,0.0003439502
2458714.249014101,1.0003196,0.0003440618
2458714.250403015,0.9996819,0.0003438702
2458714.251791928,1.0007342,0.0003441103
2458714.253180841,1.0004372,0.0003442235
2458714.254569754,0.9993053,0.0003437923
2458714.255958668,0.9998508,0.0003440782
2458714.257347581,0.9990919,0.0003438845
2458714.258736494,1.0007904,0.0003444532
2458714.260125407,0.9999830,0.0003439859
2458714.261514321,0.9999917,0.0003440752
2458714.262903234,1.0002716,0.0003439503
2458714.264292147,1.0002731,0.0003439334
2458714.265681060,1.0004755,0.0003440445
2458714.267069974,1.0009798,0.0003440624
2458714.268458887,1.0000376,0.0003438529
2458714.269847800,0.9998194,0.0003440869
2458714.271236713,1.0005530,0.0003441086
2458714.272625627,1.0002498,0.0003440362
2458714.274014540,0.9999532,0.0003440065
2458714.275403453,1.0006810,0.0003439903
2458714.276792366,0.9999021,0.0003440201
2458714.278181280,1.0006054,0.0003441776
2458714.279570193,0.9997585,0.0003439463
2458714.280959106,1.0012765,0.0003441665
2458714.282348019,1.0008541,0.0003441959
2458714.283736932,1.0005843,0.0003439852
2458714.285125846,1.0003361,0.0003440613
2458714.286514759,0.9997711,0.0003443352
2458714.287903672,1.0005191,0.0003441526
2458714.289292585,0.9998064,0.0003439825
2458714.290681499,1.0004369,0.0003441638
2458714.292070412,1.0004146,0.0003440963
2458714.293459325,0.9998306,0.0003438831
2458714.294848238,1.0000720,0.0003438447
2458714.296237151,1.0004853,0.0003440051
2458714.297626065,0.9998629,0.0003439240
2458714.299014978,0.9999793,0.0003438680
2458714.300403891,1.0006209,0.0003441133
2458714.301792804,1.0006236,0.0003440960
2458714.303181718,1.0003650,0.0003439490
2458714.304570631,1.0001474,0.0003438598
2458714.305959544,1.0011549,0.0003439450
2458714.307348457,1.0003125,0.0003439377
2458714.308737370,0.9994667,0.0003440176
2458714.310126284,0.9994861,0.0003439575
2458714.311515197,1.0002242,0.0003439514
2458714.312904110,1.0005668,0.0003438745
2458714.314293023,0.9996254,0.0003438663
2458714.315681936,0.9996186,0.0003437627
2458714.317070849,1.0008881,0.0003440605
2458714.318459763,1.0006911,0.0003439690
2458714.319848676,1.0008958,0.0003441558
2458714.321237589,0.9994664,0.0003438034
2458714.322626502,1.0001538,0.0003440077
2458714.324015415,1.0006773,0.0003438603
2458714.325404329,1.0008125,0.0003440097
2458714.326793242,1.0004560,0.0003439622
2458714.328182155,1.0006792,0.0003440138
2458714.329571068,1.0001085,0.0003438236
2458714.330959981,0.9999769,0.0003437577
2458714.332348895,1.0003597,0.0003439060
2458714.333737808,1.0005967,0.0003440182
2458714.335126721,0.9998478,0.0003437440
2458714.336515634,1.0001746,0.0003439666
2458714.337904547,0.9996570,0.0003437143
2458714.339293461,1.0006152,0.0003441061
2458714.340682374,0.9999391,0.0003441007
2458714.342071287,1.0003903,0.0003438294
2458714.343460200,1.0002395,0.0003440100
2458714.344849113,1.0005620,0.0003442084
2458714.346238026,0.9997205,0.0003441294
2458714.347626940,0.9997513,0.0003441133
2458714.349015853,1.0001656,0.0003437452
2458714.350404766,1.0005069,0.0003438913
2458714.351793679,1.0000874,0.0003438004
2458714.353182592,0.9997284,0.0003437653
2458714.354571506,1.0001339,0.0003439143
2458714.355960419,1.0007831,0.0003438732
2458714.357349332,0.9999294,0.0003440421
2458714.358738245,0.9999739,0.0003438734
2458714.360127158,1.0000563,0.0003439548
2458714.361516072,0.9999222,0.0003440659
2458714.362904985,1.0002879,0.0003440352
2458714.364293898,0.9993450,0.0003437524
2458714.365682811,0.9993132,0.0003435551
2458714.367071724,0.9995192,0.0003438419
2458714.368460638,0.9999838,0.0003439244
2458714.369849551,1.0001406,0.0003440767
2458714.371238464,0.9998436,0.0003436976
2458714.372627377,1.0007412,0.0003440244
2458714.374016291,0.9993449,0.0003436627
2458714.375405204,0.9996854,0.0003438719
2458714.376794117,1.0000802,0.0003440584
2458714.378183030,0.9990631,0.0003435814
2458714.379571943,1.0007326,0.0003441130
2458714.380960856,0.9998361,0.0003437958
2458714.382349769,0.9997951,0.0003438557
2458714.383738683,0.9993815,0.0003439150
2458714.385127596,0.9989276,0.0003440510
2458714.386516509,0.9997284,0.0003438914
2458714.387905422,1.0005784,0.0003441732
2458714.389294335,1.0000400,0.0003442269
2458714.390683248,1.0002269,0.0003438314
2458714.392072161,1.0002499,0.0003439402
2458714.393461075,1.0000063,0.0003440092
2458714.394849988,0.9996710,0.0003441413
2458714.396238901,0.9997032,0.0003439859
2458714.397627814,1.0003369,0.0003442015
2458714.399016727,1.0002557,0.0003441866
2458714.400405640,1.0001817,0.0003439568
2458714.401794554,0.9995872,0.0003438608
2458714.403183467,0.9994681,0.0003439667
2458714.404572380,1.0004711,0.0003440235
2458714.405961293,0.9998844,0.0003439990
2458714.407350206,0.9991682,0.0003439966
2458714.408739119,1.0001550,0.0003439428
2458714.410128032,0.9996542,0.0003441407
2458714.411516946,1.0003232,0.0003439254
2458714.412905859,1.0001208,0.0003440689
2458714.414294772,0.9998019,0.0003439805
2458714.415683685,1.0007459,0.0003442514
2458714.417072598,1.0010886,0.0003439332
2458714.418461511,1.0005992,0.0003441708
2458714.419850425,1.0002473,0.0003441625
2458714.421239338,1.0006674,0.0003440458
2458714.422628251,1.0001306,0.0003439430
2458714.424017164,1.0009828,0.0003441080
2458714.425406077,0.9999298,0.0003439397
2458714.426794990,1.0003453,0.0003439920
2458714.428183903,0.9994269,0.0003438918
2458714.429572816,1.0009668,0.0003444203
2458714.430961730,1.0008704,0.0003443101
2458714.432350643,1.0010269,0.0003439947
2458714.433739556,1.0013689,0.0003441279
2458714.435128469,0.9997906,0.0003439818
2458714.436517383,1.0002933,0.0003439441
2458714.437906296,1.0002436,0.0003440159
2458714.439295209,1.0001514,0.0003439923
2458714.440684122,1.0004293,0.0003442797
2458714.442073035,1.0013822,0.0003441215
2458714.443461948,1.0002095,0.0003440207
2458714.444850861,0.9994439,0.0003438824
2458714.446239774,0.9989676,0.0003437847
2458714.447628688,1.0001679,0.0003440705
2458714.449017601,1.0003042,0.0003438398
2458714.450406514,1.0014097,0.0003443460
2458714.451795427,0.9996939,0.0003439193
2458714.453184340,1.0006016,0.0003440421
2458714.454573253,1.0004948,0.0003438687
2458714.455962166,0.9999645,0.0003441131
2458714.457351079,1.0008294,0.0003440951
2458714.458739993,0.9997795,0.0003438924
2458714.460128906,0.9997413,0.0003439233
2458714.461517819,1.0001752,0.0003440246
2458714.462906732,0.9992502,0.0003442232
2458714.464295645,1.0010268,0.0003442416
2458714.465684558,1.0001392,0.0003440338
2458714.467073471,1.0001905,0.0003441277
2458714.468462384,1.0000955,0.0003440885
2458714.469851297,0.9990775,0.0003440204
2458714.471240211,1.0011955,0.0003441230
2458714.472629124,1.0002459,0.0003442069
2458714.474018037,1.0003051,0.0003442367
2458714.475406950,1.0010921,0.0003443686
2458714.476795863,0.9999267,0.0003440601
2458714.478184776,0.9996549,0.0003441719
2458714.479573689,1.0003141,0.0003439924
2458714.480962602,0.9994882,0.0003442147
2458714.482351515,0.9998691,0.0003440346
2458714.483740429,0.9999797,0.0003439117
2458714.485129342,1.0008261,0.0003440301
2458714.486518255,0.9998917,0.0003441706
2458714.487907168,1.0000487,0.0003439840
2458714.489296081,1.0003640,0.0003442192
2458714.490684994,1.0000614,0.0003440096
2458714.492073908,1.0004112,0.0003442105
2458714.493462821,0.9996494,0.0003442700
2458714.494851734,1.0000611,0.0003440433
2458714.496240647,0.9995461,0.0003443587
2458714.497629560,1.0004240,0.0003442553
2458714.499018473,1.0001953,0.0003444247
2458714.500407386,0.9998613,0.0003442423
2458714.501796299,1.0005522,0.0003443026
2458714.503185212,1.0001276,0.0003441821
2458714.504574125,0.9995927,0.0003443209
2458714.505963039,1.0007377,0.0003443349
2458714.507351952,1.0001409,0.0003443218
2458714.508740865,1.0000262,0.0003441574
2458714.510129778,1.0004586,0.0003441885
2458714.511518691,1.0001507,0.0003440734
2458714.512907604,1.0001453,0.0003442502
2458714.514296517,1.0002122,0.0003442228
2458714.515685430,0.9992934,0.0003440876
2458714.517074343,1.0007384,0.0003443804
2458714.518463256,1.0003927,0.0003444365
2458714.522629996,1.0002092,0.0003439644
2458714.524018909,0.9998235,0.0003442633
2458714.525407822,1.0009019,0.0003441648
2458714.526796735,1.0006768,0.0003443087
2458714.528185648,0.9995849,0.0003439704
2458714.529574561,1.0005388,0.0003443440
2458714.530963474,0.9999960,0.0003440056
2458714.532352387,1.0002136,0.0003441954
2458714.533741300,1.0007966,0.0003442306
2458714.535130213,0.9998929,0.0003444413
2458714.536519127,1.0005185,0.0003442508
2458714.537908040,1.0011076,0.0003443416
2458714.539296953,0.9999038,0.0003440396
2458714.540685866,1.0005302,0.0003442587
2458714.542074779,1.0002532,0.0003441638
2458714.543463692,1.0009363,0.0003441190
2458714.544852605,1.0003561,0.0003442787
2458714.546241518,0.9994826,0.0003438812
2458714.547630431,1.0001796,0.0003440815
2458714.549019344,1.0002074,0.0003441744
2458714.550408257,1.0002478,0.0003444547
2458714.551797171,1.0001498,0.0003441554
2458714.553186084,0.9997113,0.0003440290
2458714.554574997,1.0012143,0.0003441228
2458714.555963910,1.0009120,0.0003442954
2458714.557352823,0.9996874,0.0003440811
2458714.558741736,0.9997758,0.0003440517
2458714.560130649,1.0001283,0.0003443995
2458714.561519562,1.0008674,0.0003443110
2458714.562908475,1.0002596,0.0003441798
2458714.564297388,0.9998832,0.0003441046
2458714.565686301,1.0003596,0.0003441562
2458714.567075214,0.9999727,0.0003444280
2458714.568464127,1.0000865,0.0003440199
2458714.569853040,0.9996841,0.0003441104
2458714.571241953,1.0001179,0.0003440833
2458714.572630866,1.0004628,0.0003443734
2458714.574019779,1.0003020,0.0003443530
2458714.575408693,1.0011061,0.0003441081
2458714.576797605,1.0004548,0.0003442608
2458714.578186519,0.9992402,0.0003441052
2458714.579575432,1.0003393,0.0003443029
2458714.580964345,1.0000971,0.0003444337
2458714.582353258,1.0004699,0.0003442972
2458714.583742171,0.9992123,0.0003437935
2458714.585131084,0.9996924,0.0003441078
2458714.586519997,0.9997484,0.0003442904
2458714.587908910,1.0006955,0.0003445692
2458714.589297823,0.9996992,0.0003442962
2458714.590686736,0.9995900,0.0003441476
2458714.593464563,1.0004325,0.0003447474
2458714.594853476,1.0003869,0.0003445104
2458714.596242389,0.9999801,0.0003444142
2458714.597631302,0.9998974,0.0003442793
2458714.599020215,1.0003459,0.0003443040
2458714.600409128,1.0005915,0.0003446434
2458714.603186954,0.9997410,0.0003443948
2458714.604575867,0.9995497,0.0003443263
2458714.605964780,0.9998808,0.0003443206
2458714.608742606,1.0002390,0.0003446028
2458714.610131519,1.0006146,0.0003442186
2458714.611520432,1.0007104,0.0003443825
2458714.615687171,0.9994540,0.0003440932
2458714.617076084,1.0010100,0.0003445285
2458714.618464998,1.0006924,0.0003443010
2458714.619853911,1.0003934,0.0003445202
2458714.621242824,0.9999436,0.0003443270
2458714.622631737,1.0003293,0.0003445031
2458714.624020650,1.0003608,0.0003442297
2458714.625409563,1.0006201,0.0003441883
2458714.626798476,1.0005559,0.0003442474
2458714.628187389,1.0006793,0.0003444422
2458714.629576302,1.0007763,0.0003446053
2458714.630965215,1.0003069,0.0003441034
2458714.632354128,1.0003382,0.0003440271
2458714.633743041,1.0005049,0.0003441413
2458714.635131954,1.0008643,0.0003440449
2458714.636520867,1.0005471,0.0003443585
2458714.639298693,1.0004236,0.0003445509
2458714.640687606,1.0000984,0.0003447290
2458714.643465432,1.0001298,0.0003441883
2458714.644854345,1.0002760,0.0003443161
2458714.646243258,1.0004510,0.0003443978
2458714.647632171,1.0003915,0.0003444018
2458714.649021084,1.0003190,0.0003444457
2458714.650409997,1.0001139,0.0003441622
2458714.651798910,0.9999159,0.0003442339
2458714.653187823,0.9998413,0.0003444649
2458714.654576737,1.0000069,0.0003444378
2458714.655965650,0.9998945,0.0003444051
2458714.657354562,1.0002445,0.0003444229
2458714.658743476,1.0015796,0.0003446029
2458714.660132389,0.9996646,0.0003444328
2458714.661521302,1.0002219,0.0003443696
2458714.662910214,1.0000572,0.0003444290
2458714.664299128,1.0003826,0.0003445978
2458714.665688041,1.0001441,0.0003443710
2458714.667076954,1.0002083,0.0003442817
2458714.668465867,1.0001074,0.0003443072
2458714.669854780,0.9998322,0.0003442076
2458714.671243693,1.0010736,0.0003443236
2458714.672632606,0.9998948,0.0003442839
2458714.674021519,1.0001987,0.0003442515
2458714.675410431,1.0005719,0.0003445213
2458714.676799345,1.0003523,0.0003444476
2458714.678188258,0.9999935,0.0003442232
2458714.679577171,1.0008478,0.0003442612
2458714.680966083,1.0007783,0.0003442308
2458714.682354996,0.9993261,0.0003443689
2458714.683743910,1.0008260,0.0003443570
2458714.685132823,1.0000531,0.0003443491
2458714.686521736,0.9998598,0.0003441725
2458714.687910649,1.0011192,0.0003444328
2458714.689299562,0.9990715,0.0003436327
2458714.690688475,0.9998932,0.0003443749
2458714.692077388,0.9985912,0.0003437877
2458714.693466301,0.9998171,0.0003440786
2458714.697633040,1.0005719,0.0003442347
2458714.699021953,1.0008034,0.0003441593
2458714.700410866,0.9997674,0.0003444652
2458714.701799779,1.0006858,0.0003442972
2458714.703188692,0.9998887,0.0003444581
2458714.704577605,1.0008072,0.0003444278
2458714.705966518,1.0004753,0.0003442496
2458714.707355431,0.9998384,0.0003444065
2458714.708744344,0.9995605,0.0003443242
2458714.710133257,1.0002233,0.0003445189
2458714.711522170,1.0000136,0.0003443735
2458714.712911083,1.0000130,0.0003444034
2458714.714299996,0.9997591,0.0003444925
2458714.715688908,1.0003048,0.0003443654
2458714.717077822,0.9993295,0.0003441688
2458714.718466735,0.9999722,0.0003441945
2458714.719855648,0.9999008,0.0003443117
2458714.721244561,0.9995373,0.0003443124
2458714.722633474,1.0000652,0.0003443911
2458714.724022387,0.9999605,0.0003444861
2458714.725411300,0.9999855,0.0003445369
2458714.726800213,0.9999509,0.0003443409
2458714.728189126,0.9999042,0.0003446258
2458714.729578039,0.9998921,0.0003440885
2458714.730966952,1.0001201,0.0003445179
2458714.732355865,1.0007016,0.0003446816
2458714.733744778,1.0009124,0.0003447019
2458714.735133691,0.9994936,0.0003446653
2458714.736522604,1.0005762,0.0003445580
2458714.737911516,0.9989996,0.0003441008
2458714.739300429,1.0001195,0.0003443958
2458714.740689342,0.9996217,0.0003442099
2458714.742078255,0.9998738,0.0003445396
2458714.743467168,1.0006925,0.0003444243
2458714.744856081,1.0004629,0.0003445359
2458714.746244994,1.0004543,0.0003445496
2458714.747633907,0.9997378,0.0003445361
2458714.749022820,1.0001037,0.0003444630
2458714.750411734,1.0004025,0.0003444293
2458714.751800647,1.0002668,0.0003443477
2458714.753189560,0.9996153,0.0003443990
2458714.754578473,0.9997896,0.0003443565
2458714.755967385,1.0008840,0.0003445681
2458714.757356298,0.9993994,0.0003444020
2458714.758745211,0.9998079,0.0003445006
2458714.760134124,1.0001180,0.0003443505
2458714.761523037,0.9999441,0.0003445012
2458714.762911950,0.9996911,0.0003440771
2458714.764300863,1.0012864,0.0003446068
2458714.765689776,1.0002883,0.0003444908
2458714.767078689,1.0003994,0.0003443974
2458714.768467602,0.9999109,0.0003445694
2458714.769856515,1.0006583,0.0003446678
2458714.771245428,1.0008835,0.0003446220
2458714.772634341,0.9997390,0.0003443590
2458714.774023254,0.9996379,0.0003443930
2458714.775412167,1.0006682,0.0003445405
2458714.776801080,1.0006053,0.0003445104
2458714.778189993,1.0001419,0.0003449635
2458714.779578906,1.0002919,0.0003443677
2458714.780967819,1.0002663,0.0003443917
2458714.782356732,1.0001117,0.0003442837
2458714.783745645,1.0003716,0.0003446320
2458714.785134558,0.9997506,0.0003442933
2458714.786523471,1.0001181,0.0003443994
2458714.787912384,1.0004379,0.0003449613
2458714.789301297,0.9990371,0.0003442165
2458714.790690209,0.9998599,0.0003444380
2458714.792079122,0.9994843,0.0003441430
2458714.793468035,0.9992843,0.0003443264
2458714.794856948,1.0003271,0.0003442660
2458714.796245861,1.0004871,0.0003444280
2458714.797634774,0.9994953,0.0003444601
2458714.799023687,1.0004833,0.0003445736
2458714.800412600,0.9999440,0.0003445845
2458714.801801513,1.0007474,0.0003445514
2458714.803190426,1.0004448,0.0003448861
2458714.804579339,1.0003572,0.0003445283
2458714.805968252,1.0006023,0.0003446266
2458714.807357165,1.0006101,0.0003445358
2458714.808746078,1.0000808,0.0003445202
2458714.810134991,0.9999485,0.0003446365
2458714.811523904,1.0001605,0.0003445281
2458714.812912817,1.0005132,0.0003448079
2458714.814301730,1.0000814,0.0003447136
2458714.815690643,1.0008871,0.0003446365
2458714.817079556,1.0004797,0.0003446402
2458714.818468468,1.0006306,0.0003446977
2458714.819857381,1.0004367,0.0003445997
2458714.821246294,1.0002981,0.0003443463
2458714.822635207,0.9998528,0.0003446002
2458714.824024120,1.0003905,0.0003445535
2458714.825413033,1.0004244,0.0003447158
2458714.826801946,0.9995616,0.0003444834
2458714.828190859,0.9994380,0.0003447878
2458714.829579772,1.0003646,0.0003445273
2458714.830968685,1.0002401,0.0003447254
2458714.832357598,1.0002846,0.0003445082
2458714.833746511,1.0000202,0.0003446108
2458714.835135424,0.9992089,0.0003445903
2458714.836524337,1.0009420,0.0003446817
2458714.837913250,1.0003312,0.0003444953
2458714.839302163,1.0013557,0.0003449649
2458714.840691076,0.9998232,0.0003446030
2458714.842079988,0.9995644,0.0003446768
2458714.843468901,1.0010169,0.0003449926
2458714.844857814,1.0005394,0.0003447920
2458714.846246727,1.0001357,0.0003446723
2458714.847635640,1.0006961,0.0003446022
2458714.849024553,1.0004518,0.0003447648
2458714.850413466,1.0000406,0.0003449098
2458714.851802379,0.9999223,0.0003447234
2458714.853191292,0.9998865,0.0003445403
2458714.854580204,1.0005447,0.0003447921
2458714.855969117,1.0000966,0.0003444477
2458714.857358031,1.0002596,0.0003449334
2458714.858746944,1.0009849,0.0003448617
2458714.860135856,1.0006567,0.0003445989
2458714.861524769,1.0005976,0.0003448371
2458714.862913682,0.9998078,0.0003444589
2458714.864302595,1.0002733,0.0003449129
2458714.865691508,1.0003982,0.0003447337
2458714.867080421,0.9997669,0.0003447231
2458714.868469334,1.0006613,0.0003446155
2458714.869858247,1.0019518,0.0003447694
2458714.871247160,1.0002054,0.0003446317
2458714.872636072,0.9998946,0.0003445387
2458714.874024985,0.9990152,0.0003445266
2458714.875413898,0.9987719,0.0003446469
2458714.876802811,0.9996396,0.0003447362
2458714.878191724,1.0005101,0.0003451849
2458714.879580637,0.9988741,0.0003444711
2458714.880969550,1.0003089,0.0003448836
2458714.882358463,0.9996181,0.0003445544
2458714.883747376,1.0002972,0.0003447183
2458714.885136289,1.0005457,0.0003445943
2458714.886525202,1.0005491,0.0003443981
2458714.887914115,1.0001763,0.0003446359
2458714.889303028,1.0002135,0.0003448406
2458714.890691940,1.0000212,0.0003446839
2458714.892080853,0.9999277,0.0003445952
2458714.893469766,0.9992137,0.0003446628
2458714.894858679,0.9998209,0.0003447516
2458714.896247592,1.0010291,0.0003450781
2458714.897636505,0.9998444,0.0003446702
2458714.899025418,1.0008052,0.0003447459
2458714.900414331,0.9998229,0.0003447911
2458714.901803243,1.0000456,0.0003444353
2458714.903192156,1.0001064,0.0003448501
2458714.904581069,0.9993311,0.0003438884
2458714.905969982,0.9997028,0.0003445525
2458714.907358895,0.9999174,0.0003445879
2458714.908747808,0.9992145,0.0003446743
2458714.910136721,0.9998564,0.0003445130
2458714.911525634,1.0009288,0.0003448050
2458714.912914547,1.0003963,0.0003446316
2458714.914303460,0.9994308,0.0003442287
2458714.915692373,1.0000905,0.0003446591
2458714.917081285,1.0002920,0.0003446757
2458714.918470198,1.0005701,0.0003443712
2458714.919859111,1.0014145,0.0003447644
2458714.921248024,1.0000943,0.0003446929
2458714.922636937,1.0003684,0.0003445562
2458714.924025850,1.0005669,0.0003445804
2458714.925414763,1.0007296,0.0003446071
2458714.926803676,0.9996384,0.0003446668
2458714.928192589,0.9997240,0.0003444728
2458714.929581502,0.9994443,0.0003444253
2458714.930970415,1.0002935,0.0003444659
2458714.932359327,1.0000976,0.0003446624
2458714.933748240,1.0013421,0.0003447357
2458714.935137153,0.9996518,0.0003444282
2458714.936526066,1.0006882,0.0003445783
2458714.937914979,0.9999587,0.0003445127
2458714.939303892,1.0005304,0.0003445986
2458714.940692804,1.0009520,0.0003446250
2458714.943470630,0.9997530,0.0003447254
2458714.944859543,0.9995777,0.0003443996
2458714.946248456,1.0002424,0.0003444288
2458714.947637369,0.9996512,0.0003443342
2458714.949026282,1.0006987,0.0003444242
2458714.950415195,0.9998054,0.0003444134
2458714.951804108,1.0001077,0.0003444622
2458714.953193021,1.0002040,0.0003443634
2458714.954581934,1.0007466,0.0003446719
2458714.955970846,1.0003002,0.0003444998
2458714.957359759,0.9999820,0.0003442912
2458714.958748672,1.0001239,0.0003445690
2458714.960137585,0.9997900,0.0003444021
2458714.961526498,1.0001525,0.0003444703
2458714.962915410,1.0005053,0.0003445295
2458714.964304323,1.0007077,0.0003444745
2458714.965693236,1.0013055,0.0003444401
2458714.967082149,0.9999078,0.0003444064
2458714.968471062,1.0002526,0.0003444237
2458714.969859975,0.9999984,0.0003442155
2458714.971248888,0.9992670,0.0003441729
2458714.972637800,1.0000338,0.0003442795
2458714.974026714,1.0003748,0.0003442593
2458714.975415626,0.9994716,0.0003441946
2458714.976804539,0.9999181,0.0003442354
2458714.978193452,0.9999097,0.0003444137
2458714.980971278,1.0003175,0.0003441560
2458714.982360191,1.0002065,0.0003442573
2458714.983749104,1.0003941,0.0003441769
2458714.985138016,1.0003298,0.0003443142
2458714.986526929,1.0002046,0.0003445190
2458714.987915842,0.9997662,0.0003441970
2458714.989304755,1.0007348,0.0003443612
2458714.990693668,1.0006422,0.0003444263
2458714.992082580,0.9994525,0.0003440757
2458714.993471493,1.0002910,0.0003443361
2458714.994860406,0.9999636,0.0003444204
2458714.996249320,0.9998269,0.0003441582
2458714.997638232,1.0009729,0.0003445167
2458714.999027145,1.0005934,0.0003443361
2458715.000416058,0.9996376,0.0003441299
2458715.001804971,1.0004152,0.0003443309
2458715.003193884,0.9990354,0.0003440610
2458715.004582796,1.0004880,0.0003442448
2458715.005971709,1.0000433,0.0003443910
2458715.007360622,1.0011255,0.0003441980
2458715.008749535,1.0006847,0.0003445219
2458715.010138448,0.9998177,0.0003441433
2458715.011527360,0.9998255,0.0003441696
2458715.012916273,1.0000660,0.0003441459
2458715.014305186,0.9996435,0.0003443488
2458715.015694099,0.9999125,0.0003442568
2458715.017083012,1.0004959,0.0003443633
2458715.018471925,1.0003205,0.0003441267
2458715.019860838,1.0012888,0.0003441230
2458715.021249750,1.0009879,0.0003442779
2458715.022638663,1.0007610,0.0003440490
2458715.024027576,0.9995186,0.0003440709
2458715.025416489,1.0004600,0.0003442703
2458715.026805402,1.0001113,0.0003440861
2458715.028194315,1.0005504,0.0003440516
2458715.029583227,1.0000205,0.0003442327
2458715.030972140,1.0004837,0.0003443354
2458715.032361053,0.9998828,0.0003442107
2458715.033749966,1.0011917,0.0003442063
2458715.035138879,1.0001726,0.0003440112
2458715.036527792,0.9996037,0.0003440189
2458715.037916705,0.9995633,0.0003440843
2458715.039305617,0.9999911,0.0003442962
2458715.040694530,0.9998619,0.0003441205
2458715.042083443,1.0001765,0.0003441665
2458715.043472356,0.9989523,0.0003439905
2458715.044861269,1.0005292,0.0003442791
2458715.046250181,1.0013139,0.0003442659
2458715.047639094,1.0007098,0.0003443664
2458715.049028007,1.0000091,0.0003439410
2458715.050416920,1.0011576,0.0003442039
2458715.051805833,1.0001596,0.0003440908
2458715.053194746,1.0010834,0.0003441162
2458715.054583658,1.0012719,0.0003442822
2458715.055972571,1.0009420,0.0003441295
2458715.057361484,1.0009230,0.0003440375
2458715.058750397,1.0000963,0.0003441124
2458715.060139310,0.9997589,0.0003440387
2458715.061528223,1.0010236,0.0003441407
2458715.062917135,1.0002561,0.0003441829
2458715.064306048,0.9992531,0.0003439850
2458715.065694961,0.9996329,0.0003440231
2458715.067083874,1.0012918,0.0003442005
2458715.068472787,0.9999810,0.0003442632
2458715.069861699,0.9998230,0.0003440275
2458715.071250612,1.0001788,0.0003445221
2458715.072639525,0.9998844,0.0003442544
2458715.074028438,0.9996973,0.0003445963
2458715.075417351,0.9997085,0.0003441554
2458715.076806264,0.9995307,0.0003443000
2458715.078195177,1.0000632,0.0003442850
2458715.079584089,1.0000346,0.0003442449
2458715.080973002,1.0003035,0.0003442902
2458715.082361915,1.0001946,0.0003443654
2458715.083750828,0.9997021,0.0003441798
2458715.085139740,0.9990720,0.0003440106
2458715.086528653,1.0000879,0.0003442610
2458715.087917566,1.0009371,0.0003442891
2458715.089306479,0.9997174,0.0003439396
2458715.090695391,0.9996783,0.0003442086
2458715.092084304,0.9995376,0.0003441887
2458715.093473217,1.0005185,0.0003442011
2458715.094862130,1.0007545,0.0003446200
2458715.096251043,0.9998243,0.0003443776
2458715.097639956,1.0008699,0.0003444401
2458715.099028869,1.0016665,0.0003445504
2458715.100417782,0.9999589,0.0003442263
2458715.101806694,1.0004135,0.0003443954
2458715.103195607,1.0009181,0.0003443712
2458715.104584520,0.9997285,0.0003443586
2458715.105973433,1.0006560,0.0003442280
2458715.107362345,0.9997837,0.0003441965
2458715.108751258,0.9999997,0.0003444094
2458715.110140171,0.9992414,0.0003440593
2458715.111529084,1.0010972,0.0003442389
2458715.112917996,1.0001127,0.0003441733
2458715.114306909,0.9999635,0.0003442753
2458715.115695822,1.0010499,0.0003444315
2458715.117084735,1.0005733,0.0003446063
2458715.118473648,1.0003213,0.0003443723
2458715.119862561,0.9990802,0.0003441136
2458715.121251473,0.9989903,0.0003440074
2458715.122640386,0.9996759,0.0003439150
2458715.124029299,1.0012802,0.0003445222
2458715.125418212,1.0003938,0.0003444272
2458715.126807124,1.0009645,0.0003444058
2458715.128196037,0.9997867,0.0003443008
2458715.129584950,1.0000679,0.0003443698
2458715.130973863,1.0004830,0.0003442551
2458715.132362776,1.0005218,0.0003444283
2458715.133751689,1.0006734,0.0003442647
2458715.135140601,1.0002101,0.0003445406
2458715.136529514,1.0000051,0.0003442200
2458715.137918427,1.0004675,0.0003444696
2458715.139307340,0.9994578,0.0003444039
2458715.140696252,1.0001953,0.0003441612
2458715.142085165,1.0001637,0.0003444190
2458715.143474078,1.0005925,0.0003444668
2458715.144862991,0.9997083,0.0003444134
2458715.146251903,1.0004483,0.0003443353
2458715.147640816,1.0004457,0.0003445438
2458715.149029729,0.9993922,0.0003444085
2458715.150418642,1.0003744,0.0003446168
2458715.151807555,1.0001540,0.0003441951
2458715.153196468,1.0014985,0.0003446387
2458715.154585380,1.0001951,0.0003446622
2458715.155974293,0.9993715,0.0003443935
2458715.157363206,1.0007727,0.0003446146
2458715.158752119,1.0005666,0.0003448289
2458715.160141031,1.0004496,0.0003445110
2458715.161529944,1.0006484,0.0003444928
2458715.162918857,0.9994718,0.0003443806
2458715.164307769,0.9999205,0.0003445691
2458715.165696682,1.0006302,0.0003444921
2458715.167085595,1.0003686,0.0003446800
2458715.168474508,0.9991726,0.0003443655
2458715.169863421,1.0007734,0.0003444419
2458715.171252333,1.0005508,0.0003442774
2458715.172641246,0.9999703,0.0003445862
2458715.174030159,0.9996356,0.0003444573
2458715.175419072,1.0000949,0.0003445927
2458715.176807984,1.0003131,0.0003446276
2458715.178196897,1.0006599,0.0003445197
2458715.179585810,0.9992075,0.0003443998
2458715.180974723,0.9998039,0.0003444558
2458715.182363635,0.9993420,0.0003443918
2458715.183752548,0.9996934,0.0003443791
2458715.185141461,0.9998686,0.0003444624
2458715.186530374,1.0005774,0.0003446426
2458715.187919287,1.0003409,0.0003445195
2458715.189308199,1.0001252,0.0003443495
2458715.190697112,1.0003328,0.0003442944
2458715.192086025,1.0004948,0.0003443562
2458715.193474938,1.0015337,0.0003444976
2458715.194863850,0.9997545,0.0003444797
2458715.196252763,1.0005193,0.0003443775
2458715.197641676,1.0002199,0.0003446592
2458715.199030589,1.0000214,0.0003441530
2458715.200419501,1.0000464,0.0003443443
2458715.201808414,1.0003274,0.0003445275
2458715.203197327,1.0014083,0.0003446305
2458715.204586240,0.9999981,0.0003442122
2458715.205975152,0.9999834,0.0003443101
2458715.207364065,0.9998806,0.0003442227
2458715.208752978,0.9997991,0.0003441593
2458715.210141891,0.9999142,0.0003442422
2458715.211530803,1.0000290,0.0003443283
2458715.212919716,1.0003929,0.0003442629
2458715.214308629,0.9998750,0.0003442434
2458715.215697542,1.0006709,0.0003444580
2458715.217086454,0.9996855,0.0003439751
2458715.218475367,0.9994646,0.0003442715
2458715.219864280,1.0002989,0.0003442298
2458715.221253193,0.9999526,0.0003440830
2458715.222642105,1.0000027,0.0003442719
2458715.224031018,1.0000514,0.0003442793
2458715.225419931,0.9996461,0.0003441305
2458715.226808844,1.0003584,0.0003443274
2458715.228197756,1.0001392,0.0003443137
2458715.229586669,0.9994801,0.0003441061
2458715.230975582,0.9988077,0.0003441652
2458715.232364494,1.0005663,0.0003445732
2458715.233753407,0.9997604,0.0003443038
2458715.235142320,1.0002381,0.0003438311
2458715.236531233,1.0004063,0.0003440814
2458715.237920146,1.0008383,0.0003443787
2458715.239309059,0.9995922,0.0003440209
2458715.240697971,1.0004797,0.0003443333
2458715.242086884,1.0006374,0.0003445159
2458715.243475797,1.0003076,0.0003442453
2458715.244864709,0.9995278,0.0003442043
2458715.246253622,1.0002178,0.0003438640
2458715.247642535,1.0003622,0.0003439320
2458715.249031447,1.0001293,0.0003440422
2458715.250420360,1.0010434,0.0003443737
2458715.251809273,0.9997649,0.0003440248
2458715.253198185,0.9999153,0.0003440987
2458715.254587098,1.0005401,0.0003441810
2458715.255976011,1.0008215,0.0003441342
2458715.257364924,0.9997090,0.0003442693
2458715.258753837,1.0007845,0.0003439492
2458715.260142749,1.0004878,0.0003441730
2458715.261531662,0.9997040,0.0003439769
2458715.262920574,1.0003086,0.0003441471
2458715.264309487,1.0010560,0.0003440762
2458715.265698400,0.9998563,0.0003440049
2458715.267087313,1.0000011,0.0003439640
2458715.268476225,1.0000720,0.0003438332
2458715.269865138,1.0004125,0.0003439565
2458715.271254051,1.0010314,0.0003439868
2458715.272642964,1.0000593,0.0003438462
2458715.274031877,0.9998012,0.0003439526
2458715.275420789,1.0002716,0.0003439136
2458715.276809702,0.9998456,0.0003439101
2458715.278198615,0.9989934,0.0003438236
2458715.279587527,0.9985536,0.0003437637
2458715.280976440,0.9978616,0.0003432605
2458715.282365353,0.9985528,0.0003433639
2458715.283754265,0.9977324,0.0003435177
2458715.285143178,0.9987128,0.0003438176
2458715.286532091,0.9974007,0.0003436031
2458715.287921004,0.9975565,0.0003431371
2458715.289309916,0.9976697,0.0003434124
2458715.290698829,0.9983245,0.0003434416
2458715.292087742,0.9971236,0.0003434329
2458715.293476654,0.9958454,0.0003431620
2458715.294865567,0.9943416,0.0003427990
2458715.296254480,0.9951426,0.0003430902
2458715.297643392,0.9949307,0.0003432495
2458715.299032305,0.9964379,0.0003431674
2458715.300421218,0.9950681,0.0003430777
2458715.301810130,0.9948847,0.0003433016
2458715.303199043,0.9941262,0.0003430104
2458715.304587956,0.9943392,0.0003431120
2458715.305976869,0.9959255,0.0003433017
2458715.307365782,0.9945751,0.0003431603
2458715.308754694,0.9940812,0.0003431750
2458715.310143607,0.9948249,0.0003432147
2458715.311532520,0.9941313,0.0003429517
2458715.312921432,0.9943093,0.0003428490
2458715.314310345,0.9943426,0.0003430993
2458715.315699257,0.9943668,0.0003430255
2458715.317088170,0.9944777,0.0003430356
2458715.318477083,0.9949626,0.0003430311
2458715.319865996,0.9949848,0.0003430121
2458715.321254909,0.9938965,0.0003428570
2458715.322643821,0.9947965,0.0003429250
2458715.324032734,0.9941918,0.0003427905
2458715.325421647,0.9942243,0.0003429339
2458715.326810559,0.9939004,0.0003429080
2458715.328199472,0.9943600,0.0003430039
2458715.329588385,0.9954567,0.0003428199
2458715.330977297,0.9944734,0.0003428228
2458715.332366210,0.9939419,0.0003428827
2458715.333755122,0.9941861,0.0003428974
2458715.335144036,0.9940451,0.0003430879
2458715.336532948,0.9946094,0.0003428244
2458715.337921861,0.9939678,0.0003430184
2458715.339310773,0.9939776,0.0003429649
2458715.340699686,0.9941816,0.0003427985
2458715.342088599,0.9941274,0.0003428948
2458715.343477512,0.9937025,0.0003426608
2458715.344866424,0.9950018,0.0003429107
2458715.346255337,0.9941593,0.0003428744
2458715.347644249,0.9938804,0.0003427567
2458715.349033162,0.9948818,0.0003431464
2458715.350422075,0.9965350,0.0003433432
2458715.351810988,0.9960530,0.0003430299
2458715.353199900,0.9950589,0.0003432586
2458715.354588813,0.9959498,0.0003430324
2458715.355977726,0.9965906,0.0003431749
2458715.357366638,0.9961878,0.0003432492
2458715.358755551,0.9964804,0.0003432106
2458715.360144464,0.9958567,0.0003430742
2458715.361533376,0.9970779,0.0003430463
2458715.362922289,0.9973445,0.0003434752
2458715.364311202,0.9980805,0.0003431307
2458715.365700115,0.9983540,0.0003436744
2458715.367089027,0.9985072,0.0003435732
2458715.368477940,0.9983520,0.0003438991
2458715.369866853,0.9985807,0.0003435152
2458715.371255765,0.9992156,0.0003438569
2458715.372644678,0.9984594,0.0003436677
2458715.374033590,0.9998196,0.0003438121
2458715.375422503,0.9998350,0.0003438353
2458715.376811416,0.9996977,0.0003438960
2458715.378200328,0.9998101,0.0003438908
2458715.379589241,0.9997335,0.0003439933
2458715.380978154,1.0000435,0.0003436826
2458715.382367067,0.9995180,0.0003438011
2458715.383755979,1.0008177,0.0003438710
2458715.385144892,0.9997003,0.0003439126
2458715.386533804,0.9994056,0.0003437700
2458715.387922717,1.0001793,0.0003440209
2458715.389311630,1.0005204,0.0003438392
2458715.390700542,1.0011126,0.0003440622
2458715.392089455,1.0007798,0.0003438516
2458715.393478368,0.9997044,0.0003436586
2458715.394867280,0.9997489,0.0003434559
2458715.396256193,1.0000061,0.0003435736
2458715.397645106,1.0001878,0.0003438035
2458715.399034019,1.0004551,0.0003441272
2458715.400422931,1.0006363,0.0003436972
2458715.401811844,0.9998898,0.0003437821
2458715.403200756,0.9999400,0.0003437607
2458715.404589669,0.9998275,0.0003436768
2458715.405978582,0.9998292,0.0003437145
2458715.407367494,1.0015822,0.0003437852
2458715.408756407,1.0000922,0.0003435430
2458715.410145320,1.0006663,0.0003439253
2458715.411534233,0.9999966,0.0003437990
2458715.412923145,1.0004157,0.0003438331
2458715.414312058,1.0001754,0.0003438865
2458715.415700970,1.0005256,0.0003440082
2458715.417089883,0.9997743,0.0003438129
2458715.418478796,1.0000755,0.0003439497
2458715.419867708,1.0003876,0.0003439812
2458715.421256621,1.0000087,0.0003438940
2458715.422645533,0.9997280,0.0003438608
2458715.424034446,0.9999763,0.0003437512
2458715.425423359,1.0001850,0.0003439626
2458715.426812272,1.0003287,0.0003441618
2458715.428201184,1.0003892,0.0003441459
2458715.429590097,1.0001367,0.0003439339
2458715.430979009,0.9997800,0.0003439291
2458715.432367922,0.9995990,0.0003438268
2458715.433756835,1.0008513,0.0003438758
2458715.435145747,0.9995588,0.0003436961
2458715.436534660,1.0001423,0.0003439709
2458715.437923572,1.0002499,0.0003439510
2458715.439312486,0.9994713,0.0003439730
2458715.440701398,0.9995458,0.0003439806
2458715.442090311,0.9996703,0.0003439505
2458715.443479223,1.0008440,0.0003441374
2458715.444868136,1.0008303,0.0003438821
2458715.446257049,0.9993766,0.0003441482
2458715.447645961,0.9998416,0.0003439376
2458715.449034874,1.0009662,0.0003440611
2458715.450423786,1.0004136,0.0003441867
2458715.451812699,0.9994237,0.0003439077
2458715.453201612,1.0021248,0.0003441995
2458715.454590524,1.0005027,0.0003440258
2458715.455979437,1.0003939,0.0003440639
2458715.457368350,0.9999477,0.0003439326
2458715.458757262,0.9994129,0.0003440174
2458715.460146175,1.0007072,0.0003441522
2458715.461535087,1.0005965,0.0003438497
2458715.462924000,0.9998438,0.0003442660
2458715.464312913,1.0007536,0.0003439714
2458715.465701825,1.0002317,0.0003443088
2458715.467090738,1.0000548,0.0003441327
2458715.468479651,1.0001511,0.0003442020
2458715.469868564,1.0007539,0.0003442030
2458715.471257476,0.9998460,0.0003441666
2458715.472646389,1.0009171,0.0003438709
2458715.474035301,1.0002679,0.0003440925
2458715.475424214,1.0003871,0.0003443351
2458715.476813126,1.0002236,0.0003441263
2458715.478202039,1.0003644,0.0003440298
2458715.479590951,1.0002780,0.0003440115
2458715.480979864,1.0005951,0.0003440497
2458715.482368777,1.0000129,0.0003442843
2458715.483757690,0.9999331,0.0003442458
2458715.485146602,0.9999669,0.0003442909
2458715.486535515,1.0002534,0.0003440368
2458715.487924427,1.0004881,0.0003444186
2458715.489313340,1.0002281,0.0003442225
2458715.490702253,1.0003776,0.0003442881
2458715.492091165,0.9995916,0.0003443086
2458715.493480078,0.9995751,0.0003442269
2458715.494868990,0.9991149,0.0003439447
2458715.496257903,1.0004736,0.0003442647
2458715.497646816,0.9997866,0.0003443389
2458715.499035729,1.0001335,0.0003443041
2458715.500424641,1.0001461,0.0003444588
2458715.501813554,0.9997867,0.0003442948
2458715.503202466,1.0003669,0.0003443929
2458715.504591379,1.0002560,0.0003443282
2458715.505980291,0.9998192,0.0003442058
2458715.507369204,0.9997166,0.0003441384
2458715.508758117,0.9999036,0.0003441093
2458715.510147029,1.0005687,0.0003442653
2458715.511535942,1.0009072,0.0003441140
2458715.512924854,1.0006098,0.0003441735
2458715.514313767,1.0003149,0.0003445507
2458715.515702680,1.0000769,0.0003441783
2458715.517091592,0.9999947,0.0003443388
2458715.518480505,0.9989715,0.0003440898
2458715.519869417,0.9994165,0.0003443139
2458715.521258330,1.0001149,0.0003442502
2458715.522647243,0.9997368,0.0003442241
2458715.524036155,1.0004712,0.0003442875
2458715.525425068,0.9999447,0.0003443693
2458715.526813981,1.0002666,0.0003441247
2458715.528202893,1.0001220,0.0003444004
2458715.529591806,1.0003216,0.0003444237
2458715.530980718,1.0000024,0.0003444268
2458715.532369631,1.0005523,0.0003444428
2458715.533758543,1.0000969,0.0003443380
2458715.535147456,0.9993707,0.0003439179
2458715.536536369,0.9997879,0.0003445016
2458715.537925281,1.0001880,0.0003444122
2458715.539314194,1.0004506,0.0003444666
2458715.540703106,1.0004390,0.0003445085
2458715.542092019,1.0011676,0.0003443794
2458715.543480932,1.0002982,0.0003440911
2458715.544869844,1.0001286,0.0003443984
2458715.546258757,0.9998592,0.0003440586
2458715.547647669,1.0001849,0.0003443578
2458715.549036582,1.0002509,0.0003445359
2458715.550425495,1.0004953,0.0003444267
2458715.551814407,1.0006872,0.0003447507
2458715.553203320,1.0001613,0.0003443124
2458715.554592232,1.0003893,0.0003445556
2458715.555981145,0.9998004,0.0003443208
2458715.557370057,1.0004903,0.0003447252
2458715.558758970,0.9997365,0.0003446188
2458715.560147883,0.9999435,0.0003445122
2458715.561536795,1.0002303,0.0003444422
2458715.562925708,1.0003662,0.0003447831
2458715.564314621,0.9999019,0.0003442820
2458715.565703533,1.0002564,0.0003445391
2458715.567092446,1.0007111,0.0003446235
2458715.568481358,0.9998667,0.0003445399
2458715.569870271,0.9997273,0.0003444006
2458715.571259183,1.0001530,0.0003445073
2458715.572648096,1.0003076,0.0003444030
2458715.574037008,1.0007347,0.0003445299
2458715.575425921,0.9999933,0.0003442343
2458715.576814834,0.9997486,0.0003445036
2458715.578203746,1.0003960,0.0003443898
2458715.579592659,0.9993134,0.0003438454
2458715.580981571,1.0004099,0.0003446069
2458715.582370484,1.0004775,0.0003445660
2458715.583759397,1.0002834,0.0003446193
2458715.585148309,1.0003677,0.0003443309
2458715.586537221,1.0013277,0.0003444468
2458715.587926134,1.0000627,0.0003446401
2458715.589315047,1.0009956,0.0003447019
2458715.590703960,1.0006340,0.0003445809
2458715.592092872,0.9992512,0.0003442480
2458715.593481785,0.9995473,0.0003444036
2458715.594870697,0.9997253,0.0003443339
2458715.596259610,0.9996825,0.0003442902
2458715.597648522,1.0000014,0.0003444809
2458715.599037435,0.9997325,0.0003442967
2458715.600426347,0.9990209,0.0003444679
2458715.601815260,0.9996885,0.0003444741
2458715.603204173,0.9999283,0.0003442974
2458715.604593085,0.9999756,0.0003443705
2458715.605981998,0.9999554,0.0003443281
2458715.607370910,1.0001601,0.0003444975
2458715.608759823,1.0006954,0.0003442442
2458715.610148735,0.9999727,0.0003446962
2458715.611537648,0.9995287,0.0003443705
2458715.612926560,1.0003440,0.0003445356
2458715.614315473,0.9993262,0.0003443365
2458715.615704386,1.0000545,0.0003444887
2458715.617093298,0.9995784,0.0003445534
2458715.618482211,1.0005569,0.0003444955
2458715.619871123,1.0006849,0.0003447366
2458715.621260036,1.0000656,0.0003444207
2458715.622648948,1.0003293,0.0003444546
2458715.624037861,1.0006985,0.0003445253
2458715.625426773,1.0001096,0.0003441554
2458715.626815686,0.9996461,0.0003442010
2458715.628204599,0.9988430,0.0003440685
2458715.629593511,0.9998794,0.0003443803
2458715.630982424,1.0003527,0.0003442784
2458715.632371336,1.0001293,0.0003444395
2458715.633760249,0.9996635,0.0003446504
2458715.635149161,0.9998007,0.0003444085
2458715.636538074,1.0009894,0.0003445053
2458715.637926986,1.0001539,0.0003447586
2458715.639315899,1.0015419,0.0003445286
2458715.640704812,1.0008031,0.0003444440
2458715.642093724,0.9990957,0.0003443713
2458715.643482637,1.0004442,0.0003445301
2458715.644871549,1.0005330,0.0003446432
2458715.646260462,1.0004042,0.0003448806
2458715.647649374,0.9993634,0.0003444056
2458715.649038287,0.9999710,0.0003446906


==> Data/TESS_s15_1_PDCSAP.csv <==
# 1st column is time in units of Barycentric Julian Date (BJD),,
# 2nd column is flux which is the normalized flux,,
# 3rd column is flux_err which is the uncertainty in the measured flux,,
# description: TESS photometry from Sector 15 segment 1,,
# time,flux,flux_err
2458715.660149587,1.0004111,0.0003445726
2458715.661538500,1.0002491,0.0003445028
2458715.662927412,1.0001339,0.0003444473
2458715.664316325,0.9997958,0.0003443593
2458715.665705238,1.0003277,0.0003446817
2458715.667094150,1.0003226,0.0003446750
2458715.668483063,0.9999531,0.0003444384
2458715.669871975,0.9997692,0.0003444069
2458715.671260888,1.0008110,0.0003447147
2458715.672649800,1.0000877,0.0003444559
2458715.674038712,0.9997640,0.0003445355
2458715.675427625,0.9999646,0.0003444378
2458715.676816538,0.9999692,0.0003442930
2458715.678205451,1.0011537,0.0003445876
2458715.679594363,0.9999739,0.0003444001
2458715.680983275,1.0000634,0.0003445476
2458715.682372188,0.9999476,0.0003446006
2458715.683761100,1.0000580,0.0003446278
2458715.685150013,0.9998890,0.0003444094
2458715.686538925,1.0004971,0.0003447286
2458715.687927838,0.9993484,0.0003444138
2458715.689316751,1.0003136,0.0003444825
2458715.690705663,1.0002256,0.0003445603
2458715.692094576,1.0002489,0.0003446180
2458715.693483488,0.9997914,0.0003443951
2458715.694872401,0.9999552,0.0003444498
2458715.696261313,1.0003634,0.0003444583
2458715.697650225,0.9995706,0.0003444898
2458715.699039138,1.0001553,0.0003442956
2458715.700428051,0.9996181,0.0003442591
2458715.701816963,1.0002210,0.0003446501
2458715.703205876,0.9996412,0.0003445290
2458715.704594788,1.0000977,0.0003447040
2458715.705983701,0.9992692,0.0003444301
2458715.707372613,0.9994980,0.0003444407
2458715.708761526,1.0013764,0.0003445766
2458715.710150438,0.9999591,0.0003444871
2458715.711539351,0.9990698,0.0003444117
2458715.712928263,1.0000769,0.0003446354
2458715.714317176,0.9999279,0.0003444310
2458715.715706088,0.9997429,0.0003444219
2458715.717095001,1.0001095,0.0003444158
2458715.718483914,0.9997084,0.0003444400
2458715.728206301,0.9999512,0.0003445120
2458715.729595214,1.0001531,0.0003444341
2458715.730984126,1.0000854,0.0003444988
2458715.732373038,0.9999049,0.0003444395
2458715.733761951,0.9999432,0.0003446624
2458715.735150863,1.0002217,0.0003446593
2458715.736539776,1.0000835,0.0003444637
2458715.737928689,0.9990731,0.0003443281
2458715.739317601,0.9996689,0.0003443851
2458715.740706514,1.0009324,0.0003443760
2458715.742095426,1.0004375,0.0003444577
2458715.743484338,0.9999388,0.0003444471
2458715.744873251,0.9997289,0.0003442593
2458715.746262163,1.0003692,0.0003445645
2458715.747651076,0.9995331,0.0003443268
2458715.749039988,0.9997603,0.0003446416
2458715.750428901,1.0001017,0.0003445007
2458715.751817814,0.9996890,0.0003446095
2458715.753206726,1.0006984,0.0003445946
2458715.754595638,0.9993797,0.0003444984
2458715.755984551,0.9999191,0.0003444292
2458715.757373463,1.0000922,0.0003445910
2458715.758762376,1.0002579,0.0003446421
2458715.760151288,0.9995925,0.0003445140
2458715.761540201,0.9995685,0.0003443685
2458715.762929114,1.0003890,0.0003444126
2458715.764318026,0.9998018,0.0003443810
2458715.765706938,1.0006186,0.0003447656
2458715.767095851,0.9999611,0.0003446807
2458715.768484763,0.9994633,0.0003442833
2458715.769873676,0.9998534,0.0003445420
2458715.771262588,1.0000780,0.0003444785
2458715.772651501,0.9999092,0.0003445501
2458715.774040414,0.9999418,0.0003446285
2458715.775429326,1.0004493,0.0003446762
2458715.776818238,1.0005834,0.0003444617
2458715.778207151,0.9999702,0.0003444764
2458715.779596063,1.0002741,0.0003446034
2458715.780984976,1.0000113,0.0003445281
2458715.782373888,0.9996548,0.0003443424
2458715.783762801,1.0005894,0.0003445228
2458715.785151714,1.0000023,0.0003446946
2458715.786540626,0.9997586,0.0003444570
2458715.787929538,0.9996948,0.0003444957
2458715.789318451,1.0004753,0.0003445851
2458715.790707363,1.0004158,0.0003447021
2458715.792096276,0.9999769,0.0003443874
2458715.793485188,1.0006547,0.0003446871
2458715.794874100,1.0004600,0.0003445783
2458715.796263013,1.0007383,0.0003445904
2458715.797651926,0.9999276,0.0003444326
2458715.799040838,1.0002562,0.0003446239
2458715.800429751,1.0002528,0.0003447572
2458715.801818663,0.9999918,0.0003445158
2458715.803207576,0.9997716,0.0003445742
2458715.804596488,1.0003882,0.0003445604
2458715.805985400,0.9997315,0.0003446690
2458715.807374313,0.9999283,0.0003445700
2458715.808763226,0.9993971,0.0003444365
2458715.810152138,1.0000576,0.0003448069
2458715.811541050,1.0001275,0.0003444897
2458715.812929963,0.9999330,0.0003445975
2458715.814318875,0.9998427,0.0003449252
2458715.815707788,0.9997634,0.0003446557
2458715.817096700,1.0005270,0.0003446178
2458715.818485613,1.0014569,0.0003448488
2458715.819874525,0.9997594,0.0003444728
2458715.821263438,0.9998355,0.0003445833
2458715.822652350,1.0001233,0.0003445844
2458715.824041263,1.0007908,0.0003446688
2458715.825430175,0.9996135,0.0003444683
2458715.828208000,1.0013138,0.0003449938
2458715.829596912,0.9999481,0.0003445693
2458715.830985825,0.9999874,0.0003451755
2458715.832374738,0.9996041,0.0003446082
2458715.833763650,1.0006241,0.0003448892
2458715.835152562,1.0004368,0.0003447067
2458715.836541475,1.0000861,0.0003446311
2458715.837930387,1.0000605,0.0003448174
2458715.839319300,0.9989909,0.0003446205
2458715.840708212,1.0003678,0.0003447798
2458715.842097125,0.9997908,0.0003446772
2458715.843486037,1.0003564,0.0003447522
2458715.844874950,1.0001491,0.0003449210
2458715.846263862,1.0005602,0.0003447548
2458715.847652774,0.9992124,0.0003445794
2458715.849041687,1.0001685,0.0003448631
2458715.850430599,1.0001136,0.0003446366
2458715.851819512,0.9998643,0.0003446440
2458715.853208424,1.0006998,0.0003449055
2458715.854597337,1.0002567,0.0003448848
2458715.855986249,1.0004924,0.0003447409
2458715.857375162,0.9994579,0.0003448087
2458715.858764074,0.9998395,0.0003447281
2458715.860152986,0.9994641,0.0003447407
2458715.861541899,1.0005572,0.0003448025
2458715.862930811,1.0001514,0.0003447846
2458715.864319724,1.0001460,0.0003447030
2458715.865708636,1.0002744,0.0003447859
2458715.867097549,1.0001932,0.0003446875
2458715.868486461,1.0001579,0.0003448232
2458715.869875374,1.0008125,0.0003449192
2458715.871264286,1.0004725,0.0003447098
2458715.872653198,1.0003128,0.0003447008
2458715.874042111,1.0004638,0.0003450725
2458715.875431024,1.0002330,0.0003448683
2458715.876819936,1.0003356,0.0003448638
2458715.878208848,1.0004239,0.0003449608
2458715.879597761,1.0002875,0.0003446483
2458715.880986673,1.0002149,0.0003448537
2458715.882375586,1.0000534,0.0003447993
2458715.883764498,1.0010898,0.0003448851
2458715.885153410,0.9999340,0.0003448588
2458715.886542323,0.9999183,0.0003447529
2458715.887931236,0.9998949,0.0003447065
2458715.889320148,0.9994207,0.0003446048
2458715.890709060,0.9998829,0.0003448666
2458715.892097973,1.0003026,0.0003447545
2458715.893486885,1.0001644,0.0003446898
2458715.894875797,1.0004559,0.0003449297
2458715.896264710,1.0007640,0.0003448555
2458715.897653623,0.9995361,0.0003445834
2458715.899042535,0.9997251,0.0003451439
2458715.900431447,0.9995998,0.0003444835
2458715.901820360,1.0005441,0.0003448265
2458715.903209272,1.0003059,0.0003449390
2458715.904598184,1.0002681,0.0003448135
2458715.905987097,0.9996604,0.0003446345
2458715.907376010,0.9995053,0.0003447269
2458715.908764922,1.0000604,0.0003448475
2458715.910153834,1.0002102,0.0003448574
2458715.911542747,0.9997039,0.0003448564
2458715.912931659,1.0001092,0.0003446487
2458715.914320572,1.0002378,0.0003447306
2458715.915709484,0.9998472,0.0003448739
2458715.917098396,1.0000223,0.0003448179
2458715.918487309,1.0002240,0.0003446910
2458715.919876222,0.9999198,0.0003446944
2458715.921265134,0.9999774,0.0003447232
2458715.922654046,1.0005048,0.0003448261
2458715.924042959,1.0002602,0.0003448340
2458715.925431871,1.0008906,0.0003447187
2458715.926820783,0.9995390,0.0003444438
2458715.928209696,1.0005074,0.0003447640
2458715.929598609,1.0002382,0.0003446010
2458715.930987521,0.9997508,0.0003447677
2458715.932376433,1.0005000,0.0003447332
2458715.933765346,0.9999348,0.0003445875
2458715.935154258,0.9997994,0.0003446200
2458715.936543170,0.9997597,0.0003445903
2458715.937932083,1.0003272,0.0003447647
2458715.939320995,1.0002689,0.0003446769
2458715.940709908,0.9994340,0.0003444891
2458715.942098820,0.9995190,0.0003443838
2458715.943487733,1.0001556,0.0003444059
2458715.944876645,1.0003608,0.0003447021
2458715.946265557,1.0002565,0.0003447510
2458715.947654470,0.9998934,0.0003446855
2458715.949043382,0.9999510,0.0003447337
2458715.950432295,1.0006114,0.0003445456
2458715.951821207,0.9998124,0.0003444718
2458715.953210120,0.9999324,0.0003443738
2458715.954599032,1.0003247,0.0003446348
2458715.955987944,1.0000809,0.0003446077
2458715.957376856,1.0004331,0.0003445007
2458715.958765769,1.0009473,0.0003446523
2458715.960154681,1.0000680,0.0003444793
2458715.961543594,0.9997952,0.0003444425
2458715.962932506,1.0000371,0.0003444828
2458715.964321419,0.9997549,0.0003447164
2458715.965710331,1.0004564,0.0003444196
2458715.967099243,0.9999551,0.0003443744
2458715.968488156,1.0004918,0.0003444953
2458715.969877068,0.9996370,0.0003442336
2458715.971265981,0.9999295,0.0003443285
2458715.972654893,1.0002479,0.0003444489
2458715.974043806,1.0002105,0.0003443618
2458715.975432718,0.9995267,0.0003441665
2458715.976821630,1.0003944,0.0003443782
2458715.978210543,1.0000190,0.0003443567
2458715.979599455,0.9998310,0.0003441037
2458715.980988367,0.9995371,0.0003443375
2458715.982377280,1.0001433,0.0003443371
2458715.983766193,1.0001696,0.0003443915
2458715.985155105,0.9999016,0.0003445808
2458715.986544017,0.9998523,0.0003443404
2458715.987932929,1.0001689,0.0003442923
2458715.989321842,1.0005374,0.0003442805
2458715.990710754,0.9997684,0.0003440127
2458715.992099667,0.9995815,0.0003443207
2458715.993488579,1.0004336,0.0003442878
2458715.994877492,0.9993004,0.0003441311
2458715.996266404,1.0002812,0.0003444588
2458715.997655316,0.9995010,0.0003441880
2458715.999044229,1.0002738,0.0003443787
2458716.000433141,0.9998244,0.0003443027
2458716.001822053,0.9996237,0.0003443763
2458716.003210966,1.0002798,0.0003442164
2458716.004599878,1.0003495,0.0003443829
2458716.005988791,1.0001388,0.0003442520
2458716.007377703,0.9999117,0.0003442102
2458716.008766615,0.9996609,0.0003441773
2458716.010155528,1.0005300,0.0003444167
2458716.011544440,1.0003240,0.0003443815
2458716.012933352,1.0003032,0.0003442068
2458716.014322265,1.0004082,0.0003444262
2458716.015711177,0.9994253,0.0003440674
2458716.017100090,0.9999137,0.0003441519
2458716.018489002,0.9996859,0.0003439401
2458716.019877914,1.0001278,0.0003441875
2458716.021266827,1.0004096,0.0003445026
2458716.022655739,0.9995228,0.0003439031
2458716.024044652,1.0000704,0.0003441752
2458716.025433564,0.9999435,0.0003442045
2458716.026822476,1.0003586,0.0003443378
2458716.029600301,0.9997996,0.0003440498
2458716.030989213,1.0001068,0.0003440768
2458716.032378126,1.0003737,0.0003444755
2458716.033767038,1.0003632,0.0003442517
2458716.035155951,0.9999828,0.0003442375
2458716.036544863,0.9997733,0.0003442418
2458716.037933775,1.0000136,0.0003442995
2458716.039322688,0.9996435,0.0003443850
2458716.040711600,1.0002210,0.0003442523
2458716.042100512,1.0000001,0.0003444911
2458716.043489425,0.9998760,0.0003444309
2458716.044878337,0.9999629,0.0003444033
2458716.046267250,0.9996400,0.0003440890
2458716.047656162,0.9994138,0.0003444324
2458716.049045074,1.0004468,0.0003442029
2458716.050433986,1.0002259,0.0003441400
2458716.051822899,1.0001674,0.0003443115
2458716.053211811,0.9994089,0.0003444395
2458716.054600724,0.9993408,0.0003440782
2458716.055989636,1.0000886,0.0003442116
2458716.057378549,1.0002236,0.0003443834
2458716.058767461,0.9996526,0.0003440360
2458716.060156373,1.0002886,0.0003441607
2458716.061545285,1.0006106,0.0003441883
2458716.062934198,1.0005449,0.0003444486
2458716.064323111,1.0003683,0.0003441570
2458716.065712023,1.0003482,0.0003443208
2458716.067100935,0.9999720,0.0003441913
2458716.068489847,1.0003289,0.0003443302
2458716.069878760,1.0001388,0.0003441510
2458716.071267672,1.0002606,0.0003441531
2458716.072656584,1.0004844,0.0003444295
2458716.074045497,0.9991979,0.0003444376
2458716.075434409,0.9997839,0.0003444369
2458716.076823321,0.9997771,0.0003443548
2458716.078212234,1.0002662,0.0003443089
2458716.079601146,1.0001937,0.0003447045
2458716.080990058,1.0004497,0.0003442648
2458716.082378971,1.0003311,0.0003442228
2458716.083767883,0.9997224,0.0003441620
2458716.085156796,0.9999933,0.0003441871
2458716.086545708,1.0004761,0.0003443100
2458716.087934620,1.0004756,0.0003444399
2458716.089323533,0.9996422,0.0003442751
2458716.090712445,0.9997258,0.0003443366
2458716.092101357,0.9995913,0.0003441463
2458716.093490270,0.9993523,0.0003442827
2458716.094879182,0.9996159,0.0003443719
2458716.096268094,0.9998812,0.0003443365
2458716.097657007,0.9990887,0.0003440993
2458716.099045919,0.9998822,0.0003442635
2458716.100434831,0.9998648,0.0003445669
2458716.101823744,1.0000745,0.0003443757
2458716.103212656,0.9999609,0.0003442337
2458716.104601569,0.9993069,0.0003445164
2458716.105990481,1.0002202,0.0003445776
2458716.107379393,1.0006217,0.0003443588
2458716.108768305,0.9998789,0.0003443619
2458716.110157218,1.0000860,0.0003442244
2458716.111546130,1.0000439,0.0003445831
2458716.112935042,1.0001029,0.0003444201
2458716.114323955,0.9997921,0.0003443976
2458716.115712867,0.9994256,0.0003442146
2458716.117101779,0.9997254,0.0003444388
2458716.118490692,0.9998276,0.0003444929
2458716.119879604,0.9994836,0.0003444330
2458716.121268516,1.0000610,0.0003444741
2458716.124046341,1.0001991,0.0003443275
2458716.126824166,0.9996601,0.0003444186
2458716.128213078,1.0002735,0.0003445683
2458716.129601990,1.0002330,0.0003443410
2458716.130990903,1.0003181,0.0003444227
2458716.132379815,1.0004633,0.0003445054
2458716.133768728,1.0001131,0.0003444894
2458716.135157640,0.9997806,0.0003442882
2458716.136546552,0.9999032,0.0003446262
2458716.137935465,1.0003665,0.0003444664
2458716.139324377,1.0002104,0.0003443629
2458716.140713289,1.0002760,0.0003446211
2458716.142102201,1.0004190,0.0003444637
2458716.143491114,1.0003882,0.0003446255
2458716.144880026,1.0000771,0.0003444168
2458716.146268938,1.0007311,0.0003444545
2458716.147657851,0.9998977,0.0003445039
2458716.149046763,0.9994623,0.0003443429
2458716.150435675,1.0005798,0.0003444579
2458716.151824587,1.0002158,0.0003445064
2458716.153213500,1.0006981,0.0003446109
2458716.154602413,0.9999254,0.0003443347
2458716.155991325,1.0006711,0.0003445720
2458716.157380237,1.0003217,0.0003443547
2458716.158769149,0.9994418,0.0003444234
2458716.160158062,0.9999115,0.0003444570
2458716.161546974,1.0000139,0.0003445410
2458716.162935887,0.9992911,0.0003444253
2458716.164324799,0.9998438,0.0003445700
2458716.165713711,1.0000325,0.0003445463
2458716.167102623,1.0000085,0.0003444906
2458716.168491536,0.9995625,0.0003443189
2458716.169880448,1.0002376,0.0003444840
2458716.171269360,1.0015515,0.0003444622
2458716.172658273,1.0002815,0.0003444976
2458716.174047185,1.0000987,0.0003444592
2458716.175436097,1.0002199,0.0003445599
2458716.176825009,1.0002383,0.0003447302
2458716.178213922,1.0001139,0.0003445803
2458716.179602834,0.9991112,0.0003446706
2458716.180991746,0.9996510,0.0003443935
2458716.182380659,1.0006527,0.0003445737
2458716.183769571,0.9995823,0.0003443470
2458716.185158484,0.9993948,0.0003444015
2458716.186547396,0.9996192,0.0003445765
2458716.187936308,0.9991575,0.0003444022
2458716.189325220,0.9994069,0.0003443965
2458716.190714133,0.9992762,0.0003445319
2458716.192103045,1.0003485,0.0003445182
2458716.193491957,1.0004038,0.0003444606
2458716.194880870,1.0005109,0.0003445090
2458716.196269782,0.9992770,0.0003444749
2458716.197658694,1.0000515,0.0003445874
2458716.199047606,0.9999290,0.0003445879
2458716.200436519,0.9996498,0.0003444295
2458716.201825431,0.9999718,0.0003446073
2458716.203214344,1.0007537,0.0003445365
2458716.204603256,0.9995651,0.0003443586
2458716.205992168,0.9996725,0.0003443466
2458716.207381080,1.0003294,0.0003444050
2458716.208769992,0.9996607,0.0003443461
2458716.210158905,1.0001744,0.0003443539
2458716.211547817,0.9996739,0.0003445077
2458716.212936730,0.9996673,0.0003445055
2458716.214325642,0.9999548,0.0003445113
2458716.215714554,1.0012023,0.0003445272
2458716.217103466,1.0003073,0.0003443563
2458716.218492378,1.0001464,0.0003442752
2458716.221270203,1.0001535,0.0003443923
2458716.222659116,1.0004564,0.0003443827
2458716.224048028,0.9998477,0.0003443780
2458716.225436940,1.0007545,0.0003446305
2458716.226825852,0.9997417,0.0003442720
2458716.228214765,1.0002683,0.0003446343
2458716.229603677,1.0003861,0.0003443919
2458716.230992589,1.0001359,0.0003442425
2458716.232381502,1.0001033,0.0003445072
2458716.233770414,0.9996530,0.0003442064
2458716.235159326,0.9997635,0.0003442706
2458716.236548238,0.9991501,0.0003441030
2458716.237937151,1.0001835,0.0003445064
2458716.239326063,1.0016356,0.0003446617
2458716.240714975,1.0006764,0.0003444290
2458716.242103888,0.9998068,0.0003444819
2458716.243492800,1.0007714,0.0003444353
2458716.244881712,1.0002402,0.0003442165
2458716.246270624,0.9998253,0.0003442076
2458716.247659537,0.9997444,0.0003443257
2458716.249048449,1.0003469,0.0003443125
2458716.250437361,0.9994098,0.0003443822
2458716.251826274,0.9998632,0.0003443277
2458716.253215186,0.9998121,0.0003440671
2458716.254604098,1.0002932,0.0003444696
2458716.255993010,1.0008914,0.0003446655
2458716.257381923,1.0002412,0.0003443058
2458716.258770835,0.9999817,0.0003443273
2458716.260159747,1.0006194,0.0003444081
2458716.261548659,1.0001961,0.0003441491
2458716.262937572,0.9998976,0.0003444238
2458716.264326484,1.0001571,0.0003443067
2458716.265715396,1.0002918,0.0003442702
2458716.267104309,1.0000623,0.0003443385
2458716.268493221,0.9998147,0.0003441666
2458716.269882133,0.9994949,0.0003440407
2458716.271271045,0.9996336,0.0003441386
2458716.272659957,0.9996709,0.0003441937
2458716.274048870,1.0005096,0.0003442196
2458716.275437782,0.9997720,0.0003440718
2458716.276826695,0.9995913,0.0003442354
2458716.278215607,1.0003504,0.0003443582
2458716.279604519,0.9999542,0.0003440036
2458716.280993431,1.0004965,0.0003442792
2458716.282382344,1.0007133,0.0003440982
2458716.283771256,0.9997169,0.0003441533
2458716.285160168,0.9994057,0.0003440351
2458716.286549081,1.0000397,0.0003439914
2458716.287937993,0.9996528,0.0003439284
2458716.289326905,1.0002658,0.0003440270
2458716.290715817,1.0002245,0.0003443035
2458716.292104729,0.9994975,0.0003439684
2458716.293493642,1.0002388,0.0003439516
2458716.294882554,0.9998148,0.0003440274
2458716.296271466,1.0003186,0.0003440421
2458716.297660379,0.9991854,0.0003439946
2458716.299049291,1.0004022,0.0003442226
2458716.300438203,0.9999844,0.0003438999
2458716.301827115,1.0002329,0.0003443085
2458716.303216028,0.9999676,0.0003439479
2458716.304604940,0.9995623,0.0003439126
2458716.305993852,0.9997561,0.0003442856
2458716.307382764,1.0001332,0.0003441633
2458716.308771676,1.0007338,0.0003442513
2458716.310160589,0.9998314,0.0003439740
2458716.311549501,1.0007474,0.0003439877
2458716.312938414,0.9996400,0.0003438557
2458716.314327326,1.0004341,0.0003438924
2458716.315716238,1.0003378,0.0003438078
2458716.317105150,1.0000690,0.0003438213
2458716.318494062,1.0005393,0.0003439116
2458716.319882974,1.0001095,0.0003442840
2458716.321271887,0.9999935,0.0003438481
2458716.322660799,1.0002063,0.0003442826
2458716.324049712,0.9996429,0.0003439395
2458716.325438624,0.9998601,0.0003439212
2458716.326827536,1.0001277,0.0003438351
2458716.328216448,1.0008169,0.0003442101
2458716.329605361,1.0000156,0.0003438122
2458716.330994273,1.0002407,0.0003438817
2458716.332383185,0.9997312,0.0003438202
2458716.333772097,1.0004450,0.0003439443
2458716.335161009,0.9996526,0.0003438789
2458716.336549921,1.0004598,0.0003440660
2458716.337938834,0.9997363,0.0003439631
2458716.339327746,0.9993843,0.0003435693
2458716.340716659,1.0003512,0.0003438615
2458716.342105571,1.0003577,0.0003437653
2458716.343494483,1.0004445,0.0003439292
2458716.344883395,1.0003697,0.0003441236
2458716.346272307,1.0005082,0.0003440947
2458716.347661220,1.0003837,0.0003438509
2458716.349050132,1.0001543,0.0003438192
2458716.350439044,0.9992950,0.0003437740
2458716.351827956,0.9999153,0.0003438256
2458716.353216869,0.9996354,0.0003436861
2458716.354605781,0.9989337,0.0003438879
2458716.355994693,1.0005115,0.0003437600
2458716.357383605,1.0007448,0.0003439009
2458716.358772518,1.0001089,0.0003438092
2458716.360161430,1.0011857,0.0003438379
2458716.361550342,0.9998946,0.0003437358
2458716.362939254,0.9996848,0.0003438714
2458716.364328166,0.9999228,0.0003440231
2458716.365717079,0.9998670,0.0003438500
2458716.367105991,0.9997455,0.0003437189
2458716.368494903,0.9999767,0.0003437110
2458716.369883815,0.9992745,0.0003436890
2458716.371272727,1.0001758,0.0003437928
2458716.372661640,0.9995207,0.0003439086
2458716.374050552,1.0009013,0.0003438881
2458716.375439465,1.0008428,0.0003442253
2458716.376828376,0.9999130,0.0003440636
2458716.378217289,1.0000603,0.0003438221
2458716.379606201,0.9996874,0.0003439353
2458716.380995113,1.0002970,0.0003438681
2458716.382384025,0.9993755,0.0003436921
2458716.383772938,0.9992543,0.0003436418
2458716.385161850,1.0003809,0.0003441504
2458716.386550762,1.0001021,0.0003438416
2458716.387939674,0.9999209,0.0003439485
2458716.389328586,1.0001336,0.0003438676
2458716.390717499,0.9997589,0.0003438450
2458716.392106411,0.9993520,0.0003437593
2458716.393495323,0.9993341,0.0003438283
2458716.394884235,1.0007526,0.0003439531
2458716.396273148,0.9996043,0.0003438407
2458716.397662060,0.9999779,0.0003438047
2458716.399050972,1.0003936,0.0003441365
2458716.400439884,0.9994254,0.0003437995
2458716.401828797,1.0004782,0.0003438910
2458716.403217709,1.0003262,0.0003439234
2458716.404606621,0.9999949,0.0003438158
2458716.405995533,1.0009099,0.0003443416
2458716.407384445,0.9999549,0.0003438837
2458716.408773358,0.9998725,0.0003439361
2458716.410162270,1.0002940,0.0003441270
2458716.411551182,0.9993357,0.0003438093
2458716.412940094,1.0005945,0.0003439655
2458716.414329006,0.9998571,0.0003439207
2458716.415717919,0.9999229,0.0003439112
2458716.417106831,1.0002075,0.0003438110
2458716.418495743,0.9994123,0.0003438520
2458716.419884655,1.0002308,0.0003440047
2458716.421273568,0.9999205,0.0003439833
2458716.422662480,0.9997863,0.0003438850
2458716.424051392,0.9993833,0.0003437596
2458716.425440304,0.9999660,0.0003438843
2458716.426829217,1.0006047,0.0003439992
2458716.428218129,0.9998489,0.0003439681
2458716.429607041,1.0006047,0.0003440001
2458716.430995953,1.0001970,0.0003442408
2458716.432384865,1.0003659,0.0003440946
2458716.433773777,1.0004110,0.0003441453
2458716.435162690,0.9999847,0.0003438823
2458716.436551602,0.9999585,0.0003439662
2458716.437940514,0.9997191,0.0003440814
2458716.439329426,1.0004896,0.0003442133
2458716.440718338,0.9998775,0.0003440462
2458716.442107250,0.9995228,0.0003438762
2458716.443496163,0.9997756,0.0003440460
2458716.444885075,1.0001469,0.0003440817
2458716.446273987,1.0000301,0.0003438974
2458716.447662899,1.0001035,0.0003441389
2458716.449051812,1.0000818,0.0003439853
2458716.450440724,1.0002681,0.0003441203
2458716.451829636,0.9999277,0.0003439456
2458716.453218548,0.9993299,0.0003440699
2458716.454607461,0.9995421,0.0003438701
2458716.455996373,0.9996552,0.0003438853
2458716.457385285,0.9996069,0.0003443162
2458716.458774197,1.0002109,0.0003440949
2458716.460163109,0.9994233,0.0003439357
2458716.461552022,0.9997717,0.0003441175
2458716.462940934,0.9995905,0.0003440339
2458716.464329846,0.9992812,0.0003438909
2458716.465718758,0.9999051,0.0003440294
2458716.467107670,1.0006346,0.0003442458
2458716.468496582,1.0001820,0.0003441884
2458716.469885495,1.0000041,0.0003440511
2458716.471274407,1.0010423,0.0003443307
2458716.472663319,1.0001294,0.0003441784
2458716.474052231,0.9993030,0.0003440383
2458716.475441143,1.0001607,0.0003444133
2458716.476830055,1.0005529,0.0003441691
2458716.478218968,0.9999999,0.0003441362
2458716.479607880,0.9995997,0.0003442377
2458716.480996792,0.9998535,0.0003441142
2458716.482385704,0.9995461,0.0003441113
2458716.483774616,0.9997378,0.0003443555
2458716.485163529,0.9998364,0.0003441693
2458716.486552441,0.9997328,0.0003443413
2458716.487941353,0.9992880,0.0003442831
2458716.489330265,0.9997190,0.0003441718
2458716.490719177,1.0000871,0.0003441829
2458716.492108089,0.9994259,0.0003443936
2458716.493497001,0.9999145,0.0003444319
2458716.494885914,1.0006515,0.0003445514
2458716.496274826,1.0000409,0.0003441492
2458716.497663738,1.0004932,0.0003444059
2458716.499052650,1.0003559,0.0003442780
2458716.500441563,1.0000109,0.0003443242
2458716.501830475,0.9996526,0.0003441375
2458716.503219387,1.0003632,0.0003444113
2458716.504608299,0.9994966,0.0003440276
2458716.505997211,0.9998621,0.0003445522
2458716.507386124,0.9995904,0.0003443231
2458716.508775036,0.9999652,0.0003443189
2458716.510163948,0.9996875,0.0003442185
2458716.511552860,1.0001210,0.0003444461
2458716.512941772,1.0006176,0.0003443234
2458716.514330685,0.9997120,0.0003443026
2458716.515719596,1.0005576,0.0003446252
2458716.517108509,0.9989555,0.0003441893
2458716.518497421,0.9996176,0.0003442312
2458716.519886333,1.0003770,0.0003445477
2458716.521275245,1.0017400,0.0003446195
2458716.522664157,1.0003847,0.0003444546
2458716.524053070,0.9996649,0.0003443080
2458716.525441982,0.9997570,0.0003442889
2458716.526830894,1.0006707,0.0003446748
2458716.528219806,1.0002086,0.0003443181
2458716.529608718,0.9994836,0.0003444415
2458716.530997631,1.0001310,0.0003444748
2458716.532386542,0.9999121,0.0003446004
2458716.533775455,0.9994933,0.0003442641
2458716.535164367,1.0004047,0.0003443429
2458716.536553279,1.0006818,0.0003444998
2458716.537942191,1.0000626,0.0003443912
2458716.539331103,1.0002739,0.0003442979
2458716.540720016,0.9997885,0.0003445220
2458716.542108928,0.9998235,0.0003444302
2458716.543497840,1.0002572,0.0003444325
2458716.544886752,0.9998894,0.0003444206
2458716.546275664,0.9995913,0.0003444456
2458716.547664576,0.9999277,0.0003444970
2458716.549053489,0.9993901,0.0003442290
2458716.550442400,1.0000110,0.0003443947
2458716.551831313,0.9997087,0.0003444784
2458716.553220225,0.9999567,0.0003445712
2458716.554609137,1.0002018,0.0003447011
2458716.555998049,1.0000004,0.0003445518
2458716.557386961,0.9999255,0.0003447212
2458716.558775873,1.0002112,0.0003445745
2458716.560164786,1.0000406,0.0003445800
2458716.561553698,1.0001307,0.0003445600
2458716.562942610,1.0002143,0.0003445542
2458716.564331522,1.0001967,0.0003445183
2458716.565720434,0.9999273,0.0003446234
2458716.567109346,1.0003101,0.0003447676
2458716.568498258,1.0003729,0.0003445473
2458716.569887171,1.0000152,0.0003448112
2458716.571276083,0.9998039,0.0003444903
2458716.572664995,0.9997472,0.0003442417
2458716.574053907,1.0000757,0.0003445053
2458716.575442819,1.0003470,0.0003445956
2458716.576831731,0.9998605,0.0003444552
2458716.578220644,1.0006447,0.0003448162
2458716.579609556,1.0001176,0.0003446798
2458716.580998468,0.9998570,0.0003446510
2458716.582387380,1.0004348,0.0003447036
2458716.583776292,0.9999761,0.0003445626
2458716.585165204,0.9998721,0.0003446132
2458716.586554117,1.0000524,0.0003447442
2458716.587943029,1.0000678,0.0003449049
2458716.589331941,0.9998679,0.0003447686
2458716.590720853,1.0000020,0.0003447569
2458716.592109765,1.0005688,0.0003449070
2458716.593498677,0.9996118,0.0003445256
2458716.594887590,0.9997298,0.0003445774
2458716.596276502,0.9998397,0.0003446932
2458716.597665414,1.0002299,0.0003450311
2458716.599054326,1.0002922,0.0003445953
2458716.600443238,0.9999128,0.0003448631
2458716.601832150,1.0003449,0.0003448349
2458716.603221062,1.0001309,0.0003447356
2458716.604609974,0.9998055,0.0003447489
2458716.605998887,0.9993883,0.0003447598
2458716.607387798,0.9998947,0.0003446460
2458716.608776711,1.0000501,0.0003446064
2458716.610165623,0.9994343,0.0003445726
2458716.611554535,1.0003862,0.0003448414
2458716.612943447,1.0006060,0.0003445099
2458716.614332359,1.0000732,0.0003446341
2458716.615721271,1.0003800,0.0003447361
2458716.617110183,0.9999373,0.0003445050
2458716.618499096,0.9999576,0.0003446088
2458716.619888008,0.9999361,0.0003446496
2458716.621276920,0.9999132,0.0003443159
2458716.622665832,1.0003356,0.0003448495
2458716.624054744,1.0005341,0.0003447454
2458716.625443656,0.9999382,0.0003445545
2458716.626832569,1.0001658,0.0003448025
2458716.628221481,0.9999228,0.0003446390
2458716.629610393,0.9999707,0.0003445693
2458716.630999305,1.0003158,0.0003447929
2458716.632388217,1.0009936,0.0003445937
2458716.633777129,0.9998086,0.0003446445
2458716.635166041,0.9994619,0.0003445718
2458716.636554953,0.9992520,0.0003443616
2458716.637943865,1.0000094,0.0003449177
2458716.639332778,1.0001320,0.0003444205
2458716.640721690,0.9998811,0.0003446969
2458716.642110602,0.9996998,0.0003446078
2458716.643499514,0.9997539,0.0003446204
2458716.644888426,0.9993164,0.0003448496
2458716.646277338,0.9996209,0.0003445437
2458716.647666250,0.9991064,0.0003443585
2458716.649055162,0.9994442,0.0003444545
2458716.650444075,0.9996734,0.0003445100
2458716.651832987,1.0000306,0.0003445752
2458716.653221899,1.0001748,0.0003447937
2458716.654610811,0.9996410,0.0003446388
2458716.655999723,0.9997112,0.0003445386
2458716.657388635,1.0011714,0.0003447684
2458716.658777548,0.9998979,0.0003447940
2458716.660166459,0.9996547,0.0003445334
2458716.661555371,0.9998536,0.0003447056
2458716.662944284,0.9997584,0.0003445969
2458716.664333196,0.9996903,0.0003447437
2458716.665722108,1.0002132,0.0003448278
2458716.667111020,1.0000508,0.0003444304
2458716.668499932,0.9991556,0.0003445705
2458716.669888844,1.0000023,0.0003444280
2458716.671277756,1.0004088,0.0003446722
2458716.672666668,1.0008277,0.0003446325
2458716.674055581,1.0001602,0.0003445762
2458716.675444493,1.0000053,0.0003446577
2458716.676833405,1.0000711,0.0003445863
2458716.678222317,0.9998925,0.0003447283
2458716.679611229,0.9994194,0.0003445116
2458716.681000141,0.9997433,0.0003445594
2458716.682389053,0.9999289,0.0003445761
2458716.683777965,0.9996105,0.0003445547
2458716.685166877,0.9997384,0.0003446779
2458716.686555789,0.9998130,0.0003445790
2458716.687944701,0.9995745,0.0003443968
2458716.689333613,0.9999236,0.0003446072
2458716.690722526,1.0002151,0.0003446497
2458716.692111438,0.9998828,0.0003445122
2458716.693500350,1.0004226,0.0003448474
2458716.694889262,0.9997884,0.0003446762
2458716.696278174,0.9998483,0.0003446970
2458716.697667086,1.0001730,0.0003447362
2458716.699055999,0.9997319,0.0003446716
2458716.700444910,1.0002913,0.0003449536
2458716.701833822,1.0006339,0.0003446855
2458716.703222734,0.9999246,0.0003444193
2458716.704611647,0.9998910,0.0003445932
2458716.706000559,0.9994840,0.0003446942
2458716.707389471,1.0002452,0.0003446978
2458716.708778383,0.9999439,0.0003447986
2458716.710167295,0.9994257,0.0003445574
2458716.711556207,1.0005216,0.0003445634
2458716.712945119,0.9996825,0.0003444517
2458716.714334032,1.0004434,0.0003448854
2458716.715722944,0.9999246,0.0003447518
2458716.717111855,1.0002244,0.0003450380
2458716.718500767,1.0003635,0.0003448696
2458716.719889680,0.9999217,0.0003446526
2458716.721278592,0.9998067,0.0003447366
2458716.722667504,1.0005756,0.0003449143
2458716.724056416,1.0002966,0.0003446695
2458716.725445328,0.9999190,0.0003445921
2458716.726834240,0.9999557,0.0003446593
2458716.728223152,1.0003768,0.0003446186
2458716.729612064,1.0005993,0.0003447131
2458716.731000976,1.0008527,0.0003449356
2458716.732389889,1.0003260,0.0003450369
2458716.733778801,0.9999897,0.0003445972
2458716.735167712,0.9997541,0.0003446356
2458716.736556625,0.9998548,0.0003447716
2458716.737945537,0.9999177,0.0003447355
2458716.739334449,1.0001249,0.0003446727
2458716.740723361,1.0001299,0.0003446060
2458716.742112273,1.0007514,0.0003446716
2458716.743501185,0.9997872,0.0003446025
2458716.744890098,1.0009680,0.0003446083
2458716.746279009,0.9994343,0.0003444217
2458716.747667921,1.0000891,0.0003446807
2458716.749056833,1.0001246,0.0003448309
2458716.750445745,1.0009162,0.0003448396
2458716.751834658,1.0000920,0.0003446369
2458716.753223570,0.9998202,0.0003447648
2458716.754612482,1.0011302,0.0003449402
2458716.756001394,0.9996614,0.0003447203
2458716.757390306,1.0003051,0.0003448212
2458716.758779218,1.0003221,0.0003447268
2458716.760168130,0.9991696,0.0003444328
2458716.761557042,0.9995192,0.0003446513
2458716.762945954,0.9999866,0.0003447885
2458716.764334866,1.0006419,0.0003445961
2458716.765723778,1.0006555,0.0003447123
2458716.767112690,0.9997750,0.0003443861
2458716.768501603,0.9996289,0.0003447374
2458716.769890515,0.9999441,0.0003446963
2458716.771279427,1.0002894,0.0003448710
2458716.772668339,0.9999602,0.0003446953
2458716.774057251,0.9998634,0.0003449588
2458716.775446163,1.0003319,0.0003447806
2458716.776835075,0.9994564,0.0003447117
2458716.778223987,1.0004549,0.0003447570
2458716.779612899,0.9990152,0.0003444899
2458716.781001811,1.0004844,0.0003448599
2458716.782390723,1.0000356,0.0003449459
2458716.783779635,0.9999920,0.0003447185
2458716.785168547,1.0002775,0.0003448038
2458716.786557459,1.0008078,0.0003448781
2458716.787946371,0.9995679,0.0003446597
2458716.789335283,0.9998108,0.0003447068
2458716.790724196,1.0000007,0.0003448099
2458716.792113108,1.0001892,0.0003447228
2458716.793502020,0.9993252,0.0003446988
2458716.794890932,0.9998067,0.0003447198
2458716.796279844,1.0002421,0.0003447563
2458716.797668756,0.9998075,0.0003448376
2458716.799057668,0.9999404,0.0003449545
2458716.800446580,0.9999928,0.0003447012
2458716.801835492,1.0000622,0.0003447642
2458716.803224404,1.0002648,0.0003447893
2458716.804613316,0.9995306,0.0003447832
2458716.806002228,1.0003459,0.0003446953
2458716.807391140,0.9995297,0.0003448379
2458716.808780052,1.0002249,0.0003448884
2458716.810168964,1.0000989,0.0003448248
2458716.811557876,1.0005486,0.0003447706
2458716.812946789,0.9994956,0.0003447250
2458716.814335701,0.9997628,0.0003448002
2458716.815724613,0.9998537,0.0003447254
2458716.817113525,0.9996661,0.0003447928
2458716.818502437,1.0004700,0.0003448776
2458716.819891349,0.9992971,0.0003450095
2458716.821280261,1.0000711,0.0003449453
2458716.822669173,0.9999561,0.0003448613
2458716.824058085,0.9997181,0.0003447870
2458716.825446997,1.0001876,0.0003447426
2458716.826835909,0.9998311,0.0003449051
2458716.828224821,1.0004373,0.0003448852
2458716.829613733,1.0004314,0.0003448043
2458716.831002645,0.9996459,0.0003449651
2458716.832391557,1.0002154,0.0003449164
2458716.833780469,1.0003643,0.0003448898
2458716.835169381,1.0001511,0.0003449562
2458716.836558293,0.9999403,0.0003448124
2458716.837947206,1.0000231,0.0003449094
2458716.839336117,1.0002290,0.0003449403
2458716.840725029,0.9998987,0.0003450493
2458716.842113941,1.0010170,0.0003450512
2458716.843502854,1.0007053,0.0003447820
2458716.844891766,0.9999663,0.0003447314
2458716.846280678,1.0001486,0.0003449576
2458716.847669590,0.9996826,0.0003448448
2458716.849058502,1.0000007,0.0003449736
2458716.850447414,0.9997162,0.0003448347
2458716.851836326,0.9999820,0.0003449003
2458716.853225238,1.0001505,0.0003448966
2458716.854614150,1.0002138,0.0003448447
2458716.856003062,1.0000778,0.0003448977
2458716.857391974,1.0000092,0.0003448463
2458716.858780886,0.9999377,0.0003449808
2458716.860169798,0.9998938,0.0003449422
2458716.861558710,1.0010867,0.0003450740
2458716.862947622,1.0001063,0.0003450760
2458716.864336534,0.9997502,0.0003451203
2458716.865725446,1.0003558,0.0003450506
2458716.867114358,1.0004502,0.0003448146
2458716.868503270,1.0001478,0.0003452042
2458716.869892182,0.9997416,0.0003449087
2458716.871281094,0.9997638,0.0003449894
2458716.872670006,1.0002360,0.0003450825
2458716.874058918,1.0000187,0.0003448041
2458716.875447830,0.9995375,0.0003448093
2458716.876836742,0.9993121,0.0003445075
2458716.878225654,0.9996660,0.0003448531
2458716.879614566,0.9996099,0.0003447975
2458716.881003479,1.0008863,0.0003450894
2458716.882392391,1.0003018,0.0003448428
2458716.883781303,1.0002539,0.0003448378
2458716.885170214,0.9997833,0.0003448174
2458716.886559126,0.9996779,0.0003449526
2458716.887948039,0.9998743,0.0003448181
2458716.889336951,0.9997973,0.0003450575
2458716.890725862,0.9992171,0.0003449775
2458716.892114774,1.0003083,0.0003449505
2458716.893503686,0.9995011,0.0003450856
2458716.894892599,1.0003122,0.0003449500
2458716.896281511,0.9994394,0.0003448522
2458716.897670423,1.0008021,0.0003449411
2458716.899059335,1.0000725,0.0003448706
2458716.900448247,0.9995737,0.0003450131
2458716.901837158,1.0000381,0.0003448940
2458716.903226071,1.0001248,0.0003447379
2458716.904614983,0.9998176,0.0003450980
2458716.906003895,0.9999587,0.0003450078
2458716.907392807,1.0001256,0.0003446816
2458716.908781719,0.9996510,0.0003449400
2458716.910170631,0.9999169,0.0003446880
2458716.911559543,1.0014659,0.0003453211
2458716.912948455,0.9996001,0.0003448496
2458716.914337367,1.0003848,0.0003451871
2458716.915726279,1.0001165,0.0003449617
2458716.917115191,1.0001982,0.0003449691
2458716.918504103,1.0001556,0.0003449578
2458716.919893015,1.0004840,0.0003448635
2458716.921281927,1.0001297,0.0003448055
2458716.922670839,0.9998872,0.0003448475
2458716.924059751,0.9999287,0.0003449218
2458716.925448663,0.9996521,0.0003447400
2458716.926837575,0.9998764,0.0003448317
2458716.928226487,1.0004665,0.0003448405
2458716.929615399,1.0001433,0.0003449791
2458716.931004311,1.0004447,0.0003447794
2458716.932393223,1.0002018,0.0003449323
2458716.933782135,1.0001784,0.0003447997
2458716.935171047,0.9999982,0.0003448373
2458716.936559959,1.0005069,0.0003447533
2458716.937948871,1.0001862,0.0003449265
2458716.939337783,1.0003151,0.0003448790
2458716.940726695,0.9999443,0.0003448544
2458716.942115607,1.0001638,0.0003448629
2458716.943504519,0.9994017,0.0003447467
2458716.944893431,0.9998897,0.0003449648
2458716.946282343,1.0002442,0.0003447104
2458716.947671255,1.0001858,0.0003446149
2458716.949060167,1.0004239,0.0003449363
2458716.950449079,1.0007462,0.0003446923
2458716.951837991,1.0003377,0.0003446606
2458716.953226903,1.0001081,0.0003447158
2458716.954615815,0.9995029,0.0003444408
2458716.956004727,1.0001352,0.0003446023
2458716.957393639,1.0004759,0.0003447115
2458716.958782551,1.0004168,0.0003448398
2458716.960171463,1.0000455,0.0003445984
2458716.961560375,1.0009219,0.0003446861
2458716.962949287,1.0003729,0.0003446577
2458716.964338199,0.9995094,0.0003445143
2458716.965727111,1.0001459,0.0003446903
2458716.967116023,0.9999256,0.0003447180
2458716.968504935,1.0006732,0.0003448142
2458716.969893847,1.0002213,0.0003445553
2458716.971282759,1.0001029,0.0003445677
2458716.972671671,0.9997737,0.0003444790
2458716.974060583,0.9993400,0.0003444785
2458716.975449495,0.9995819,0.0003445517
2458716.976838407,1.0001069,0.0003446444
2458716.978227319,0.9996655,0.0003445207
2458716.979616231,0.9995359,0.0003446082
2458716.981005143,0.9994661,0.0003447507
2458716.982394055,0.9998164,0.0003444657
2458716.983782967,0.9999500,0.0003445222
2458716.985171879,0.9999318,0.0003445595
2458716.986560791,0.9997544,0.0003444020
2458716.987949703,0.9996861,0.0003446370
2458716.989338615,0.9993690,0.0003446710
2458716.990727527,0.9999192,0.0003443249
2458716.992116439,1.0006031,0.0003445181
2458716.993505351,1.0003907,0.0003444953
2458716.994894262,0.9990114,0.0003442855
2458716.996283174,0.9994424,0.0003442858
2458716.997672087,0.9997098,0.0003443041
2458716.999060999,1.0001001,0.0003446762
2458717.000449910,1.0001086,0.0003445550
2458717.001838822,0.9989755,0.0003443117
2458717.003227734,0.9995450,0.0003445617
2458717.004616647,1.0004070,0.0003445951
2458717.006005559,1.0005751,0.0003443744
2458717.007394470,0.9997130,0.0003442784
2458717.008783382,0.9995699,0.0003443248
2458717.010172294,1.0000663,0.0003446431
2458717.011561207,1.0003748,0.0003445321
2458717.012950118,0.9997128,0.0003443421
2458717.014339030,0.9997763,0.0003445252
2458717.015727942,1.0003570,0.0003445951
2458717.017116854,1.0006089,0.0003446362
2458717.018505766,1.0001885,0.0003444782
2458717.019894678,0.9997161,0.0003443126
2458717.021283590,0.9995490,0.0003444619
2458717.022672502,1.0002335,0.0003445235
2458717.024061414,1.0001305,0.0003444309
2458717.025450326,0.9998376,0.0003442893
2458717.026839238,1.0003012,0.0003444323
2458717.028228150,1.0000363,0.0003446249
2458717.029617062,0.9999851,0.0003446589
2458717.031005974,0.9998765,0.0003442739
2458717.032394886,1.0007043,0.0003444085
2458717.033783798,0.9999018,0.0003445098
2458717.035172710,1.0007519,0.0003445625
2458717.036561622,1.0002039,0.0003444299
2458717.037950534,0.9992376,0.0003442281
2458717.039339446,1.0001586,0.0003444531
2458717.040728358,1.0004928,0.0003446213
2458717.042117270,1.0003294,0.0003445242
2458717.043506182,1.0002823,0.0003442684
2458717.044895094,1.0007717,0.0003443773
2458717.046284006,0.9991408,0.0003444625
2458717.047672918,0.9998958,0.0003444704
2458717.049061830,1.0004442,0.0003446377
2458717.050450742,1.0001847,0.0003444100
2458717.051839653,1.0003177,0.0003444523
2458717.053228565,1.0000525,0.0003443500
2458717.054617478,1.0002520,0.0003444943
2458717.056006389,1.0003425,0.0003447200
2458717.057395301,0.9994600,0.0003443723
2458717.058784213,0.9998296,0.0003444049
2458717.060173125,0.9994291,0.0003441788
2458717.061562037,1.0000007,0.0003443622
2458717.062950949,0.9997923,0.0003443232
2458717.064339861,0.9995319,0.0003443303
2458717.065728773,0.9999368,0.0003443389
2458717.067117685,0.9994906,0.0003442869
2458717.068506597,1.0001545,0.0003443503
2458717.069895509,1.0001616,0.0003445068
2458717.071284421,0.9999220,0.0003445235
2458717.072673333,1.0006184,0.0003443541
2458717.074062245,0.9998891,0.0003443723
2458717.075451157,0.9996648,0.0003444344
2458717.076840069,1.0003197,0.0003444381
2458717.078228981,1.0004724,0.0003445389
2458717.079617893,1.0001221,0.0003445467
2458717.081006804,0.9996291,0.0003444215
2458717.082395717,1.0003066,0.0003447385
2458717.083784629,0.9996468,0.0003444860
2458717.085173540,1.0000717,0.0003445608
2458717.086562452,0.9999275,0.0003444657
2458717.087951364,1.0001665,0.0003445663
2458717.089340276,1.0002013,0.0003448208
2458717.090729188,0.9997246,0.0003443859
2458717.092118100,0.9997801,0.0003445547
2458717.094895924,1.0002657,0.0003445876
2458717.096284836,0.9998046,0.0003446870
2458717.097673748,1.0008609,0.0003445317
2458717.099062660,1.0003050,0.0003445740
2458717.100451572,0.9994117,0.0003444064
2458717.101840484,1.0002206,0.0003446135
2458717.103229396,0.9998130,0.0003445791
2458717.104618308,1.0001315,0.0003444741
2458717.106007220,1.0011537,0.0003449305
2458717.107396131,1.0005051,0.0003446165
2458717.108785043,1.0002440,0.0003444943
2458717.110173955,1.0001442,0.0003444404
2458717.111562867,0.9997728,0.0003445045
2458717.112951779,1.0000324,0.0003447297
2458717.114340691,0.9995065,0.0003444516
2458717.115729603,0.9998492,0.0003444458
2458717.117118515,1.0010930,0.0003446688
2458717.118507427,0.9999372,0.0003445133
2458717.119896339,0.9998316,0.0003448291
2458717.121285251,0.9998186,0.0003448280
2458717.122674163,1.0002245,0.0003446857
2458717.124063075,1.0002570,0.0003447346
2458717.125451987,0.9996488,0.0003445056
2458717.126840898,0.9996497,0.0003450349
2458717.128229810,0.9995923,0.0003444611
2458717.129618722,0.9996808,0.0003445086
2458717.131007635,1.0000764,0.0003447147
2458717.132396547,1.0001243,0.0003447164
2458717.133785458,0.9998834,0.0003447422
2458717.135174370,1.0002031,0.0003445711
2458717.136563282,1.0001409,0.0003445924
2458717.137952194,1.0009324,0.0003449010
2458717.139341106,0.9993848,0.0003445260
2458717.140730018,0.9992534,0.0003445345
2458717.142118930,0.9997877,0.0003445729
2458717.143507842,0.9999308,0.0003448603
2458717.144896754,1.0000214,0.0003445759
2458717.146285666,0.9991835,0.0003445155
2458717.147674578,1.0003311,0.0003449712
2458717.149063489,0.9996453,0.0003448538
2458717.150452401,1.0003975,0.0003446544
2458717.151841313,1.0000916,0.0003448432
2458717.153230225,0.9995154,0.0003445330
2458717.154619137,0.9993125,0.0003446444
2458717.156008049,1.0000019,0.0003448719
2458717.157396961,0.9994555,0.0003445358
2458717.158785873,1.0006172,0.0003450145
2458717.160174785,1.0010307,0.0003449722
2458717.161563697,1.0003665,0.0003449367
2458717.162952608,1.0001044,0.0003446646
2458717.164341521,1.0000256,0.0003446653
2458717.165730433,1.0003340,0.0003446912
2458717.167119344,0.9995285,0.0003448027
2458717.168508256,0.9998677,0.0003445808
2458717.169897168,0.9994259,0.0003447210
2458717.171286080,0.9998269,0.0003446977
2458717.172674992,1.0001648,0.0003447994
2458717.174063904,0.9996595,0.0003448110
2458717.175452816,1.0006596,0.0003447933
2458717.176841728,0.9997065,0.0003447144
2458717.178230640,0.9994726,0.0003446234
2458717.179619552,0.9997532,0.0003448216
2458717.181008464,0.9997565,0.0003446563
2458717.182397375,1.0000103,0.0003450785
2458717.183786287,1.0008997,0.0003448397
2458717.185175199,1.0001511,0.0003445781
2458717.186564111,0.9996622,0.0003447467
2458717.187953023,0.9998559,0.0003445840
2458717.189341935,1.0003743,0.0003448948
2458717.190730847,0.9998012,0.0003447622
2458717.192119759,0.9994874,0.0003447626
2458717.193508671,0.9998499,0.0003447399
2458717.194897583,1.0008399,0.0003449033
2458717.196286494,0.9996396,0.0003448255
2458717.197675406,0.9996017,0.0003446569
2458717.199064319,0.9995630,0.0003446413
2458717.200453230,1.0006109,0.0003449642
2458717.201842142,1.0000603,0.0003447258
2458717.203231054,0.9998230,0.0003446496
2458717.204619966,1.0000820,0.0003448015
2458717.206008878,0.9996139,0.0003446714
2458717.207397790,1.0000344,0.0003449676
2458717.208786702,0.9999586,0.0003447903
2458717.210175613,1.0001305,0.0003446783
2458717.211564525,1.0008205,0.0003449443
2458717.212953438,1.0003182,0.0003445879
2458717.214342349,1.0004271,0.0003449217
2458717.215731261,0.9997166,0.0003446542
2458717.217120173,0.9998970,0.0003445861
2458717.218509085,1.0003549,0.0003447485
2458717.219897997,0.9998480,0.0003445872
2458717.221286909,1.0001496,0.0003447820
2458717.222675821,1.0000083,0.0003447187
2458717.224064732,0.9997144,0.0003445898
2458717.225453645,0.9995230,0.0003446480
2458717.226842556,0.9995057,0.0003447023
2458717.228231468,1.0004156,0.0003448803
2458717.229620380,0.9999514,0.0003446739
2458717.231009292,1.0000157,0.0003444270
2458717.232398204,0.9990975,0.0003445647
2458717.233787116,1.0002274,0.0003445738
2458717.235176028,0.9995062,0.0003447358
2458717.236564939,1.0000671,0.0003447555
2458717.237953851,0.9999274,0.0003447196
2458717.239342764,1.0002252,0.0003446111
2458717.240731675,0.9995802,0.0003447302
2458717.242120587,1.0000574,0.0003446811
2458717.243509499,0.9999548,0.0003443631
2458717.244898411,1.0008103,0.0003446899
2458717.246287323,1.0000335,0.0003446844
2458717.247676235,1.0001480,0.0003445074
2458717.249065146,1.0003355,0.0003446356
2458717.250454058,1.0004109,0.0003445633
2458717.251842970,1.0003512,0.0003445432
2458717.253231883,1.0002799,0.0003447055
2458717.254620794,1.0000854,0.0003446910
2458717.256009706,1.0002086,0.0003444221
2458717.257398618,0.9998943,0.0003445394
2458717.258787530,0.9997750,0.0003444990
2458717.260176442,1.0001733,0.0003444422
2458717.261565354,1.0003058,0.0003445875
2458717.262954265,0.9999581,0.0003445489
2458717.264343177,1.0000087,0.0003444113
2458717.265732089,0.9996603,0.0003444114
2458717.267121001,0.9997696,0.0003444923
2458717.268509913,0.9997134,0.0003444666
2458717.269898825,1.0004084,0.0003446386
2458717.271287736,1.0001449,0.0003445635
2458717.272676649,1.0000408,0.0003447841
2458717.274065561,1.0001126,0.0003443793
2458717.275454472,0.9997518,0.0003443712
2458717.276843384,1.0001404,0.0003443828
2458717.278232296,0.9998205,0.0003442289
2458717.281010120,1.0003941,0.0003445495
2458717.282399032,1.0001574,0.0003444824
2458717.283787943,1.0001301,0.0003443197
2458717.285176856,0.9996775,0.0003442341
2458717.286565768,0.9997082,0.0003442209
2458717.287954679,1.0002934,0.0003443841
2458717.289343591,0.9995212,0.0003442015
2458717.290732503,0.9995800,0.0003442481
2458717.292121415,0.9998225,0.0003440941
2458717.293510327,1.0003583,0.0003443218
2458717.294899239,1.0014610,0.0003444380
2458717.296288150,0.9992690,0.0003441029
2458717.297677062,1.0004320,0.0003445091
2458717.299065974,1.0001437,0.0003443065
2458717.300454886,1.0002718,0.0003442469
2458717.301843798,0.9996629,0.0003441349
2458717.303232710,0.9998735,0.0003441886
2458717.304621622,0.9998831,0.0003442288
2458717.306010534,0.9994551,0.0003441850
2458717.307399445,1.0006406,0.0003442575
2458717.308788357,0.9998272,0.0003442700
2458717.310177269,1.0003597,0.0003444738
2458717.311566181,1.0000934,0.0003441618
2458717.312955093,0.9998192,0.0003443854
2458717.314344005,1.0001632,0.0003440340
2458717.315732917,0.9993877,0.0003440070
2458717.318510740,1.0002215,0.0003441952
2458717.319899652,0.9997311,0.0003440911
2458717.321288564,0.9999467,0.0003441318
2458717.322677476,0.9996153,0.0003442132
2458717.324066387,1.0003610,0.0003441769
2458717.325455300,0.9999056,0.0003442207
2458717.326844212,1.0006500,0.0003441235
2458717.328233123,0.9998579,0.0003441400
2458717.329622035,1.0000580,0.0003440131
2458717.331010947,1.0002472,0.0003441476
2458717.332399859,1.0001635,0.0003440937
2458717.333788771,0.9999561,0.0003444354
2458717.335177682,1.0002503,0.0003442131
2458717.336566594,0.9999555,0.0003442950
2458717.337955507,0.9999899,0.0003439956
2458717.339344418,1.0001717,0.0003440579
2458717.340733330,0.9997583,0.0003442181
2458717.342122242,1.0005492,0.0003442195
2458717.343511154,1.0000706,0.0003440652
2458717.344900066,1.0004649,0.0003441941
2458717.346288977,0.9996955,0.0003439403
2458717.347677889,0.9995775,0.0003440086
2458717.349066801,0.9996455,0.0003438743
2458717.350455713,1.0002312,0.0003441351
2458717.351844625,1.0000153,0.0003439914
2458717.353233537,0.9995040,0.0003439417
2458717.354622448,0.9999958,0.0003440577
2458717.356011360,0.9993399,0.0003440248
2458717.357400273,0.9990344,0.0003439913
2458717.358789184,1.0010970,0.0003441197
2458717.360178096,1.0001271,0.0003439231
2458717.361567008,1.0003143,0.0003440748
2458717.362955920,0.9997109,0.0003441109
2458717.364344832,1.0000584,0.0003441029
2458717.365733743,1.0002878,0.0003445225
2458717.367122655,1.0007410,0.0003441824
2458717.368511567,0.9996819,0.0003438638
2458717.369900479,0.9994886,0.0003440447
2458717.371289391,0.9996418,0.0003442039
2458717.372678303,1.0002422,0.0003442190
2458717.374067214,0.9993352,0.0003438346
2458717.375456126,1.0002678,0.0003440115
2458717.376845038,1.0000738,0.0003438685
2458717.378233950,0.9989627,0.0003437232
2458717.379622862,0.9997595,0.0003439664
2458717.381011773,0.9996859,0.0003441503
2458717.382400685,1.0001256,0.0003440321
2458717.383789597,0.9992986,0.0003442503
2458717.385178509,0.9998970,0.0003442717
2458717.386567421,0.9995496,0.0003441009
2458717.387956333,1.0005397,0.0003441915
2458717.389345245,0.9999622,0.0003441300
2458717.390734157,1.0001847,0.0003440350
2458717.392123068,0.9998686,0.0003440309
2458717.393511980,0.9997883,0.0003441035
2458717.394900892,1.0002189,0.0003441692
2458717.396289804,1.0002514,0.0003439665
2458717.397678716,0.9995874,0.0003440027
2458717.399067627,1.0004494,0.0003441585
2458717.400456539,1.0000483,0.0003441575
2458717.401845451,0.9991223,0.0003438237
2458717.403234363,1.0005197,0.0003442014
2458717.404623275,0.9996381,0.0003440226
2458717.406012187,1.0003917,0.0003441213
2458717.407401098,1.0001623,0.0003444161
2458717.408790010,1.0003277,0.0003440175
2458717.410178922,1.0002774,0.0003441614
2458717.411567834,1.0000615,0.0003442314
2458717.412956746,1.0004384,0.0003440712
2458717.414345657,1.0001340,0.0003442447
2458717.415734569,0.9994005,0.0003440371
2458717.417123481,0.9998546,0.0003439740
2458717.418512393,0.9999560,0.0003444122
2458717.419901305,0.9993213,0.0003441064
2458717.421290217,0.9999006,0.0003442916
2458717.422679129,1.0006216,0.0003440689
2458717.424068040,0.9998320,0.0003443938
2458717.425456952,1.0000454,0.0003440960
2458717.426845864,0.9997043,0.0003439696
2458717.429623688,0.9998010,0.0003443647
2458717.431012599,1.0003956,0.0003440280
2458717.432401511,0.9996873,0.0003440102
2458717.433790423,0.9998477,0.0003441266
2458717.435179335,0.9997459,0.0003441508
2458717.436568247,1.0002330,0.0003443459
2458717.437957159,0.9998758,0.0003443054
2458717.439346070,1.0001579,0.0003441782
2458717.440734982,1.0002894,0.0003441108
2458717.442123894,1.0000902,0.0003440492
2458717.443512806,0.9998919,0.0003442983
2458717.444901717,0.9997887,0.0003441678
2458717.446290629,0.9995489,0.0003440145
2458717.447679541,1.0000298,0.0003445936
2458717.449068453,0.9995392,0.0003440989
2458717.450457365,1.0007576,0.0003443071
2458717.451846277,0.9997622,0.0003440666
2458717.453235188,0.9998020,0.0003443785
2458717.454624101,1.0003125,0.0003442894
2458717.456013012,1.0012115,0.0003442986
2458717.457401924,1.0000439,0.0003440878
2458717.458790836,0.9993614,0.0003442885
2458717.460179748,0.9994090,0.0003442832
2458717.461568659,0.9998622,0.0003443265
2458717.462957571,1.0008747,0.0003444465
2458717.464346483,1.0005132,0.0003442282
2458717.465735395,0.9998924,0.0003442136
2458717.467124307,1.0012572,0.0003443793
2458717.468513218,1.0003972,0.0003443032
2458717.469902130,1.0004211,0.0003443497
2458717.471291042,0.9994643,0.0003442911
2458717.472679954,0.9991781,0.0003443793
2458717.474068866,1.0009446,0.0003444361
2458717.475457777,1.0002004,0.0003443240
2458717.476846689,1.0005142,0.0003442514
2458717.478235601,0.9995889,0.0003443036
2458717.479624513,1.0002419,0.0003446968
2458717.481013425,1.0019322,0.0003446304
2458717.482402336,1.0003557,0.0003446448
2458717.483791248,0.9996454,0.0003442682
2458717.485180160,0.9995180,0.0003442368
2458717.486569072,0.9996477,0.0003443664
2458717.487957984,0.9994264,0.0003442290
2458717.489346895,0.9999348,0.0003443130
2458717.490735807,1.0005521,0.0003444466
2458717.492124719,0.9996244,0.0003440651
2458717.493513631,1.0000321,0.0003443092
2458717.494902543,0.9996295,0.0003445596
2458717.496291454,1.0000713,0.0003445708
2458717.497680366,1.0003612,0.0003444468
2458717.499069278,0.9998344,0.0003444758
2458717.500458190,1.0001799,0.0003446539
2458717.501847101,1.0001148,0.0003447870
2458717.503236013,0.9996877,0.0003445170
2458717.504624925,0.9999391,0.0003442692
2458717.506013837,1.0001138,0.0003445030
2458717.507402749,0.9999104,0.0003446450
2458717.508791660,0.9999394,0.0003445424
2458717.510180573,1.0003902,0.0003445983
2458717.511569484,0.9996559,0.0003446879
2458717.512958396,1.0003801,0.0003445391
2458717.514347308,1.0007773,0.0003446061
2458717.515736219,0.9998312,0.0003446693
2458717.517125132,0.9998647,0.0003445971
2458717.518514043,0.9993525,0.0003443808
2458717.519902955,0.9992196,0.0003445432
2458717.521291867,0.9995538,0.0003445990
2458717.522680779,0.9997733,0.0003445806
2458717.524069691,0.9992712,0.0003446960
2458717.525458602,1.0003822,0.0003448626
2458717.526847514,0.9998985,0.0003446818
2458717.528236426,1.0004251,0.0003447386
2458717.529625338,1.0000435,0.0003445522
2458717.531014249,0.9996461,0.0003446653
2458717.532403161,1.0002626,0.0003446352
2458717.533792073,1.0003462,0.0003447873
2458717.535180985,1.0006108,0.0003447334
2458717.536569896,0.9999041,0.0003447350
2458717.537958808,0.9994679,0.0003446547
2458717.539347720,1.0000002,0.0003446452
2458717.540736632,0.9997363,0.0003447462
2458717.542125544,0.9991993,0.0003446336
2458717.543514455,0.9991830,0.0003446867
2458717.544903367,0.9996139,0.0003446740
2458717.546292279,1.0000439,0.0003448118
2458717.547681191,1.0001958,0.0003448974
2458717.549070102,1.0002599,0.0003449163
2458717.550459014,1.0002822,0.0003448064
2458717.551847926,0.9996942,0.0003447551
2458717.553236838,1.0001198,0.0003447390
2458717.554625750,0.9998446,0.0003449224
2458717.556014661,0.9999691,0.0003447310
2458717.557403573,0.9999728,0.0003448290
2458717.558792485,0.9989230,0.0003447240
2458717.560181397,0.9995066,0.0003446445
2458717.561570309,0.9993993,0.0003446517
2458717.562959220,0.9998004,0.0003447947
2458717.564348132,1.0002096,0.0003450522
2458717.565737044,1.0004483,0.0003448924
2458717.567125956,1.0004795,0.0003449301
2458717.568514867,0.9999644,0.0003448335
2458717.569903779,0.9997745,0.0003449381
2458717.571292691,1.0000486,0.0003448468
2458717.572681603,1.0001461,0.0003450712
2458717.574070514,0.9990428,0.0003447170
2458717.575459426,0.9997277,0.0003447833
2458717.576848338,1.0003465,0.0003450767
2458717.578237250,0.9997895,0.0003450769
2458717.579626162,0.9997634,0.0003448162
2458717.581015073,0.9998454,0.0003449831
2458717.582403985,0.9999462,0.0003448048
2458717.583792897,1.0004639,0.0003447219
2458717.585181809,1.0000272,0.0003447313
2458717.586570720,1.0000951,0.0003448239
2458717.587959632,1.0000417,0.0003450408
2458717.589348544,0.9998776,0.0003448592
2458717.590737456,1.0004564,0.0003449071
2458717.592126368,1.0006651,0.0003451892
2458717.593515279,0.9996134,0.0003447709
2458717.594904191,1.0004787,0.0003450876
2458717.596293102,0.9997597,0.0003452205
2458717.597682015,0.9998644,0.0003448505
2458717.599070926,1.0003607,0.0003451558
2458717.600459838,1.0002839,0.0003449315
2458717.601848750,0.9995272,0.0003449890
2458717.603237662,0.9995494,0.0003448989
2458717.604626573,1.0005998,0.0003450138
2458717.606015485,0.9994816,0.0003449350
2458717.607404397,0.9992212,0.0003449541
2458717.608793308,1.0003242,0.0003449489
2458717.610182220,0.9999270,0.0003449473
2458717.611571132,1.0001145,0.0003449849
2458717.612960044,0.9993030,0.0003450027
2458717.614348955,1.0005727,0.0003449639
2458717.615737868,0.9997483,0.0003448450
2458717.617126779,0.9999403,0.0003450484
2458717.618515691,1.0007820,0.0003452688
2458717.619904602,1.0007550,0.0003450702
2458717.621293515,1.0003681,0.0003448795
2458717.622682426,1.0007051,0.0003451637
2458717.624071338,0.9998450,0.0003449127
2458717.625460249,1.0003774,0.0003451857
2458717.626849161,0.9996788,0.0003451855
2458717.628238073,1.0005501,0.0003451087
2458717.629626985,1.0002265,0.0003447721
2458717.631015897,1.0006258,0.0003449891
2458717.632404808,1.0003714,0.0003450896
2458717.633793720,1.0003258,0.0003448242
2458717.635182632,0.9996055,0.0003448934
2458717.636571544,0.9999602,0.0003448191
2458717.637960455,0.9996599,0.0003449285
2458717.639349367,0.9995677,0.0003448822
2458717.640738279,0.9995634,0.0003448873
2458717.642127191,0.9997987,0.0003450657
2458717.643516102,1.0007333,0.0003449601
2458717.644905014,1.0003577,0.0003449098
2458717.646293926,0.9997977,0.0003448952
2458717.647682838,0.9997623,0.0003448602
2458717.649071749,1.0000934,0.0003448435
2458717.650460661,1.0009017,0.0003452573
2458717.651849573,0.9999788,0.0003448661
2458717.653238485,1.0007904,0.0003451787
2458717.654627396,0.9999485,0.0003449818
2458717.656016308,0.9996755,0.0003450878
2458717.657405220,1.0004598,0.0003450289
2458717.658794132,0.9995474,0.0003447953
2458717.660183043,1.0002274,0.0003450389
2458717.661571955,1.0000293,0.0003449687
2458717.662960867,0.9994458,0.0003449363
2458717.664349779,1.0001304,0.0003450984
2458717.665738690,0.9998651,0.0003449068
2458717.667127602,1.0008238,0.0003451232
2458717.668516514,1.0000122,0.0003450175
2458717.669905426,1.0003407,0.0003452190
2458717.671294337,0.9996664,0.0003446733
2458717.672683249,0.9997842,0.0003450089
2458717.674072161,0.9999031,0.0003450145
2458717.675461072,1.0002087,0.0003450449
2458717.676849984,0.9997859,0.0003448335
2458717.678238896,0.9993456,0.0003448987
2458717.679627808,1.0002965,0.0003451196
2458717.681016719,0.9996825,0.0003450298
2458717.682405631,1.0002109,0.0003448833
2458717.683794543,0.9994959,0.0003449264
2458717.685183455,1.0000879,0.0003447924
2458717.686572366,1.0003046,0.0003449886
2458717.687961278,0.9998574,0.0003447699
2458717.689350190,0.9995354,0.0003447321
2458717.690739102,0.9999993,0.0003450145
2458717.692128013,1.0000147,0.0003450663
2458717.693516925,0.9996299,0.0003448805
2458717.694905837,1.0001610,0.0003450132
2458717.696294748,0.9995564,0.0003448805
2458717.697683660,1.0009977,0.0003452878
2458717.699072572,1.0004158,0.0003449253
2458717.700461484,0.9997310,0.0003446115
2458717.701850395,0.9997192,0.0003448275
2458717.703239307,0.9992375,0.0003449617
2458717.704628219,0.9998263,0.0003447827
2458717.706017131,1.0001763,0.0003449648
2458717.707406042,0.9999170,0.0003451052
2458717.708794954,0.9991148,0.0003450145
2458717.710183865,0.9988243,0.0003447138
2458717.711572777,1.0003363,0.0003450991
2458717.712961689,0.9996845,0.0003448956
2458717.714350601,1.0000813,0.0003449688
2458717.715739512,1.0006112,0.0003450690
2458717.717128424,0.9994781,0.0003451309
2458717.718517336,0.9998338,0.0003449836
2458717.719906248,1.0003854,0.0003449729
2458717.721295159,1.0008515,0.0003450794
2458717.722684071,0.9997446,0.0003450211
2458717.724072983,0.9996332,0.0003449986
2458717.725461895,0.9986636,0.0003447420
2458717.726850806,1.0000348,0.0003448466
2458717.728239718,0.9997626,0.0003451624
2458717.729628630,0.9998072,0.0003449555
2458717.731017542,1.0002650,0.0003448316
2458717.732406453,0.9997531,0.0003449626
2458717.733795365,1.0002992,0.0003450752
2458717.735184276,0.9996367,0.0003453194
2458717.736573189,0.9992114,0.0003451233
2458717.737962100,0.9995395,0.0003452175
2458717.739351012,1.0007254,0.0003453543
2458717.740739923,0.9993477,0.0003449507
2458717.742128835,1.0003548,0.0003450018
2458717.743517747,0.9995970,0.0003448141
2458717.744906658,1.0002702,0.0003452380
2458717.746295570,1.0000633,0.0003450510
2458717.747684482,0.9999206,0.0003450272
2458717.749073394,0.9996301,0.0003450365
2458717.750462305,0.9998515,0.0003452532
2458717.751851217,0.9990639,0.0003449748
2458717.753240129,1.0006577,0.0003451626
2458717.754629041,1.0000445,0.0003451161
2458717.756017952,0.9993169,0.0003449658
2458717.757406864,1.0001307,0.0003450769
2458717.758795776,1.0001961,0.0003450759
2458717.760184688,0.9999983,0.0003450712
2458717.761573599,0.9998954,0.0003451868
2458717.762962511,1.0003388,0.0003451583
2458717.764351422,0.9989246,0.0003448058
2458717.765740335,1.0001764,0.0003450904
2458717.767129246,1.0000088,0.0003450393
2458717.768518158,1.0003409,0.0003451899
2458717.769907069,1.0004931,0.0003451397
2458717.771295981,1.0007912,0.0003451505
2458717.772684893,0.9995595,0.0003449267
2458717.774073804,0.9992470,0.0003449580
2458717.775462716,1.0000291,0.0003450401
2458717.776851628,0.9998071,0.0003450608
2458717.778240540,0.9998326,0.0003449037
2458717.779629451,0.9994413,0.0003449362
2458717.781018363,1.0005962,0.0003451152
2458717.782407275,1.0001223,0.0003450852
2458717.783796187,0.9993631,0.0003448525
2458717.785185098,0.9996600,0.0003447306
2458717.786574010,0.9996566,0.0003451175
2458717.789351833,0.9998700,0.0003450922
2458717.790740745,1.0002439,0.0003450519
2458717.792129657,1.0006844,0.0003455810
2458717.793518568,0.9997592,0.0003451696
2458717.794907480,0.9999311,0.0003451209
2458717.796296392,0.9994017,0.0003448895
2458717.797685303,1.0005882,0.0003450820
2458717.799074215,0.9999308,0.0003451736
2458717.800463127,1.0003219,0.0003452580
2458717.801852039,1.0003414,0.0003451363
2458717.803240950,0.9999787,0.0003452546
2458717.804629862,0.9998486,0.0003451582
2458717.806018773,0.9994371,0.0003449908
2458717.807407686,0.9997422,0.0003451259
2458717.808796597,1.0002552,0.0003450996
2458717.810185509,1.0002354,0.0003451247
2458717.812963332,1.0004633,0.0003451242
2458717.814352244,1.0001625,0.0003452305
2458717.815741155,1.0005217,0.0003454989
2458717.817130067,0.9992970,0.0003451274
2458717.818518979,0.9994966,0.0003451400
2458717.819907890,0.9999150,0.0003451835
2458717.821296802,0.9995782,0.0003450700
2458717.822685714,1.0001192,0.0003451348
2458717.824074626,0.9999024,0.0003451699
2458717.825463537,0.9996785,0.0003452492
2458717.826852449,1.0000426,0.0003452556
2458717.828241360,1.0000975,0.0003452460
2458717.829630272,0.9999750,0.0003450940
2458717.831019184,0.9996701,0.0003451625
2458717.832408096,1.0002184,0.0003452575
2458717.833797007,1.0002706,0.0003454184
2458717.835185919,0.9997441,0.0003451318
2458717.836574831,0.9999179,0.0003452581
2458717.837963742,0.9996298,0.0003450310
2458717.839352654,0.9998926,0.0003450992
2458717.840741566,1.0001256,0.0003450898
2458717.842130478,1.0001771,0.0003452399
2458717.843519389,1.0001766,0.0003454105
2458717.844908301,0.9998338,0.0003451341
2458717.846297212,1.0000571,0.0003452697
2458717.847686124,0.9998715,0.0003451664
2458717.849075036,1.0000919,0.0003452519
2458717.850463947,0.9997452,0.0003451136
2458717.851852859,0.9998944,0.0003453280
2458717.853241771,1.0001802,0.0003453854
2458717.854630683,0.9996588,0.0003451346
2458717.856019594,0.9999423,0.0003451114
2458717.857408506,1.0001098,0.0003451568
2458717.858797417,0.9994594,0.0003451884
2458717.860186329,1.0005784,0.0003452378
2458717.861575241,0.9994545,0.0003454168
2458717.862964152,1.0004939,0.0003451914
2458717.864353064,1.0004482,0.0003452231
2458717.865741976,0.9999421,0.0003452794
2458717.867130888,1.0002363,0.0003456474
2458717.868519799,0.9997283,0.0003453375
2458717.869908711,0.9999827,0.0003453216
2458717.871297623,0.9998805,0.0003453062
2458717.874075446,0.9996817,0.0003451422
2458717.875464357,0.9996765,0.0003450270
2458717.876853270,0.9992720,0.0003450697
2458717.878242181,1.0005803,0.0003453304
2458717.879631093,0.9997609,0.0003452004
2458717.881020004,1.0006074,0.0003452805
2458717.882408916,0.9999324,0.0003453088
2458717.883797828,0.9992635,0.0003451427
2458717.885186739,1.0000604,0.0003451772
2458717.886575651,0.9998522,0.0003453324
2458717.887964563,0.9991160,0.0003450262
2458717.889353474,1.0005523,0.0003451879
2458717.890742386,1.0002936,0.0003452569
2458717.892131298,0.9999675,0.0003451729
2458717.893520209,1.0003741,0.0003451506
2458717.894909121,0.9995450,0.0003452617
2458717.896298033,1.0002444,0.0003453195
2458717.897686944,0.9994295,0.0003450575
2458717.899075856,1.0003647,0.0003451546
2458717.900464768,1.0002818,0.0003453135
2458717.901853679,0.9997660,0.0003450850
2458717.903242591,1.0000452,0.0003452365
2458717.904631502,0.9993219,0.0003449612
2458717.906020414,0.9995463,0.0003451021
2458717.907409326,1.0005170,0.0003452187
2458717.908798237,1.0005004,0.0003453247
2458717.910187149,0.9995775,0.0003452335
2458717.911576061,1.0000656,0.0003452938
2458717.912964973,0.9996673,0.0003451979
2458717.914353884,0.9989575,0.0003451203
2458717.915742796,0.9996079,0.0003454195
2458717.917131708,1.0002295,0.0003452100
2458717.918520619,0.9994658,0.0003451128
2458717.919909531,1.0001617,0.0003451330
2458717.921298442,1.0001652,0.0003451567
2458717.922687354,0.9998395,0.0003452080
2458717.924076266,1.0004890,0.0003451550
2458717.925465177,0.9998850,0.0003451264
2458717.926854089,0.9993262,0.0003451169
2458717.928243001,0.9994007,0.0003452065
2458717.929631912,0.9990373,0.0003450160
2458717.931020824,0.9990177,0.0003451152
2458717.932409736,0.9991234,0.0003450442
2458717.933798647,0.9987876,0.0003451439
2458717.935187559,0.9975877,0.0003448983
2458717.936576471,0.9966953,0.0003447872
2458717.937965382,0.9966368,0.0003448120
2458717.939354294,0.9965117,0.0003445537
2458717.940743206,0.9962324,0.0003446149
2458717.942132117,0.9962742,0.0003445740
2458717.943521029,0.9960110,0.0003445211
2458717.944909940,0.9950041,0.0003443164
2458717.946298852,0.9949240,0.0003444513
2458717.947687764,0.9950853,0.0003444703
2458717.949076675,0.9947325,0.0003443687
2458717.950465587,0.9947564,0.0003444270
2458717.951854499,0.9954636,0.0003445734
2458717.953243410,0.9948866,0.0003444179
2458717.954632322,0.9947251,0.0003442536
2458717.956021234,0.9935089,0.0003440648
2458717.957410146,0.9941923,0.0003442833
2458717.958799057,0.9938235,0.0003442643
2458717.960187969,0.9947355,0.0003441839
2458717.961576880,0.9941479,0.0003443028
2458717.962965792,0.9939096,0.0003443169
2458717.964354704,0.9944322,0.0003443530
2458717.965743615,0.9940227,0.0003440451
2458717.967132527,0.9936100,0.0003439940
2458717.968521439,0.9941874,0.0003440811
2458717.969910350,0.9937036,0.0003440053
2458717.971299262,0.9938343,0.0003440001
2458717.972688173,0.9948965,0.0003440562
2458717.974077085,0.9935045,0.0003440314
2458717.975465997,0.9955434,0.0003441153
2458717.976854908,0.9941983,0.0003438982
2458717.978243820,0.9945148,0.0003439583
2458717.979632732,0.9938195,0.0003439077
2458717.981021643,0.9939912,0.0003440777
2458717.982410555,0.9940970,0.0003440078
2458717.983799466,0.9942700,0.0003440609
2458717.985188378,0.9946991,0.0003439054
2458717.986577290,0.9940520,0.0003439746
2458717.987966201,0.9939824,0.0003440144
2458717.989355113,0.9942385,0.0003439951
2458717.990744025,0.9938990,0.0003439238
2458717.992132937,0.9939923,0.0003440114
2458717.993521848,0.9941522,0.0003439597
2458717.994910759,0.9946469,0.0003443115
2458717.997688583,0.9938422,0.0003439216
2458717.999077494,0.9953920,0.0003441435
2458718.000466406,0.9948110,0.0003439775
2458718.001855318,0.9951039,0.0003443115
2458718.003244230,0.9947515,0.0003440837
2458718.004633141,0.9949109,0.0003441575
2458718.006022052,0.9954965,0.0003443434
2458718.007410964,0.9961614,0.0003439987
2458718.008799876,0.9965943,0.0003442389
2458718.010188787,0.9970246,0.0003446651
2458718.011577699,0.9972887,0.0003444078
2458718.012966611,0.9974048,0.0003442997
2458718.014355523,0.9974092,0.0003444014
2458718.015744434,0.9976682,0.0003445170
2458718.017133345,0.9982957,0.0003446207
2458718.018522257,0.9986212,0.0003446004
2458718.019911169,0.9981936,0.0003445915
2458718.021300080,0.9987155,0.0003445232
2458718.022688992,0.9988276,0.0003447721
2458718.024077904,0.9996215,0.0003447416
2458718.025466816,0.9999006,0.0003447157
2458718.026855727,0.9993620,0.0003448107
2458718.028244638,1.0000195,0.0003447124
2458718.029633550,1.0003891,0.0003448510
2458718.031022462,0.9996447,0.0003447067
2458718.032411374,0.9995292,0.0003445386
2458718.033800285,0.9998977,0.0003448989
2458718.035189196,1.0000271,0.0003448079
2458718.036578109,0.9998120,0.0003445928
2458718.037967020,1.0002364,0.0003447483
2458718.039355931,0.9991094,0.0003445987
2458718.040744843,1.0001683,0.0003447019
2458718.042133755,0.9997479,0.0003446761
2458718.043522667,0.9995358,0.0003447584
2458718.044911578,0.9995403,0.0003446579
2458718.046300489,0.9998241,0.0003446494
2458718.047689401,1.0006269,0.0003449464
2458718.049078313,1.0002533,0.0003448256
2458718.050467224,0.9996023,0.0003446217
2458718.053245048,0.9993080,0.0003445310
2458718.054633959,1.0001471,0.0003447854
2458718.056022871,0.9998965,0.0003447239
2458718.057411782,1.0002055,0.0003446167
2458718.058800694,1.0005662,0.0003446781
2458718.060189606,0.9995651,0.0003448383
2458718.061578517,1.0002089,0.0003449243
2458718.062967429,1.0004060,0.0003450311
2458718.064356341,1.0002202,0.0003449522
2458718.065745252,1.0004388,0.0003446363
2458718.067134164,1.0002737,0.0003446340
2458718.068523075,0.9997015,0.0003446704
2458718.069911987,0.9998201,0.0003448305
2458718.071300899,0.9993950,0.0003445414
2458718.072689810,0.9998436,0.0003448653
2458718.074078722,0.9992624,0.0003448443
2458718.075467634,1.0006512,0.0003449469
2458718.076856545,0.9998856,0.0003446701
2458718.078245457,1.0003722,0.0003449183
2458718.079634368,1.0000129,0.0003445622
2458718.081023280,1.0002463,0.0003449165
2458718.082412192,0.9999606,0.0003449979
2458718.083801103,1.0004858,0.0003450444
2458718.085190014,0.9993312,0.0003447787
2458718.086578926,0.9998917,0.0003447847
2458718.087967838,0.9995002,0.0003448566
2458718.089356750,0.9994219,0.0003446513
2458718.090745661,1.0001614,0.0003447732
2458718.092134573,1.0001800,0.0003448492
2458718.093523484,1.0006336,0.0003451614
2458718.094912396,0.9995540,0.0003448222
2458718.096301307,0.9999858,0.0003447431
2458718.097690219,0.9995299,0.0003447257
2458718.099079131,1.0002205,0.0003448315
2458718.100468042,1.0003101,0.0003448628
2458718.101856954,0.9998381,0.0003447529
2458718.103245866,0.9999624,0.0003447294
2458718.104634777,0.9998281,0.0003448889
2458718.106023689,1.0004811,0.0003450056
2458718.107412600,0.9997190,0.0003447686
2458718.108801512,1.0002709,0.0003449862
2458718.110190424,0.9999868,0.0003448675
2458718.111579335,1.0002998,0.0003448386
2458718.112968247,0.9992012,0.0003447219
2458718.114357158,0.9997192,0.0003447773
2458718.115746070,0.9998752,0.0003449858
2458718.117134981,1.0001048,0.0003451548
2458718.118523893,0.9997374,0.0003448040
2458718.119912805,0.9995286,0.0003449160
2458718.121301716,0.9995355,0.0003447439
2458718.122690628,0.9993433,0.0003448210
2458718.124079539,1.0002497,0.0003449683
2458718.125468451,0.9999197,0.0003449861
2458718.126857363,1.0000332,0.0003448922
2458718.128246274,0.9999881,0.0003447936
2458718.129635186,0.9994151,0.0003448153
2458718.131024097,1.0005969,0.0003449285
2458718.132413009,1.0003262,0.0003449536
2458718.133801921,1.0003681,0.0003450602
2458718.135190832,0.9993300,0.0003449732
2458718.136579744,0.9998872,0.0003449045
2458718.137968655,1.0003637,0.0003449932
2458718.139357567,1.0000747,0.0003449145
2458718.140746478,1.0000961,0.0003449764
2458718.142135390,0.9999053,0.0003448947
2458718.143524302,1.0001478,0.0003450346
2458718.144913213,1.0005409,0.0003451104
2458718.146302125,0.9995808,0.0003449277
2458718.147691037,0.9997653,0.0003451801
2458718.149079948,1.0006028,0.0003454566
2458718.150468860,0.9992798,0.0003448768
2458718.151857771,1.0005383,0.0003451699
2458718.153246683,1.0001361,0.0003448972
2458718.154635594,0.9996373,0.0003450223
2458718.156024506,1.0014844,0.0003452147
2458718.157413417,1.0001521,0.0003450969
2458718.158802329,1.0001362,0.0003452504
2458718.160191241,1.0006606,0.0003451370
2458718.161580152,0.9998712,0.0003449760
2458718.162969064,1.0003051,0.0003452623
2458718.164357976,1.0003670,0.0003451752
2458718.165746887,0.9997644,0.0003450399
2458718.167135798,1.0005037,0.0003449797
2458718.168524710,0.9998862,0.0003449882
2458718.169913622,0.9999651,0.0003452371
2458718.171302533,0.9995937,0.0003449964
2458718.172691445,0.9999873,0.0003450131
2458718.174080356,1.0000555,0.0003450655
2458718.175469268,0.9998341,0.0003449035
2458718.176858180,0.9996971,0.0003450933
2458718.178247091,1.0000061,0.0003452863
2458718.179636003,0.9998755,0.0003451429
2458718.181024915,0.9998951,0.0003448717
2458718.182413826,0.9992098,0.0003450189
2458718.183802737,0.9998310,0.0003451348
2458718.185191649,1.0005739,0.0003454765
2458718.186580561,1.0010078,0.0003453530
2458718.187969472,1.0001623,0.0003453143
2458718.189358384,0.9992979,0.0003451659
2458718.190747296,1.0000559,0.0003453712
2458718.192136207,0.9998967,0.0003451754
2458718.193525119,1.0006131,0.0003453226
2458718.194914030,0.9998632,0.0003450069
2458718.196302942,0.9996385,0.0003450989
2458718.197691853,0.9994573,0.0003449358
2458718.199080765,0.9998889,0.0003452438
2458718.200469676,0.9993975,0.0003450725
2458718.201858588,1.0002075,0.0003454865
2458718.203247500,0.9997279,0.0003449541
2458718.204636411,1.0000423,0.0003452231
2458718.206025322,1.0003706,0.0003451494
2458718.207414234,0.9998710,0.0003451082
2458718.208803146,0.9999139,0.0003450273
2458718.210192057,0.9998418,0.0003452002
2458718.211580969,1.0003896,0.0003451524
2458718.212969881,1.0015119,0.0003454509
2458718.214358792,1.0008275,0.0003452410
2458718.215747704,0.9999046,0.0003451162
2458718.217136615,1.0003118,0.0003451692
2458718.218525527,0.9992882,0.0003451802
2458718.219914438,0.9999293,0.0003452749
2458718.221303350,0.9994359,0.0003451417
2458718.222692261,1.0004551,0.0003452241
2458718.224081173,0.9998205,0.0003452479
2458718.225470085,0.9999875,0.0003450706
2458718.226858996,0.9991193,0.0003449436
2458718.228247908,0.9993605,0.0003449377
2458718.229636819,1.0001864,0.0003455426
2458718.231025731,0.9996947,0.0003450487
2458718.232414642,1.0003052,0.0003451082
2458718.233803554,0.9994007,0.0003449999
2458718.235192466,1.0002909,0.0003450531
2458718.236581377,1.0001164,0.0003451010
2458718.237970289,1.0000364,0.0003450946
2458718.239359200,0.9999819,0.0003452190
2458718.240748112,1.0000754,0.0003450250
2458718.242137023,1.0004980,0.0003453635
2458718.243525935,0.9993963,0.0003450556
2458718.244914846,1.0002390,0.0003449292
2458718.246303758,1.0007293,0.0003450022
2458718.247692669,0.9998203,0.0003450238
2458718.249081581,0.9997545,0.0003448480
2458718.250470493,0.9998378,0.0003449340
2458718.251859404,0.9997804,0.0003450553
2458718.253248316,0.9995216,0.0003450792
2458718.254637227,0.9993379,0.0003451517
2458718.256026139,0.9996301,0.0003448524
2458718.257415051,0.9995407,0.0003447630
2458718.258803962,1.0001557,0.0003450062
2458718.260192873,1.0001348,0.0003451045
2458718.261581785,1.0002965,0.0003450054
2458718.262970697,0.9995779,0.0003447258
2458718.264359608,1.0003710,0.0003448753
2458718.265748519,0.9995174,0.0003449678
2458718.267137431,0.9995763,0.0003448062
2458718.268526343,0.9998457,0.0003447780
2458718.269915254,0.9997507,0.0003448369
2458718.271304166,1.0002430,0.0003449278
2458718.272693078,0.9999558,0.0003449493
2458718.274081989,0.9994393,0.0003448252
2458718.275470900,1.0001397,0.0003447624
2458718.276859812,1.0004451,0.0003451326
2458718.278248724,1.0002761,0.0003451788
2458718.279637635,0.9996944,0.0003449905
2458718.281026547,1.0000348,0.0003449774
2458718.282415458,0.9995864,0.0003449132
2458718.283804370,1.0000736,0.0003448708
2458718.285193281,0.9994890,0.0003446941
2458718.286582193,0.9995608,0.0003449824
2458718.287971104,1.0002686,0.0003447911
2458718.289360016,0.9998331,0.0003448393
2458718.290748928,0.9996411,0.0003447858
2458718.292137839,1.0005031,0.0003448601
2458718.293526751,0.9996752,0.0003448770
2458718.294915662,0.9997720,0.0003447523
2458718.296304574,0.9992293,0.0003445761
2458718.297693485,0.9998001,0.0003448329
2458718.299082397,0.9992639,0.0003446655
2458718.300471308,1.0000293,0.0003446371
2458718.301860220,0.9996637,0.0003447438
2458718.303249131,1.0000970,0.0003448730
2458718.304638043,0.9994253,0.0003447041
2458718.306026955,1.0005482,0.0003448347
2458718.307415866,1.0000900,0.0003448557
2458718.308804777,0.9997705,0.0003447960
2458718.310193689,1.0004422,0.0003445950
2458718.311582601,1.0004815,0.0003447013
2458718.312971512,1.0005166,0.0003448585
2458718.314360424,1.0006886,0.0003447617
2458718.315749335,0.9998402,0.0003446834
2458718.317138247,1.0005081,0.0003448941
2458718.318527158,1.0002073,0.0003447299
2458718.319916070,1.0002988,0.0003446705
2458718.321304981,1.0002042,0.0003446618
2458718.322693893,0.9996252,0.0003447723
2458718.324082804,0.9999367,0.0003448010
2458718.325471716,1.0002743,0.0003445718
2458718.326860628,0.9999146,0.0003446313
2458718.328249539,1.0002401,0.0003446594
2458718.329638450,0.9996749,0.0003445980
2458718.331027362,0.9995020,0.0003446288
2458718.332416274,0.9998290,0.0003445488
2458718.333805185,1.0000444,0.0003448439
2458718.335194097,0.9994743,0.0003447896
2458718.336583008,1.0004277,0.0003446102
2458718.337971920,1.0001682,0.0003445084
2458718.339360831,1.0001308,0.0003446508
2458718.340749743,0.9995687,0.0003444443
2458718.342138655,0.9992567,0.0003444572
2458718.343527566,1.0001119,0.0003445924
2458718.344916477,1.0004711,0.0003446987
2458718.346305389,0.9988736,0.0003443722
2458718.347694301,1.0004682,0.0003445339
2458718.349083212,0.9998243,0.0003442892
2458718.350472123,1.0006447,0.0003446833
2458718.351861035,1.0002921,0.0003445018
2458718.353249947,0.9998498,0.0003445001
2458718.354638858,0.9992758,0.0003444205
2458718.356027769,0.9994002,0.0003444926
2458718.357416681,1.0004117,0.0003444962
2458718.358805593,1.0007166,0.0003445876
2458718.360194504,0.9999279,0.0003448016
2458718.361583416,0.9998846,0.0003446489
2458718.362972327,0.9997556,0.0003446632
2458718.364361239,0.9998796,0.0003444080
2458718.365750150,1.0000268,0.0003446438
2458718.367139062,0.9997644,0.0003445469
2458718.368527973,0.9995348,0.0003444252
2458718.369916885,0.9991265,0.0003443665
2458718.371305796,0.9995217,0.0003445335
2458718.372694708,0.9998788,0.0003446766
2458718.374083619,0.9985490,0.0003444773
2458718.375472531,0.9997899,0.0003446023
2458718.376861442,0.9997188,0.0003444501
2458718.378250354,0.9995627,0.0003445952
2458718.379639266,0.9993955,0.0003447136
2458718.381028177,1.0007428,0.0003446987
2458718.382417088,0.9998581,0.0003446323
2458718.383806000,1.0006082,0.0003447954
2458718.385194912,0.9998155,0.0003445900
2458718.386583823,1.0001218,0.0003445256
2458718.387972734,0.9997735,0.0003444229
2458718.389361646,0.9999874,0.0003444661
2458718.390750558,1.0000166,0.0003445965
2458718.392139469,0.9998741,0.0003445158
2458718.393528380,1.0002948,0.0003445260
2458718.394917292,0.9999426,0.0003446296
2458718.396306204,0.9996526,0.0003444988
2458718.397695115,0.9998393,0.0003445881
2458718.399084026,0.9999848,0.0003447752
2458718.400472938,1.0002587,0.0003446775
2458718.401861850,0.9999526,0.0003445645
2458718.403250761,0.9998477,0.0003448812
2458718.404639672,1.0004207,0.0003446059
2458718.406028584,1.0001801,0.0003445180
2458718.407417496,0.9997348,0.0003445339
2458718.408806407,1.0002571,0.0003446933
2458718.410195319,0.9997299,0.0003444888
2458718.411584230,1.0002726,0.0003448362
2458718.412973142,0.9997104,0.0003446163
2458718.414362053,0.9997616,0.0003446053
2458718.415750965,1.0001043,0.0003446129
2458718.417139876,0.9998408,0.0003445232
2458718.418528788,1.0002313,0.0003449023
2458718.419917699,0.9999380,0.0003445143
2458718.421306611,1.0004134,0.0003447459
2458718.422695522,1.0005095,0.0003447377
2458718.424084434,1.0002590,0.0003445660
2458718.425473345,0.9993564,0.0003446545
2458718.426862257,1.0000563,0.0003447355
2458718.428251168,0.9999883,0.0003445906
2458718.429640080,1.0001151,0.0003446582
2458718.431028991,0.9999683,0.0003446126
2458718.432417903,0.9999169,0.0003444765
2458718.433806814,0.9995580,0.0003447243
2458718.435195726,0.9999372,0.0003446840
2458718.436584638,1.0001940,0.0003447098
2458718.437973549,0.9997854,0.0003445574
2458718.439362460,1.0003780,0.0003447713
2458718.440751372,0.9992607,0.0003447959
2458718.442140284,1.0011248,0.0003448660
2458718.443529195,0.9997932,0.0003447162
2458718.444918106,0.9991804,0.0003448604
2458718.446307018,1.0002182,0.0003447494
2458718.447695930,0.9997262,0.0003450547
2458718.449084841,1.0002243,0.0003447935
2458718.450473752,0.9996162,0.0003447590
2458718.451862664,0.9998454,0.0003448337
2458718.453251576,1.0004748,0.0003448603
2458718.454640487,0.9999745,0.0003450888
2458718.456029398,1.0006485,0.0003448159
2458718.457418310,0.9997601,0.0003446984
2458718.458807222,1.0000270,0.0003448674
2458718.460196133,1.0000731,0.0003449794
2458718.461585044,0.9995989,0.0003446815
2458718.462973956,1.0004475,0.0003450094
2458718.464362867,1.0000176,0.0003449450
2458718.465751779,1.0002086,0.0003450760
2458718.467140690,0.9997268,0.0003451677
2458718.468529602,0.9991861,0.0003445963
2458718.469918513,1.0003592,0.0003450414
2458718.471307425,0.9994268,0.0003447149
2458718.472696336,1.0001868,0.0003450195
2458718.474085248,1.0006374,0.0003453550
2458718.475474159,0.9994337,0.0003451185
2458718.476863071,1.0002206,0.0003451013
2458718.478251982,1.0001073,0.0003449911
2458718.479640894,0.9998596,0.0003448631
2458718.481029805,0.9996441,0.0003448656
2458718.482418717,0.9998425,0.0003449018
2458718.483807628,1.0016857,0.0003453353
2458718.485196540,1.0001242,0.0003450130
2458718.486585451,0.9999550,0.0003451711
2458718.487974363,0.9993083,0.0003449540
2458718.489363274,0.9997400,0.0003450815
2458718.490752186,1.0002999,0.0003451947
2458718.492141097,1.0000783,0.0003450741
2458718.493530008,0.9997349,0.0003449490
2458718.494918920,1.0003226,0.0003452545
2458718.496307832,0.9998480,0.0003452212
2458718.497696743,0.9999944,0.0003451170
2458718.499085655,0.9995107,0.0003450714
2458718.500474566,0.9997705,0.0003453169
2458718.501863477,1.0003594,0.0003451195
2458718.503252389,1.0003516,0.0003452516
2458718.504641301,1.0001181,0.0003450677
2458718.506030212,0.9999296,0.0003451126
2458718.507419123,1.0001357,0.0003453348
2458718.508808035,1.0003922,0.0003453897
2458718.510196947,1.0003777,0.0003451579
2458718.511585858,0.9999209,0.0003452452
2458718.512974769,1.0001937,0.0003451628
2458718.514363681,0.9998901,0.0003453678
2458718.515752593,1.0001486,0.0003452142
2458718.517141504,1.0004001,0.0003455192
2458718.518530415,1.0003670,0.0003454515
2458718.519919327,1.0003753,0.0003454256
2458718.521308238,0.9996273,0.0003453179
2458718.522697150,1.0001749,0.0003453439
2458718.524086061,0.9999205,0.0003454669
2458718.525474973,1.0014858,0.0003454785
2458718.526863884,0.9999185,0.0003452796
2458718.528252796,0.9999331,0.0003455686
2458718.529641707,1.0004849,0.0003456052
2458718.531030619,1.0004185,0.0003453402
2458718.532419530,0.9998329,0.0003454051
2458718.533808442,0.9995885,0.0003452013
2458718.535197353,1.0001025,0.0003452989
2458718.536586265,1.0000085,0.0003453220
2458718.537975176,1.0013815,0.0003456588
2458718.539364087,0.9999792,0.0003452320
2458718.540752999,0.9996731,0.0003454380
2458718.542141910,0.9999237,0.0003453946
2458718.543530822,0.9999569,0.0003452796
2458718.544919733,1.0005920,0.0003456692
2458718.546308645,0.9997319,0.0003452925
2458718.547697556,0.9996763,0.0003453270
2458718.549086468,1.0007062,0.0003456086
2458718.550475379,0.9993893,0.0003453091
2458718.551864291,0.9999157,0.0003455775
2458718.553253202,0.9998035,0.0003453662
2458718.554642113,1.0010261,0.0003456675
2458718.556031025,0.9999429,0.0003454533
2458718.557419937,1.0000252,0.0003454732
2458718.558808848,1.0003696,0.0003458362
2458718.560197759,1.0001967,0.0003455621
2458718.561586671,0.9999177,0.0003454639
2458718.562975583,1.0006866,0.0003458239
2458718.564364494,0.9994712,0.0003457720
2458718.565753405,0.9999652,0.0003456023
2458718.567142317,0.9997055,0.0003455164
2458718.568531228,1.0002849,0.0003455638
2458718.569920140,1.0001087,0.0003457344
2458718.571309051,0.9994841,0.0003454538
2458718.572697963,1.0000581,0.0003456106
2458718.574086874,0.9998864,0.0003454991
2458718.575475785,1.0001486,0.0003460637
2458718.576864697,0.9999688,0.0003455136
2458718.578253609,0.9993621,0.0003456083
2458718.579642520,1.0002186,0.0003456305
2458718.581031431,1.0003153,0.0003457952
2458718.582420343,1.0006415,0.0003457249
2458718.583809254,0.9999234,0.0003457073
2458718.585198166,0.9997497,0.0003457204
2458718.586587077,1.0006611,0.0003457325
2458718.587975989,1.0006140,0.0003457821
2458718.589364900,1.0000305,0.0003458158
2458718.590753812,1.0002791,0.0003459134
2458718.592142724,1.0003861,0.0003456494
2458718.593531635,0.9996920,0.0003457781
2458718.594920546,0.9994866,0.0003455953
2458718.596309457,0.9999681,0.0003454117
2458718.597698369,0.9998778,0.0003456379
2458718.599087280,0.9991801,0.0003454823
2458718.600476192,1.0008809,0.0003457273
2458718.601865103,0.9995697,0.0003455892
2458718.603254015,1.0007558,0.0003457947
2458718.604642926,0.9999908,0.0003456071
2458718.606031838,1.0002451,0.0003457237
2458718.607420749,0.9995450,0.0003456753
2458718.608809661,1.0003271,0.0003459258
2458718.610198572,1.0006543,0.0003459252
2458718.611587483,1.0000095,0.0003459354
2458718.612976395,0.9998065,0.0003456504
2458718.614365307,0.9999784,0.0003456349
2458718.615754218,1.0003840,0.0003457635
2458718.617143129,1.0000420,0.0003457553
2458718.618532041,1.0004781,0.0003458225
2458718.619920952,1.0006654,0.0003458025
2458718.621309864,0.9999221,0.0003457300
2458718.622698775,1.0001125,0.0003457614
2458718.624087687,0.9999248,0.0003458186
2458718.625476598,0.9997092,0.0003458243
2458718.626865510,1.0006754,0.0003456748
2458718.628254421,0.9997907,0.0003458228
2458718.629643333,1.0002866,0.0003456852
2458718.631032244,1.0002520,0.0003456995
2458718.632421155,0.9994576,0.0003456690
2458718.633810067,0.9999083,0.0003457132
2458718.635198978,0.9998788,0.0003456835
2458718.636587890,0.9995885,0.0003456044
2458718.637976801,0.9997888,0.0003457372
2458718.639365713,0.9995628,0.0003456609
2458718.640754624,0.9998298,0.0003456258
2458718.642143535,0.9998671,0.0003457881
2458718.643532447,0.9995072,0.0003455431
2458718.644921358,0.9998436,0.0003455394
2458718.646310270,1.0005013,0.0003456566
2458718.647699181,1.0004929,0.0003457224
2458718.649088093,0.9994741,0.0003458080
2458718.650477004,0.9990546,0.0003454919
2458718.651865915,1.0000909,0.0003458990
2458718.653254827,0.9995147,0.0003456190
2458718.654643739,1.0001539,0.0003456324
2458718.656032650,1.0000757,0.0003456354
2458718.657421561,0.9999548,0.0003457959
2458718.658810473,1.0000675,0.0003458514
2458718.660199384,0.9989810,0.0003454786
2458718.661588296,0.9999686,0.0003455709
2458718.662977207,1.0001954,0.0003457837
2458718.664366119,1.0007917,0.0003457095
2458718.665755030,0.9995833,0.0003456019
2458718.667143942,0.9998003,0.0003455508
2458718.668532853,0.9997305,0.0003457556
2458718.669921764,1.0002638,0.0003459973
2458718.671310676,1.0002178,0.0003456212
2458718.672699587,0.9993682,0.0003457166
2458718.674088499,1.0005425,0.0003457432
2458718.675477410,1.0000335,0.0003457233
2458718.676866322,1.0000074,0.0003457751
2458718.678255233,1.0000574,0.0003458893
2458718.679644145,1.0001759,0.0003458264
2458718.681033056,0.9994070,0.0003454523
2458718.682421967,0.9996785,0.0003456713
2458718.683810879,0.9998367,0.0003457430
2458718.685199790,0.9999589,0.0003457712
2458718.686588702,0.9997893,0.0003457202
2458718.687977613,0.9997584,0.0003457050
2458718.689366525,1.0000596,0.0003456584
2458718.690755436,1.0000392,0.0003456060
2458718.692144347,0.9999155,0.0003455970
2458718.693533259,0.9999782,0.0003457473
2458718.694922170,0.9996309,0.0003455120
2458718.696311082,1.0000969,0.0003456211
2458718.697699993,1.0004642,0.0003456194
2458718.699088905,0.9995076,0.0003454219
2458718.700477816,1.0002002,0.0003456213
2458718.701866728,1.0000129,0.0003456097
2458718.703255639,0.9994608,0.0003455362
2458718.704644550,1.0004387,0.0003457835
2458718.706033462,1.0005755,0.0003457026
2458718.707422373,0.9995755,0.0003457014
2458718.708811285,1.0003628,0.0003455534
2458718.710200196,0.9999428,0.0003454962
2458718.711589107,0.9997530,0.0003455422
2458718.712978019,1.0014312,0.0003457914
2458718.714366930,1.0000434,0.0003456421
2458718.715755842,1.0003383,0.0003460221
2458718.717144753,1.0003709,0.0003456964
2458718.718533664,1.0001247,0.0003455997
2458718.719922576,0.9996595,0.0003455492
2458718.721311487,1.0001290,0.0003455274
2458718.722700399,0.9999750,0.0003455216
2458718.724089311,0.9994481,0.0003455241
2458718.725478222,1.0008697,0.0003457803
2458718.726867133,0.9999514,0.0003457097
2458718.728256044,0.9999106,0.0003455788
2458718.729644956,0.9998658,0.0003455459
2458718.731033868,1.0006697,0.0003456505
2458718.732422779,0.9997496,0.0003456510
2458718.733811690,0.9999150,0.0003455686
2458718.735200602,1.0000913,0.0003456847
2458718.736589513,0.9993308,0.0003455180
2458718.737978424,1.0000866,0.0003457348
2458718.739367336,1.0000506,0.0003455665
2458718.740756248,0.9999120,0.0003455485
2458718.742145159,1.0001777,0.0003455563
2458718.743534070,0.9999627,0.0003455910
2458718.744922982,0.9995218,0.0003455438
2458718.746311893,1.0000006,0.0003457978
2458718.747700805,0.9999623,0.0003459968
2458718.749089716,0.9991899,0.0003457315
2458718.750478627,0.9996864,0.0003455703
2458718.751867539,0.9997950,0.0003456852
2458718.753256450,0.9993132,0.0003456194
2458718.754645362,0.9996446,0.0003458816
2458718.756034273,1.0002850,0.0003457914
2458718.757423184,1.0007143,0.0003458227
2458718.758812096,0.9994380,0.0003456911
2458718.760201007,0.9996240,0.0003457451
2458718.761589919,0.9999092,0.0003458074
2458718.762978830,1.0003148,0.0003457723
2458718.764367742,0.9993450,0.0003458186
2458718.765756653,0.9997325,0.0003458323
2458718.767145564,0.9998101,0.0003457942
2458718.768534476,1.0007376,0.0003458559
2458718.769923387,0.9996018,0.0003456740
2458718.771312299,1.0003491,0.0003457440
2458718.772701210,0.9998604,0.0003458561
2458718.774090122,1.0000072,0.0003457249
2458718.775479033,0.9999716,0.0003461895
2458718.776867944,0.9996476,0.0003456618
2458718.778256855,0.9997333,0.0003457872
2458718.779645767,0.9999859,0.0003460088
2458718.781034679,1.0002080,0.0003458150
2458718.782423590,1.0006647,0.0003459319
2458718.783812501,0.9998739,0.0003457167
2458718.785201413,0.9997452,0.0003456131
2458718.786590324,0.9998922,0.0003459675
2458718.787979236,1.0004946,0.0003463048
2458718.789368147,1.0003329,0.0003458892
2458718.790757058,0.9997650,0.0003459690
2458718.792145970,1.0013010,0.0003458672
2458718.793534881,1.0000541,0.0003459080
2458718.794923793,0.9997270,0.0003458348
2458718.796312704,1.0001414,0.0003458149
2458718.797701615,1.0000184,0.0003457463
2458718.799090527,0.9998249,0.0003456749
2458718.800479438,0.9999196,0.0003458936
2458718.801868350,1.0003051,0.0003457215
2458718.803257261,1.0013916,0.0003460311
2458718.804646173,0.9996347,0.0003458104
2458718.806035084,0.9999085,0.0003460799
2458718.807423995,1.0002098,0.0003461303
2458718.808812907,0.9994106,0.0003459100
2458718.810201818,1.0000918,0.0003459261
2458718.811590730,1.0002019,0.0003459738
2458718.812979641,1.0003243,0.0003458001
2458718.814368553,1.0000363,0.0003458651
2458718.815757464,0.9998057,0.0003458664
2458718.817146375,1.0007538,0.0003458422
2458718.818535286,0.9995745,0.0003459066
2458718.819924198,0.9996521,0.0003459032
2458718.821313109,0.9999260,0.0003459576
2458718.822702021,1.0002123,0.0003461835
2458718.824090932,1.0002046,0.0003459060
2458718.825479844,1.0003952,0.0003458220
2458718.826868755,1.0002110,0.0003459675
2458718.828257666,1.0003049,0.0003458838
2458718.829646578,0.9999966,0.0003458785
2458718.831035489,1.0000145,0.0003460692
2458718.832424401,0.9998252,0.0003459326
2458718.833813312,1.0001524,0.0003460895
2458718.835202223,0.9998431,0.0003458887
2458718.836591135,1.0001173,0.0003459374
2458718.837980046,0.9997761,0.0003459863
2458718.839368958,0.9999849,0.0003459168
2458718.840757869,0.9998126,0.0003460967
2458718.842146780,0.9999789,0.0003460616
2458718.843535692,1.0004043,0.0003461467
2458718.844924603,0.9997218,0.0003460051
2458718.846313515,1.0006870,0.0003459971
2458718.847702426,1.0005597,0.0003462335
2458718.849091338,1.0002074,0.0003459386
2458718.850480249,0.9996946,0.0003459518
2458718.851869160,1.0004150,0.0003461308
2458718.853258071,0.9995980,0.0003461401
2458718.854646983,1.0000234,0.0003460878
2458718.856035894,1.0004385,0.0003461165
2458718.857424806,0.9992766,0.0003460881
2458718.858813717,1.0000397,0.0003460316
2458718.860202629,1.0002227,0.0003460802
2458718.861591540,0.9992531,0.0003459894
2458718.862980451,1.0005284,0.0003460610
2458718.864369363,1.0000864,0.0003460754
2458718.865758274,0.9997979,0.0003460974
2458718.867147185,1.0001001,0.0003460992
2458718.868536097,1.0000156,0.0003460867
2458718.869925008,1.0003389,0.0003459316
2458718.871313920,0.9998015,0.0003461911
2458718.872702831,0.9996627,0.0003460801
2458718.874091743,0.9999853,0.0003462420
2458718.875480654,0.9998832,0.0003460088
2458718.876869565,1.0003603,0.0003461616
2458718.878258476,1.0004465,0.0003460053
2458718.879647388,1.0007591,0.0003460103
2458718.881036300,1.0002436,0.0003460512
2458718.882425211,1.0008354,0.0003463520
2458718.883814122,1.0002490,0.0003460986
2458718.885203034,1.0000627,0.0003461332
2458718.886591945,0.9994613,0.0003460835
2458718.887980856,1.0003731,0.0003461842
2458718.889369768,1.0001137,0.0003460553
2458718.890758679,0.9999633,0.0003460526
2458718.892147591,1.0007698,0.0003459957
2458718.893536502,1.0000272,0.0003460445
2458718.894925413,1.0002399,0.0003460676
2458718.896314325,1.0002797,0.0003460465
2458718.897703236,0.9998727,0.0003465135
2458718.899092148,0.9999448,0.0003460011
2458718.900481059,0.9995243,0.0003461351
2458718.901869970,1.0002786,0.0003461929
2458718.903258882,0.9995132,0.0003458555
2458718.904647793,0.9997845,0.0003459616
2458718.906036704,0.9999822,0.0003462818
2458718.907425616,1.0000777,0.0003462057
2458718.908814527,0.9994172,0.0003459978
2458718.910203439,1.0001338,0.0003461068
2458718.911592350,1.0006230,0.0003461107
2458718.912981261,1.0002280,0.0003461700
2458718.914370173,0.9997986,0.0003458830
2458718.915759084,0.9997741,0.0003462654
2458718.917147995,1.0005190,0.0003462271
2458718.918536907,0.9999495,0.0003460762
2458718.919925818,1.0006122,0.0003461712
2458718.921314730,1.0006600,0.0003464432
2458718.922703641,1.0002342,0.0003460514
2458718.924092553,0.9998040,0.0003460411
2458718.925481464,0.9996999,0.0003461807
2458718.926870375,0.9991992,0.0003460124
2458718.928259287,1.0002784,0.0003461389
2458718.929648198,1.0005791,0.0003459616
2458718.931037109,1.0007155,0.0003461255
2458718.932426021,1.0004848,0.0003464018
2458718.933814932,1.0001499,0.0003459702
2458718.935203843,0.9994677,0.0003459988
2458718.936592755,0.9998930,0.0003462575
2458718.937981667,0.9999100,0.0003459779
2458718.939370578,1.0012226,0.0003461337
2458718.940759489,1.0000581,0.0003460589
2458718.942148400,1.0000046,0.0003459354
2458718.943537312,0.9997627,0.0003459918
2458718.944926223,1.0003692,0.0003461381
2458718.946315134,1.0000305,0.0003460223
2458718.947704046,0.9998176,0.0003458935
2458718.949092957,1.0002669,0.0003460017
2458718.950481868,0.9996967,0.0003458325
2458718.951870780,1.0002097,0.0003460091
2458718.953259691,1.0001427,0.0003459790
2458718.954648603,1.0003985,0.0003460632
2458718.956037514,0.9999155,0.0003460342
2458718.957426426,1.0001922,0.0003460739
2458718.958815337,0.9999872,0.0003459759
2458718.960204248,0.9996750,0.0003459957
2458718.961593159,1.0002882,0.0003460846
2458718.962982071,0.9998230,0.0003458327
2458718.964370982,1.0004409,0.0003458959
2458718.965759894,0.9991486,0.0003457070
2458718.967148805,1.0003634,0.0003459625
2458718.968537716,1.0001336,0.0003458431
2458718.969926628,1.0001216,0.0003458897
2458718.971315539,0.9997607,0.0003458238
2458718.972704451,0.9998428,0.0003460081
2458718.974093362,1.0004764,0.0003461295
2458718.975482273,1.0002223,0.0003460949
2458718.976871185,1.0005587,0.0003456852
2458718.978260096,1.0001140,0.0003459481
2458718.979649007,0.9997976,0.0003457431
2458718.981037919,0.9995505,0.0003457387
2458718.982426830,1.0005505,0.0003458283
2458718.983815742,0.9991112,0.0003457032
2458718.985204653,0.9999843,0.0003457194
2458718.986593564,0.9998444,0.0003456709
2458718.987982476,1.0000626,0.0003456008
2458718.989371387,0.9995707,0.0003459545
2458718.990760298,0.9999868,0.0003458161
2458718.992149210,1.0000951,0.0003458115
2458718.993538121,1.0003743,0.0003458719
2458718.994927032,1.0000539,0.0003458307
2458718.996315944,1.0000142,0.0003458676
2458718.997704855,0.9998629,0.0003459653
2458718.999093766,1.0006134,0.0003457907
2458719.000482678,1.0003767,0.0003459008
2458719.001871590,1.0002759,0.0003457249
2458719.003260501,1.0000586,0.0003457630
2458719.004649412,0.9999066,0.0003455614
2458719.006038324,0.9989758,0.0003453296
2458719.007427235,1.0007144,0.0003458093
2458719.008816146,1.0000727,0.0003456224
2458719.010205057,1.0001316,0.0003457710
2458719.011593969,0.9998997,0.0003456201
2458719.012982880,0.9999230,0.0003458682
2458719.014371791,0.9996980,0.0003457313
2458719.015760703,1.0005091,0.0003456222
2458719.017149614,1.0004360,0.0003455889
2458719.018538526,0.9999311,0.0003458202
2458719.019927437,1.0005000,0.0003456559
2458719.021316348,1.0008460,0.0003460708
2458719.022705260,0.9996072,0.0003455328
2458719.024094171,1.0000600,0.0003456434
2458719.025483083,0.9999003,0.0003455398
2458719.026871994,1.0003431,0.0003455360
2458719.028260905,0.9999130,0.0003455150
2458719.029649816,1.0005201,0.0003459265
2458719.031038728,0.9999583,0.0003455857
2458719.032427639,0.9997968,0.0003456594
2458719.033816550,0.9997239,0.0003455444
2458719.035205462,0.9999566,0.0003455098
2458719.036594373,0.9992852,0.0003455194
2458719.037983284,1.0005591,0.0003456505
2458719.039372196,1.0011842,0.0003456106
2458719.040761108,0.9997854,0.0003456185
2458719.042150019,1.0002543,0.0003455788
2458719.043538930,1.0002849,0.0003457289
2458719.044927842,0.9996478,0.0003456237
2458719.046316753,1.0003775,0.0003457777
2458719.047705664,0.9997093,0.0003455029
2458719.049094575,1.0002941,0.0003458708
2458719.050483487,0.9999535,0.0003454414
2458719.051872398,1.0001699,0.0003458807
2458719.053261309,0.9999198,0.0003458259
2458719.054650221,1.0000996,0.0003457277
2458719.056039132,0.9994354,0.0003455438
2458719.057428044,1.0004325,0.0003457690
2458719.058816955,1.0004516,0.0003457972
2458719.060205866,1.0000127,0.0003454977
2458719.061594778,0.9994409,0.0003456548
2458719.062983689,1.0002857,0.0003455574
2458719.064372601,1.0000112,0.0003456523
2458719.065761512,0.9996040,0.0003457178
2458719.067150423,1.0001575,0.0003457093
2458719.068539334,0.9999225,0.0003456594
2458719.069928246,1.0002284,0.0003458709
2458719.071317157,1.0008027,0.0003458283
2458719.072706068,1.0007046,0.0003457048
2458719.074094980,0.9998890,0.0003457474
2458719.075483891,1.0000974,0.0003459042
2458719.076872803,1.0007262,0.0003456085
2458719.078261714,1.0001348,0.0003459311
2458719.079650625,0.9992992,0.0003455526
2458719.081039537,0.9990365,0.0003456799
2458719.082428448,1.0000329,0.0003456077
2458719.083817359,0.9995534,0.0003456437
2458719.085206271,1.0005326,0.0003457940
2458719.086595182,1.0007338,0.0003458325
2458719.087984093,1.0002409,0.0003456803
2458719.089373005,0.9995006,0.0003456967
2458719.090761916,1.0000478,0.0003458941
2458719.092150827,1.0004874,0.0003457655
2458719.093539739,0.9997191,0.0003456610
2458719.094928650,0.9993705,0.0003455547
2458719.096317561,1.0001042,0.0003457260
2458719.097706473,0.9994238,0.0003456452
2458719.099095384,1.0000124,0.0003459633
2458719.100484295,0.9998624,0.0003458393
2458719.101873206,1.0002987,0.0003457173
2458719.103262118,1.0003141,0.0003459751
2458719.104651030,1.0001416,0.0003458338
2458719.106039941,1.0003086,0.0003456748
2458719.107428852,1.0002126,0.0003459244
2458719.108817764,0.9999099,0.0003458031
2458719.110206675,0.9998930,0.0003458215
2458719.111595586,0.9999124,0.0003457629
2458719.112984498,1.0001846,0.0003460104
2458719.114373409,0.9999016,0.0003456544
2458719.115762320,1.0013935,0.0003460764
2458719.117151232,0.9996940,0.0003458218
2458719.118540143,0.9999721,0.0003457727
2458719.119929054,0.9999583,0.0003459078
2458719.121317965,1.0004805,0.0003462024
2458719.122706877,0.9996423,0.0003457719
2458719.124095788,0.9999745,0.0003458200
2458719.125484699,1.0004049,0.0003459004
2458719.126873611,0.9995465,0.0003458069
2458719.128262522,1.0000082,0.0003458723
2458719.129651433,0.9995612,0.0003458444
2458719.131040345,0.9997431,0.0003458941
2458719.132429256,0.9999009,0.0003458549
2458719.133818168,1.0003454,0.0003458570
2458719.135207079,1.0006833,0.0003461807
2458719.136595990,1.0000331,0.0003460229
2458719.137984902,0.9991300,0.0003454788
2458719.139373813,0.9991643,0.0003458136
2458719.140762724,0.9997631,0.0003459260
2458719.142151636,1.0005295,0.0003459733
2458719.143540547,1.0007538,0.0003462106
2458719.144929458,0.9999731,0.0003458135
2458719.146318370,1.0014029,0.0003460657
2458719.147707281,1.0004238,0.0003462440
2458719.149096192,0.9994226,0.0003459832
2458719.150485103,0.9999063,0.0003457581
2458719.151874015,1.0003306,0.0003459859
2458719.153262926,1.0002616,0.0003463297
2458719.154651837,1.0002878,0.0003459656
2458719.156040749,1.0009194,0.0003460036
2458719.157429660,1.0002554,0.0003460544
2458719.158818571,0.9999888,0.0003460412
2458719.160207483,1.0003225,0.0003460305
2458719.161596394,1.0005319,0.0003460033
2458719.162985306,1.0000754,0.0003459439
2458719.164374217,1.0003459,0.0003461254
2458719.165763128,0.9999628,0.0003460260
2458719.167152040,1.0004023,0.0003461821
2458719.168540951,0.9998881,0.0003460676
2458719.169929862,0.9996347,0.0003460706
2458719.171318774,0.9999127,0.0003461651
2458719.172707685,1.0005110,0.0003462146
2458719.174096596,0.9996658,0.0003461629
2458719.175485508,1.0001837,0.0003462600
2458719.176874419,0.9997325,0.0003461675
2458719.178263330,0.9998144,0.0003460826
2458719.179652242,1.0003791,0.0003462368
2458719.181041153,1.0005402,0.0003463459
2458719.182430064,0.9999726,0.0003461829
2458719.183818975,0.9998297,0.0003460156
2458719.185207887,1.0014904,0.0003463045
2458719.186596798,1.0003905,0.0003462142
2458719.187985709,1.0000842,0.0003463679
2458719.189374621,1.0003289,0.0003462210
2458719.190763532,1.0006829,0.0003461855
2458719.192152443,0.9997462,0.0003461838
2458719.193541354,1.0002818,0.0003461832
2458719.194930266,1.0003260,0.0003462460
2458719.196319177,1.0002188,0.0003458360
2458719.197708089,1.0003655,0.0003461106
2458719.199097000,1.0005982,0.0003461229
2458719.200485911,1.0003785,0.0003462848
2458719.201874823,1.0002096,0.0003461780
2458719.203263734,0.9998956,0.0003463920
2458719.204652645,1.0000594,0.0003460712
2458719.206041557,1.0006325,0.0003461421
2458719.207430468,0.9998023,0.0003459114
2458719.208819380,1.0011939,0.0003464996
2458719.210208291,1.0000656,0.0003463074
2458719.211597202,0.9998203,0.0003461804
2458719.212986114,1.0002174,0.0003463097
2458719.214375025,1.0014998,0.0003462006
2458719.215763936,1.0001599,0.0003461797
2458719.217152847,0.9995150,0.0003460656
2458719.218541759,0.9995622,0.0003461018
2458719.219930670,1.0001771,0.0003461413
2458719.221319581,0.9995347,0.0003462257
2458719.222708493,1.0006966,0.0003460354
2458719.224097404,0.9999725,0.0003459621
2458719.225486315,0.9999754,0.0003461258
2458719.226875226,1.0000956,0.0003461515
2458719.228264138,0.9996319,0.0003459931
2458719.229653049,1.0016729,0.0003463272
2458719.231041960,0.9996374,0.0003459024
2458719.232430872,1.0005871,0.0003462717
2458719.233819783,0.9995227,0.0003460606
2458719.235208694,0.9998225,0.0003459803
2458719.236597606,0.9996337,0.0003460036
2458719.237986517,1.0000231,0.0003457564
2458719.239375428,0.9992065,0.0003458385
2458719.240764339,1.0000552,0.0003461882
2458719.242153251,0.9998649,0.0003459626
2458719.243542162,1.0000407,0.0003459171
2458719.244931073,1.0004168,0.0003461949
2458719.246319985,0.9994771,0.0003460543
2458719.247708896,0.9996708,0.0003459372
2458719.249097808,1.0007188,0.0003460649
2458719.250486719,1.0004471,0.0003461825
2458719.251875630,1.0005988,0.0003458744
2458719.253264542,1.0001982,0.0003460315
2458719.254653453,1.0009684,0.0003459843
2458719.256042365,1.0000378,0.0003461361
2458719.257431276,1.0008564,0.0003461205
2458719.258820187,0.9996817,0.0003458952
2458719.260209098,1.0005810,0.0003460075
2458719.261598010,1.0000063,0.0003460921
2458719.262986921,1.0001814,0.0003459186
2458719.264375832,1.0002427,0.0003458822
2458719.265764744,0.9999212,0.0003460183
2458719.267153655,0.9998006,0.0003459111
2458719.268542566,0.9997953,0.0003458909
2458719.269931477,1.0005460,0.0003458579
2458719.271320389,0.9996709,0.0003461439
2458719.272709300,0.9999816,0.0003459401
2458719.274098211,1.0007039,0.0003459444
2458719.275487123,1.0002101,0.0003459544
2458719.276876034,1.0001691,0.0003459206
2458719.278264945,0.9999524,0.0003459781
2458719.279653857,1.0000099,0.0003458898
2458719.281042768,1.0003509,0.0003461260
2458719.282431679,0.9993626,0.0003456986
2458719.283820590,1.0000727,0.0003458618
2458719.285209502,1.0004761,0.0003458766
2458719.286598413,0.9998570,0.0003456893
2458719.287987324,1.0000882,0.0003458380
2458719.289376236,1.0002021,0.0003459312
2458719.290765147,1.0001238,0.0003460366
2458719.292154058,1.0001019,0.0003456586
2458719.293542970,1.0007566,0.0003458198
2458719.294931881,0.9997616,0.0003455890
2458719.296320792,0.9992183,0.0003456829
2458719.297709703,1.0004599,0.0003458068
2458719.299098615,0.9996595,0.0003453888
2458719.300487526,0.9991193,0.0003455855
2458719.301876437,1.0001408,0.0003458473
2458719.303265349,1.0005301,0.0003460826
2458719.304654260,0.9998081,0.0003455491
2458719.306043171,1.0003846,0.0003458653
2458719.307432083,1.0000160,0.0003456885
2458719.308820994,1.0003401,0.0003458221
2458719.310209905,0.9993453,0.0003456229
2458719.311598816,0.9993496,0.0003457346
2458719.312987728,0.9994593,0.0003456302
2458719.314376639,1.0003190,0.0003459513
2458719.315765550,0.9993606,0.0003455641
2458719.317154462,0.9995442,0.0003457503
2458719.318543373,0.9992182,0.0003455489
2458719.319932284,1.0003282,0.0003458525
2458719.321321195,0.9995208,0.0003455495
2458719.322710107,1.0005153,0.0003458018
2458719.324099018,1.0003597,0.0003456247
2458719.325487930,0.9998863,0.0003458607
2458719.326876841,1.0010015,0.0003458765
2458719.328265752,0.9995277,0.0003455621
2458719.329654664,1.0000019,0.0003456802
2458719.331043575,0.9994976,0.0003455544
2458719.332432486,1.0002563,0.0003457845
2458719.333821397,0.9999723,0.0003457295
2458719.335210309,0.9993216,0.0003455779
2458719.336599220,0.9999589,0.0003455479
2458719.337988131,1.0004462,0.0003456868
2458719.339377043,1.0000785,0.0003459243
2458719.340765954,1.0000850,0.0003456119
2458719.342154865,0.9997103,0.0003455750
2458719.343543776,0.9996971,0.0003454849
2458719.344932688,0.9996874,0.0003454139
2458719.346321599,0.9991522,0.0003452740
2458719.347710511,1.0008172,0.0003458428
2458719.349099421,1.0001485,0.0003456399
2458719.350488333,0.9994902,0.0003454213
2458719.351877244,1.0002331,0.0003458515
2458719.353266156,1.0001459,0.0003456158
2458719.354655067,0.9992996,0.0003454314
2458719.356043978,1.0005012,0.0003456440
2458719.357432890,1.0001233,0.0003456619
2458719.358821801,0.9992225,0.0003456793
2458719.360210712,1.0003063,0.0003455720
2458719.361599623,0.9999841,0.0003455246
2458719.362988535,1.0001534,0.0003457114
2458719.364377446,0.9996741,0.0003456878
2458719.365766358,1.0004310,0.0003455412
2458719.367155268,0.9991571,0.0003454887
2458719.368544180,1.0000323,0.0003454892
2458719.369933091,1.0008291,0.0003457033
2458719.371322003,1.0000192,0.0003455987
2458719.372710914,1.0005353,0.0003456787
2458719.374099825,1.0003122,0.0003455318
2458719.375488736,1.0009601,0.0003455834
2458719.376877648,1.0001335,0.0003456610
2458719.378266559,0.9996328,0.0003456849
2458719.379655470,1.0004467,0.0003455977
2458719.381044382,1.0003983,0.0003454946
2458719.382433293,0.9998327,0.0003456362
2458719.383822204,1.0003558,0.0003457213
2458719.385211115,0.9995240,0.0003455712
2458719.386600027,0.9998783,0.0003456481
2458719.387988938,1.0005792,0.0003454442
2458719.389377849,0.9999500,0.0003456363
2458719.390766760,1.0001275,0.0003453994
2458719.392155672,1.0002424,0.0003455069
2458719.393544583,1.0002733,0.0003459387
2458719.394933494,1.0012099,0.0003458645
2458719.396322406,0.9999482,0.0003455903
2458719.397711317,0.9991345,0.0003454309
2458719.399100228,1.0003750,0.0003456012
2458719.400489140,0.9996506,0.0003455763
2458719.401878051,1.0001615,0.0003459250
2458719.403266962,1.0006567,0.0003456020
2458719.404655874,1.0001262,0.0003456529
2458719.406044785,1.0000815,0.0003455732
2458719.407433696,1.0008282,0.0003457487
2458719.408822607,1.0000632,0.0003457198
2458719.410211519,1.0002411,0.0003457383
2458719.411600430,0.9999213,0.0003456415
2458719.412989341,0.9996662,0.0003455608
2458719.414378252,0.9999452,0.0003455816
2458719.415767164,0.9996984,0.0003455129
2458719.417156075,1.0001011,0.0003457569
2458719.418544986,1.0003907,0.0003455709
2458719.419933897,0.9992893,0.0003457591
2458719.421322809,1.0000007,0.0003455726
2458719.422711720,1.0008255,0.0003458751
2458719.424100631,1.0007536,0.0003458261
2458719.425489543,0.9999955,0.0003458307
2458719.426878454,0.9996443,0.0003457490
2458719.428267365,0.9999526,0.0003459479
2458719.429656276,0.9998412,0.0003457419
2458719.431045188,1.0020244,0.0003459518
2458719.432434099,1.0001965,0.0003456975
2458719.433823010,0.9998333,0.0003456216
2458719.435211922,0.9999310,0.0003456492
2458719.436600833,1.0001152,0.0003457139
2458719.437989744,0.9995463,0.0003457063
2458719.439378656,0.9996701,0.0003456977
2458719.440767567,0.9991770,0.0003455473
2458719.442156478,1.0002208,0.0003460137
2458719.443545389,1.0006212,0.0003459085
2458719.444934301,1.0006664,0.0003458005
2458719.446323212,1.0005000,0.0003458207
2458719.447712123,1.0004445,0.0003460097
2458719.449101035,1.0001281,0.0003459452
2458719.450489946,1.0002386,0.0003458037
2458719.451878857,0.9997545,0.0003455660
2458719.453267768,1.0006151,0.0003458019
2458719.454656680,1.0001026,0.0003458399
2458719.456045591,1.0002140,0.0003458778
2458719.457434502,1.0008014,0.0003458557
2458719.458823414,1.0005406,0.0003456978
2458719.460212325,0.9997161,0.0003457754
2458719.461601236,1.0002982,0.0003457587
2458719.462990148,0.9998206,0.0003459186
2458719.464379059,1.0004349,0.0003458141
2458719.465767970,0.9995154,0.0003458942
2458719.467156881,0.9996719,0.0003458639
2458719.468545793,0.9999060,0.0003457295
2458719.469934704,0.9999252,0.0003459464
2458719.471323615,1.0004148,0.0003459127
2458719.472712527,1.0005633,0.0003458964
2458719.474101438,1.0000547,0.0003458931
2458719.475490349,0.9999385,0.0003459850
2458719.476879260,1.0006937,0.0003460099
2458719.478268172,1.0002428,0.0003459250
2458719.479657083,0.9994325,0.0003458471
2458719.481045994,1.0004254,0.0003457334
2458719.482434905,1.0003026,0.0003457517
2458719.483823817,1.0002848,0.0003459520
2458719.485212728,1.0008927,0.0003460402
2458719.486601640,1.0003887,0.0003459971
2458719.487990550,1.0012380,0.0003460283
2458719.489379462,0.9998316,0.0003459214
2458719.490768373,0.9996403,0.0003459752
2458719.492157285,0.9996597,0.0003461029
2458719.493546195,1.0003790,0.0003459935
2458719.494935107,1.0003072,0.0003459240
2458719.496324018,1.0006470,0.0003462448
2458719.497712930,1.0003281,0.0003461741
2458719.499101840,1.0004956,0.0003460142
2458719.500490752,1.0003286,0.0003461117
2458719.501879663,0.9992115,0.0003462879
2458719.503268575,0.9994946,0.0003459554
2458719.504657486,0.9997626,0.0003459896
2458719.506046397,0.9995725,0.0003462161
2458719.507435308,0.9998533,0.0003462206
2458719.508824220,1.0001432,0.0003459357
2458719.510213131,0.9996454,0.0003461543
2458719.511602042,1.0002440,0.0003460451
2458719.512990953,1.0000132,0.0003460340
2458719.514379865,0.9998344,0.0003460702
2458719.515768776,1.0009136,0.0003462032
2458719.517157687,0.9998857,0.0003461223
2458719.518546598,0.9999773,0.0003462665
2458719.519935510,1.0001250,0.0003464465
2458719.521324421,1.0002925,0.0003462155
2458719.522713332,1.0005486,0.0003463766
2458719.524102244,0.9995180,0.0003460968
2458719.525491155,0.9998311,0.0003461841
2458719.526880066,0.9995179,0.0003460156
2458719.528268978,0.9998089,0.0003463010
2458719.529657889,0.9993587,0.0003460134
2458719.531046800,0.9998828,0.0003462136
2458719.532435711,1.0000367,0.0003462468
2458719.533824623,1.0001458,0.0003461752
2458719.535213534,1.0007828,0.0003462168
2458719.536602445,1.0004922,0.0003461836
2458719.537991357,1.0005453,0.0003462440
2458719.539380268,1.0008125,0.0003463320
2458719.540769179,1.0004737,0.0003463558
2458719.542158090,0.9994860,0.0003462918
2458719.543547002,0.9998190,0.0003463215
2458719.544935913,1.0005825,0.0003462496
2458719.546324824,1.0012372,0.0003465486
2458719.547713735,1.0005643,0.0003463637
2458719.549102647,1.0002359,0.0003462208
2458719.550491558,1.0001804,0.0003461588
2458719.551880469,1.0004418,0.0003463125
2458719.553269380,0.9998466,0.0003460703
2458719.554658292,1.0006047,0.0003463604
2458719.556047203,0.9995167,0.0003462778
2458719.557436114,1.0008556,0.0003462920
2458719.558825025,1.0001395,0.0003464618
2458719.560213937,1.0001310,0.0003465293
2458719.561602848,1.0000474,0.0003466765
2458719.562991759,0.9998679,0.0003464197
2458719.564380670,0.9993613,0.0003467000
2458719.565769582,0.9999011,0.0003462875
2458719.567158493,0.9997130,0.0003463694
2458719.568547404,0.9996843,0.0003463521
2458719.569936316,1.0003591,0.0003465037
2458719.571325227,1.0011257,0.0003466183
2458719.572714138,0.9997665,0.0003464177
2458719.574103049,0.9997127,0.0003462879
2458719.575491961,1.0003120,0.0003467014
2458719.576880872,1.0000832,0.0003465719
2458719.578269783,0.9997099,0.0003464813
2458719.579658694,1.0000629,0.0003464318
2458719.581047606,1.0004286,0.0003464662
2458719.582436517,0.9997877,0.0003464969
2458719.583825429,1.0000254,0.0003465173
2458719.585214340,0.9999769,0.0003465620
2458719.586603251,1.0006308,0.0003467129
2458719.587992162,1.0007176,0.0003467963
2458719.589381073,0.9992084,0.0003464001
2458719.590769985,0.9998366,0.0003466423
2458719.592158896,0.9997656,0.0003467237
2458719.593547807,1.0006360,0.0003464580
2458719.594936718,1.0008346,0.0003464700
2458719.596325630,0.9993158,0.0003465960
2458719.597714541,1.0003485,0.0003466768
2458719.599103452,1.0001298,0.0003467679
2458719.600492363,1.0005105,0.0003469009
2458719.601881275,1.0002754,0.0003465168
2458719.603270186,1.0000604,0.0003466081
2458719.606048008,0.9995051,0.0003465341
2458719.607436920,0.9995655,0.0003466385
2458719.608825831,0.9998313,0.0003467124
2458719.610214742,1.0002762,0.0003466904
2458719.611603654,1.0002853,0.0003467171
2458719.612992565,0.9999074,0.0003467786
2458719.614381476,0.9998582,0.0003467326
2458719.615770387,0.9997605,0.0003466651
2458719.617159299,1.0002151,0.0003466325
2458719.618548210,0.9999543,0.0003465777
2458719.619937121,1.0002016,0.0003466671
2458719.621326032,1.0001792,0.0003467421
2458719.622714944,0.9998845,0.0003466388
2458719.624103855,1.0001941,0.0003466875
2458719.625492766,1.0001510,0.0003465369
2458719.626881677,0.9999232,0.0003466248
2458719.628270589,1.0012468,0.0003469019
2458719.629659500,0.9991570,0.0003466104
2458719.631048411,0.9998478,0.0003465879
2458719.632437322,1.0003659,0.0003467693
2458719.633826233,1.0002375,0.0003466106
2458719.635215145,0.9998455,0.0003466484
2458719.636604056,0.9999852,0.0003467971
2458719.637992967,1.0003408,0.0003468563
2458719.639381879,0.9992187,0.0003465810
2458719.640770790,0.9996370,0.0003462731
2458719.642159701,1.0010707,0.0003466028
2458719.643548612,0.9995760,0.0003464977
2458719.644937524,1.0000596,0.0003465951
2458719.646326435,1.0002824,0.0003467363
2458719.647715346,1.0001804,0.0003467154
2458719.649104258,1.0001481,0.0003468258
2458719.650493169,0.9995744,0.0003465740
2458719.651882080,0.9994703,0.0003466831
2458719.653270992,1.0001972,0.0003468112
2458719.654659902,1.0001382,0.0003468627
2458719.656048814,1.0002598,0.0003467787
2458719.657437725,0.9995500,0.0003467573
2458719.658826636,1.0002019,0.0003466939
2458719.660215548,1.0006936,0.0003467733
2458719.661604459,1.0001676,0.0003468486
2458719.662993370,0.9992890,0.0003466107
2458719.664382281,1.0000444,0.0003467198
2458719.665771193,1.0002396,0.0003468945
2458719.667160104,1.0004036,0.0003466254
2458719.668549015,0.9998048,0.0003466106
2458719.669937926,1.0000355,0.0003468385
2458719.671326838,0.9999340,0.0003467024
2458719.672715749,0.9999372,0.0003466366
2458719.674104660,0.9994313,0.0003469849
2458719.675493571,0.9998405,0.0003468107
2458719.676882483,0.9993005,0.0003467095
2458719.678271394,1.0002365,0.0003468555
2458719.679660305,1.0001673,0.0003465914
2458719.681049217,0.9998321,0.0003467987
2458719.682438128,0.9999595,0.0003466821
2458719.683827039,1.0006067,0.0003467274
2458719.685215950,0.9995531,0.0003467716
2458719.686604861,0.9998380,0.0003468252
2458719.687993773,1.0003875,0.0003469970
2458719.689382684,1.0006543,0.0003468289
2458719.690771595,1.0003351,0.0003467624
2458719.692160506,1.0014833,0.0003469210
2458719.693549418,0.9996316,0.0003466400
2458719.694938329,0.9996890,0.0003466954
2458719.696327240,0.9996386,0.0003464907
2458719.697716151,1.0003240,0.0003468043
2458719.699105063,1.0004010,0.0003467829
2458719.700493974,0.9999392,0.0003467161
2458719.701882885,0.9999585,0.0003468132
2458719.703271796,0.9999962,0.0003467888
2458719.704660708,1.0008249,0.0003468482
2458719.706049619,1.0004565,0.0003468308
2458719.707438530,0.9997100,0.0003467328
2458719.708827442,0.9993762,0.0003466056
2458719.710216353,1.0004104,0.0003469559
2458719.711605264,0.9991427,0.0003468196
2458719.712994175,1.0008262,0.0003468812
2458719.714383086,1.0003843,0.0003469791
2458719.715771998,0.9995836,0.0003466439
2458719.717160909,0.9998699,0.0003467479
2458719.718549820,1.0008443,0.0003469217
2458719.719938731,1.0004117,0.0003468490
2458719.721327643,0.9994726,0.0003468684
2458719.722716554,1.0003837,0.0003467620
2458719.724105465,0.9997404,0.0003466607
2458719.725494376,0.9993392,0.0003466385
2458719.726883288,0.9999065,0.0003469018
2458719.728272199,0.9995512,0.0003469072
2458719.729661110,0.9999830,0.0003468310
2458719.731050021,1.0006150,0.0003470156
2458719.732438933,1.0002749,0.0003466782
2458719.733827844,0.9995928,0.0003468113
2458719.735216755,1.0001872,0.0003468814
2458719.736605666,1.0001438,0.0003467102
2458719.737994578,1.0003650,0.0003468146
2458719.739383489,1.0002181,0.0003469070
2458719.740772400,1.0004428,0.0003469761
2458719.742161311,1.0003005,0.0003467896
2458719.743550223,0.9994323,0.0003466368
2458719.744939134,1.0010075,0.0003471537
2458719.746328045,0.9999566,0.0003468598
2458719.747716956,0.9997817,0.0003467636
2458719.749105867,0.9993535,0.0003465727
2458719.750494779,0.9999560,0.0003471644
2458719.751883690,1.0006296,0.0003470755
2458719.753272601,1.0000668,0.0003468504
2458719.754661513,0.9997892,0.0003469799
2458719.756050424,0.9998755,0.0003470043
2458719.757439335,0.9995838,0.0003466636
2458719.758828246,1.0007843,0.0003468135
2458719.760217158,1.0003117,0.0003469002
2458719.761606069,1.0003265,0.0003470506
2458719.762994980,1.0005222,0.0003472482
2458719.764383891,1.0000099,0.0003469962
2458719.765772802,0.9997409,0.0003469618
2458719.767161714,0.9995691,0.0003467595
2458719.768550625,1.0007838,0.0003472841
2458719.769939536,1.0009680,0.0003470365
2458719.771328447,1.0005571,0.0003472434
2458719.772717359,0.9997837,0.0003468697
2458719.774106270,1.0002690,0.0003469097
2458719.775495181,1.0005153,0.0003470053
2458719.776884092,0.9995308,0.0003468683
2458719.778273004,0.9998060,0.0003469044
2458719.779661915,0.9992789,0.0003468673
2458719.781050826,0.9999403,0.0003469546
2458719.782439738,0.9998278,0.0003470383
2458719.783828649,1.0000213,0.0003468389
2458719.785217560,1.0002674,0.0003470549
2458719.786606472,1.0002627,0.0003469133
2458719.787995382,1.0015384,0.0003472869
2458719.789384294,1.0004372,0.0003472942
2458719.790773205,1.0009359,0.0003472352
2458719.792162116,0.9997644,0.0003470081
2458719.793551027,1.0001171,0.0003470101
2458719.794939938,1.0003859,0.0003472048
2458719.796328850,0.9994601,0.0003470095
2458719.797717761,1.0003530,0.0003471282
2458719.799106672,0.9996268,0.0003469411
2458719.800495584,1.0002803,0.0003472881
2458719.801884495,1.0000891,0.0003472321
2458719.803273406,1.0001886,0.0003470688
2458719.804662318,1.0007255,0.0003469907
2458719.806051229,1.0006154,0.0003472771
2458719.807440140,1.0009157,0.0003472357
2458719.808829051,1.0011901,0.0003475860
2458719.810217963,1.0000390,0.0003472974
2458719.811606874,1.0001276,0.0003470467
2458719.812995785,0.9999576,0.0003471262
2458719.814384696,0.9999759,0.0003469954
2458719.815773607,0.9998618,0.0003469630
2458719.817162518,1.0002564,0.0003470149
2458719.818551430,0.9998538,0.0003470803
2458719.819940341,0.9999100,0.0003469233
2458719.821329252,0.9999601,0.0003472992
2458719.822718163,1.0005835,0.0003473822
2458719.824107075,1.0002012,0.0003471424
2458719.825495986,1.0001968,0.0003471785
2458719.826884897,1.0002972,0.0003472825
2458719.828273809,1.0004109,0.0003470932
2458719.829662720,1.0006071,0.0003472032
2458719.831051631,1.0005834,0.0003474349
2458719.832440542,1.0003691,0.0003471146
2458719.833829453,1.0000456,0.0003471749
2458719.835218365,0.9995909,0.0003472678
2458719.836607276,1.0008662,0.0003473622
2458719.837996187,0.9999600,0.0003472160
2458719.839385098,1.0003120,0.0003470939
2458719.840774009,0.9998818,0.0003470871
2458719.842162921,0.9992791,0.0003471606
2458719.843551832,0.9998006,0.0003471996
2458719.844940743,0.9999044,0.0003471250
2458719.846329655,1.0003465,0.0003472276
2458719.847718566,1.0001648,0.0003473273
2458719.849107477,1.0004724,0.0003472411
2458719.850496389,0.9994867,0.0003469720
2458719.851885300,1.0001960,0.0003472644
2458719.853274211,1.0003740,0.0003473264
2458719.854663122,0.9998527,0.0003472984
2458719.856052033,1.0000295,0.0003474099
2458719.857440944,1.0006786,0.0003474489
2458719.858829856,0.9996545,0.0003471841
2458719.860218767,1.0007261,0.0003473224
2458719.861607678,1.0008239,0.0003474562
2458719.862996589,1.0002067,0.0003473094
2458719.864385501,1.0003475,0.0003474563
2458719.865774412,0.9999186,0.0003472852
2458719.867163323,0.9998677,0.0003472753
2458719.868552234,0.9998091,0.0003473337
2458719.869941146,1.0007550,0.0003473058
2458719.871330057,0.9988813,0.0003471509
2458719.872718968,1.0004356,0.0003474556
2458719.874107879,1.0003763,0.0003474819
2458719.875496791,1.0006516,0.0003473305
2458719.876885702,1.0008700,0.0003475458
2458719.878274613,0.9996967,0.0003473388
2458719.879663524,0.9995307,0.0003472158
2458719.881052435,1.0003771,0.0003474089
2458719.882441347,1.0006986,0.0003476275
2458719.883830258,1.0003129,0.0003476568
2458719.885219169,0.9994340,0.0003473614
2458719.886608080,1.0006232,0.0003473296
2458719.887996992,0.9999581,0.0003474311
2458719.889385903,0.9997754,0.0003473406
2458719.890774814,1.0000353,0.0003471729
2458719.892163725,0.9994951,0.0003472013
2458719.893552637,0.9998171,0.0003473118
2458719.894941548,0.9999470,0.0003473742
2458719.896330459,0.9997844,0.0003471478
2458719.897719370,1.0000945,0.0003471107
2458719.899108281,1.0003588,0.0003471329


==> Data/TESS_s15_2_PDCSAP.csv <==
# 1st column is time in units of Barycentric Julian Date (BJD),,
# 2nd column is flux which is the normalized flux,,
# 3rd column is flux_err which is the uncertainty in the measured flux,,
# description: TESS photometry from Sector 15 segment 2,,
# time,flux,flux_err
2458719.910219572,1.0000147,0.0003471874
2458719.911608483,0.9993894,0.0003472220
2458719.912997394,0.9994959,0.0003471797
2458719.914386305,1.0002678,0.0003475229
2458719.915775216,0.9993590,0.0003475642
2458719.917164128,1.0002286,0.0003473636
2458719.918553039,1.0004242,0.0003475745
2458719.919941950,0.9999674,0.0003474418
2458719.921330861,1.0001786,0.0003474704
2458719.922719772,1.0001240,0.0003473521
2458719.924108684,0.9998327,0.0003473522
2458719.925497595,0.9995807,0.0003474240
2458719.926886506,0.9993955,0.0003472303
2458719.929664329,1.0001166,0.0003473927
2458719.931053240,1.0007017,0.0003474192
2458719.932442151,0.9997446,0.0003471756
2458719.933831062,1.0002695,0.0003472805
2458719.935219974,1.0006770,0.0003475717
2458719.936608885,1.0002631,0.0003474268
2458719.937997796,1.0006900,0.0003474495
2458719.939386707,0.9999371,0.0003472948
2458719.940775618,1.0004930,0.0003477070
2458719.942164530,0.9997774,0.0003472318
2458719.943553441,0.9999803,0.0003472119
2458719.944942352,1.0007814,0.0003474687
2458719.946331264,1.0003545,0.0003472701
2458719.947720175,1.0001332,0.0003472639
2458719.949109086,1.0003813,0.0003473411
2458719.950497997,0.9999082,0.0003472790
2458719.951886909,1.0004012,0.0003472438
2458719.953275820,1.0001049,0.0003476251
2458719.954664731,0.9997333,0.0003472211
2458719.956053642,0.9995470,0.0003469771
2458719.957442553,0.9997250,0.0003472415
2458719.958831464,0.9998150,0.0003472008
2458719.960220376,1.0001144,0.0003473340
2458719.961609287,0.9995109,0.0003472124
2458719.962998198,0.9999402,0.0003472154
2458719.964387110,0.9996566,0.0003471282
2458719.965776021,1.0003580,0.0003473920
2458719.967164932,0.9999359,0.0003472791
2458719.968553843,0.9994895,0.0003470384
2458719.969942755,0.9992765,0.0003473594
2458719.971331666,0.9998088,0.0003472595
2458719.972720577,1.0002889,0.0003473348
2458719.974109488,0.9999042,0.0003471877
2458719.975498399,1.0005844,0.0003472404
2458719.976887311,1.0003499,0.0003472411
2458719.978276222,1.0001831,0.0003471355
2458719.979665133,1.0001497,0.0003473978
2458719.981054044,0.9995006,0.0003471942
2458719.982442955,0.9999066,0.0003470829
2458719.983831867,0.9997676,0.0003470810
2458719.985220778,0.9997508,0.0003471818
2458719.986609689,1.0000795,0.0003471743
2458719.987998601,0.9998756,0.0003469619
2458719.989387512,1.0003761,0.0003471203
2458719.990776423,0.9998634,0.0003469799
2458719.992165334,1.0005853,0.0003471251
2458719.993554245,1.0000545,0.0003471028
2458719.994943157,1.0002039,0.0003472671
2458719.997720979,1.0012882,0.0003473099
2458720.000498801,1.0000392,0.0003471445
2458720.001887713,0.9994549,0.0003471086
2458720.003276624,1.0005457,0.0003473448
2458720.008832269,1.0002588,0.0003469793
2458720.010221180,1.0002494,0.0003468753
2458720.011610091,1.0006629,0.0003471030
2458720.012999002,1.0002923,0.0003472750
2458720.014387914,1.0002098,0.0003468935
2458720.015776825,1.0005000,0.0003470666
2458720.017165736,1.0000914,0.0003469881
2458720.018554647,0.9998012,0.0003471260
2458720.019943559,1.0005344,0.0003470718
2458720.021332470,1.0000498,0.0003469312
2458720.022721381,0.9995420,0.0003471018
2458720.024110292,0.9993572,0.0003467754
2458720.025499204,0.9995900,0.0003468725
2458720.026888115,1.0001257,0.0003468035
2458720.028277026,1.0001668,0.0003470302
2458720.031054848,0.9998525,0.0003468908
2458720.032443759,0.9999388,0.0003471078
2458720.033832671,0.9997868,0.0003468180
2458720.035221582,1.0006871,0.0003469977
2458720.036610493,0.9996615,0.0003467516
2458720.037999405,0.9999575,0.0003468599
2458720.039388316,0.9997985,0.0003469059
2458720.040777227,0.9993486,0.0003467172
2458720.042166138,0.9998281,0.0003469562
2458720.043555050,0.9996350,0.0003468347
2458720.044943961,0.9999682,0.0003469731
2458720.046332872,1.0000503,0.0003468512
2458720.047721783,1.0004006,0.0003468303
2458720.049110694,1.0002442,0.0003469066
2458720.050499605,0.9996772,0.0003468374
2458720.051888517,1.0007384,0.0003470917
2458720.053277428,0.9996592,0.0003469350
2458720.054666339,0.9998819,0.0003469858
2458720.056055251,1.0003381,0.0003468805
2458720.057444162,0.9999998,0.0003468446
2458720.058833073,0.9997076,0.0003468014
2458720.060221984,1.0005116,0.0003468528
2458720.061610896,1.0001030,0.0003469637
2458720.062999807,1.0000352,0.0003469699
2458720.064388718,0.9997596,0.0003468073
2458720.065777629,1.0000081,0.0003467786
2458720.067166540,1.0001830,0.0003468608
2458720.068555451,1.0001352,0.0003467670
2458720.069944363,1.0000716,0.0003468218
2458720.071333274,0.9998595,0.0003468163
2458720.072722185,0.9997895,0.0003468784
2458720.074111097,0.9998024,0.0003467464
2458720.075500008,1.0010651,0.0003469178
2458720.076888919,1.0001227,0.0003467581
2458720.078277830,1.0004758,0.0003468482
2458720.079666742,1.0000222,0.0003468295
2458720.081055653,1.0002771,0.0003469391
2458720.082444564,1.0005908,0.0003469695
2458720.083833475,1.0007937,0.0003469498
2458720.085222386,1.0001156,0.0003471349
2458720.086611297,1.0002500,0.0003468461
2458720.088000209,0.9996343,0.0003470688
2458720.090778031,1.0008656,0.0003469013
2458720.093555854,1.0005778,0.0003468944
2458720.094944765,0.9995613,0.0003465928
2458720.096333676,1.0004886,0.0003468150
2458720.097722588,1.0010578,0.0003470310
2458720.099111498,1.0005613,0.0003467830
2458720.100500410,1.0004392,0.0003467163
2458720.101889321,1.0001809,0.0003468566
2458720.103278232,0.9995253,0.0003466971
2458720.104667143,1.0001023,0.0003467612
2458720.107444966,1.0001952,0.0003467846
2458720.108833877,1.0002147,0.0003468621
2458720.110222789,1.0000646,0.0003469066
2458720.111611700,1.0012800,0.0003470355
2458720.113000611,0.9998800,0.0003467655
2458720.114389522,1.0007958,0.0003468738
2458720.115778434,0.9998259,0.0003468387
2458720.117167344,0.9996212,0.0003468435
2458720.118556256,1.0000788,0.0003468201
2458720.119945167,0.9997876,0.0003467138
2458720.121334078,1.0002707,0.0003469354
2458720.122722989,0.9996444,0.0003467394
2458720.124111901,0.9998200,0.0003469038
2458720.125500812,0.9997239,0.0003468627
2458720.126889723,0.9996075,0.0003468765
2458720.128278634,0.9997171,0.0003468462
2458720.129667546,0.9999713,0.0003469339
2458720.131056457,1.0000297,0.0003470879
2458720.132445368,0.9994777,0.0003468521
2458720.133834279,0.9997565,0.0003469009
2458720.135223190,1.0000080,0.0003469120
2458720.136612101,0.9994554,0.0003469760
2458720.138001013,1.0001781,0.0003473223
2458720.139389924,1.0009759,0.0003471006
2458720.140778835,0.9998854,0.0003470807
2458720.142167747,1.0004560,0.0003469280
2458720.143556658,0.9995715,0.0003472091
2458720.144945569,1.0009568,0.0003471215
2458720.146334480,1.0001264,0.0003470063
2458720.147723392,0.9992554,0.0003469017
2458720.149112303,1.0006877,0.0003471523
2458720.150501214,0.9998929,0.0003470392
2458720.151890125,1.0001103,0.0003471774
2458720.153279036,1.0001573,0.0003471165
2458720.154667947,0.9999917,0.0003469881
2458720.156056859,1.0001449,0.0003469187
2458720.157445770,1.0003073,0.0003472913
2458720.158834681,1.0000468,0.0003471145
2458720.160223593,1.0000659,0.0003469667
2458720.161612504,1.0000761,0.0003472135
2458720.163001415,0.9997327,0.0003469548
2458720.164390326,0.9999024,0.0003469837
2458720.165779238,1.0001606,0.0003470392
2458720.167168149,1.0002513,0.0003472290
2458720.168557060,1.0002405,0.0003469759
2458720.169945971,1.0002812,0.0003470669
2458720.171334882,1.0001817,0.0003469535
2458720.172723793,0.9996706,0.0003470709
2458720.174112705,1.0003138,0.0003471218
2458720.175501616,0.9995151,0.0003469788
2458720.178279439,0.9998806,0.0003473121
2458720.182446172,0.9999441,0.0003472349
2458720.185223995,1.0000025,0.0003471790
2458720.186612905,1.0002428,0.0003472236
2458720.188001817,0.9997764,0.0003471004
2458720.189390728,1.0004699,0.0003472151
2458720.190779639,1.0005743,0.0003471563
2458720.192168551,1.0009338,0.0003472038
2458720.193557462,1.0006272,0.0003474589
2458720.194946373,1.0004719,0.0003474863
2458720.196335285,0.9997364,0.0003472124
2458720.197724196,0.9994986,0.0003472761
2458720.199113107,1.0007132,0.0003472594
2458720.200502018,0.9998675,0.0003471168
2458720.201890929,1.0005188,0.0003472692
2458720.203279840,1.0004030,0.0003474185
2458720.204668751,1.0004352,0.0003472674
2458720.206057663,0.9999293,0.0003472047
2458720.207446574,0.9997360,0.0003470636
2458720.208835485,1.0002837,0.0003474700
2458720.210224397,1.0001589,0.0003476833
2458720.211613308,0.9998048,0.0003474713
2458720.213002219,0.9994695,0.0003469328
2458720.214391130,1.0003402,0.0003469727
2458720.215780042,0.9995303,0.0003468269
2458720.217168953,1.0004219,0.0003472712
2458720.219946775,0.9999234,0.0003471749
2458720.221335686,1.0005980,0.0003472736
2458720.222724597,0.9999832,0.0003469410
2458720.225502420,1.0008291,0.0003475122
2458720.226891331,1.0003673,0.0003472793
2458720.228280243,1.0004990,0.0003473498
2458720.229669154,0.9997106,0.0003472780
2458720.231058065,0.9998139,0.0003471574
2458720.232446976,1.0002796,0.0003475744
2458720.233835887,0.9992806,0.0003470620
2458720.235224799,0.9998790,0.0003471242
2458720.236613710,1.0001792,0.0003476199
2458720.238002621,1.0003633,0.0003472402
2458720.239391532,0.9998204,0.0003471793
2458720.240780443,1.0001553,0.0003472294
2458720.242169355,1.0001825,0.0003474414
2458720.243558266,1.0010904,0.0003474682
2458720.244947177,1.0000261,0.0003475177
2458720.246336089,1.0000918,0.0003473303
2458720.247725000,0.9999372,0.0003471674
2458720.249113911,1.0007536,0.0003475032
2458720.250502822,0.9996703,0.0003470942
2458720.251891733,1.0008210,0.0003473397
2458720.253280645,1.0006601,0.0003473605
2458720.254669556,0.9995612,0.0003472088
2458720.256058467,0.9990497,0.0003472296
2458720.257447378,0.9998439,0.0003472498
2458720.258836289,1.0004612,0.0003473630
2458720.260225201,0.9998912,0.0003474803
2458720.261614112,0.9998511,0.0003473753
2458720.263003023,1.0002042,0.0003470837
2458720.264391934,0.9999530,0.0003471929
2458720.265780846,0.9994838,0.0003472282
2458720.267169757,0.9997320,0.0003470342
2458720.268558668,1.0005968,0.0003471497
2458720.269947579,1.0000208,0.0003471932
2458720.271336491,1.0009509,0.0003471413
2458720.272725401,0.9998003,0.0003468700
2458720.274114313,0.9992546,0.0003471406
2458720.275503224,0.9997508,0.0003471141
2458720.276892135,1.0000213,0.0003469409
2458720.278281047,1.0005077,0.0003472186
2458720.279669958,1.0005695,0.0003471797
2458720.281058869,0.9999936,0.0003473740
2458720.282447780,1.0006781,0.0003472629
2458720.286614514,1.0000296,0.0003471489
2458720.288003425,1.0001909,0.0003472585
2458720.289392337,1.0003005,0.0003470440
2458720.290781247,0.9999970,0.0003467801
2458720.292170159,0.9999788,0.0003469571
2458720.293559070,0.9998207,0.0003471551
2458720.294947981,1.0003191,0.0003468303
2458720.296336893,0.9988905,0.0003465046
2458720.297725804,1.0001495,0.0003471419
2458720.300503626,0.9997254,0.0003469968
2458720.301892537,0.9998484,0.0003470715
2458720.303281449,1.0002953,0.0003468603
2458720.304670360,1.0001687,0.0003468255
2458720.306059271,1.0002491,0.0003468305
2458720.307448182,1.0001906,0.0003468752
2458720.308837093,1.0002934,0.0003470234
2458720.310226005,1.0005899,0.0003470603
2458720.311614916,0.9996621,0.0003469099
2458720.313003827,0.9995932,0.0003469899
2458720.314392739,1.0004855,0.0003469872
2458720.315781650,1.0001194,0.0003471203
2458720.317170561,1.0000178,0.0003469553
2458720.318559472,1.0007286,0.0003469561
2458720.319948383,1.0004869,0.0003469371
2458720.321337295,0.9995482,0.0003469557
2458720.322726206,1.0004638,0.0003469154
2458720.324115117,1.0003212,0.0003469713
2458720.325504028,1.0005456,0.0003469288
2458720.326892939,1.0003132,0.0003470938
2458720.328281851,1.0000425,0.0003469004
2458720.329670762,0.9998757,0.0003468699
2458720.331059673,1.0002228,0.0003469619
2458720.332448584,1.0005755,0.0003469260
2458720.333837496,0.9998975,0.0003468264
2458720.335226407,1.0000456,0.0003467954
2458720.336615318,0.9997669,0.0003468997
2458720.338004229,0.9997025,0.0003468153
2458720.339393141,1.0004933,0.0003469264
2458720.340782052,1.0004634,0.0003471583
2458720.342170963,0.9996889,0.0003467033
2458720.343559874,0.9993686,0.0003467572
2458720.344948785,1.0005279,0.0003468334
2458720.346337697,0.9997809,0.0003466794
2458720.347726608,1.0006207,0.0003467875
2458720.350504430,0.9996189,0.0003465555
2458720.351893342,1.0001981,0.0003467331
2458720.353282253,1.0007623,0.0003467775
2458720.354671164,1.0014725,0.0003467544
2458720.356060075,1.0003637,0.0003465744
2458720.357448987,1.0002577,0.0003468664
2458720.358837897,0.9996578,0.0003466468
2458720.360226809,1.0002562,0.0003467023
2458720.361615720,1.0002333,0.0003466468
2458720.363004631,1.0008710,0.0003466954
2458720.364393543,0.9997464,0.0003463709
2458720.365782454,1.0007164,0.0003467857
2458720.367171365,1.0000199,0.0003467855
2458720.368560276,1.0002452,0.0003466444
2458720.369949188,1.0004218,0.0003468575
2458720.371338099,1.0001366,0.0003466561
2458720.372727010,1.0008901,0.0003467369
2458720.374115921,0.9988843,0.0003464122
2458720.375504833,1.0001632,0.0003466354
2458720.376893743,0.9999582,0.0003468206
2458720.378282655,0.9996430,0.0003465338
2458720.379671566,0.9996449,0.0003466162
2458720.381060477,1.0010633,0.0003470070
2458720.383838300,1.0001492,0.0003465676
2458720.385227211,1.0003075,0.0003463381
2458720.386616122,1.0005308,0.0003465896
2458720.388005034,1.0003503,0.0003466026
2458720.389393945,1.0003936,0.0003466820
2458720.390782856,1.0004400,0.0003466292
2458720.392171767,1.0003462,0.0003467180
2458720.393560678,1.0006309,0.0003467383
2458720.394949589,1.0003743,0.0003468333
2458720.396338501,1.0002778,0.0003469292
2458720.397727412,1.0002053,0.0003469171
2458720.399116323,1.0000821,0.0003466787
2458720.400505234,1.0000451,0.0003467437
2458720.401894146,0.9999277,0.0003467652
2458720.403283057,0.9996354,0.0003466086
2458720.404671968,1.0003531,0.0003467769
2458720.406060880,1.0005261,0.0003470258
2458720.407449791,0.9998934,0.0003468794
2458720.408838702,1.0006782,0.0003469059
2458720.410227613,0.9999935,0.0003469571
2458720.411616524,1.0000526,0.0003467752
2458720.413005436,0.9997166,0.0003470531
2458720.414394347,1.0003466,0.0003469398
2458720.415783258,1.0003094,0.0003467292
2458720.417172169,0.9993499,0.0003469465
2458720.418561080,1.0000559,0.0003467796
2458720.419949992,0.9990042,0.0003466256
2458720.421338903,0.9999644,0.0003467947
2458720.422727814,1.0007904,0.0003470180
2458720.424116726,0.9996799,0.0003468547
2458720.425505637,1.0011828,0.0003471838
2458720.426894548,0.9998586,0.0003467052
2458720.428283459,1.0001017,0.0003467982
2458720.429672370,0.9999919,0.0003466669
2458720.431061282,1.0002125,0.0003468363
2458720.432450193,0.9999801,0.0003467633
2458720.433839104,1.0000135,0.0003467785
2458720.435228015,0.9997037,0.0003468820
2458720.436616926,0.9996803,0.0003467627
2458720.438005838,1.0004979,0.0003468411
2458720.439394749,1.0001413,0.0003469626
2458720.440783660,1.0000360,0.0003468774
2458720.442172572,0.9998538,0.0003468056
2458720.443561483,0.9999369,0.0003468857
2458720.444950394,0.9996657,0.0003467459
2458720.446339305,0.9998045,0.0003468571
2458720.447728217,1.0004559,0.0003469481
2458720.449117128,0.9994891,0.0003467828
2458720.450506039,0.9998096,0.0003469490
2458720.451894950,0.9997104,0.0003470568
2458720.453283861,1.0001508,0.0003467948
2458720.454672772,0.9998727,0.0003469329
2458720.456061684,0.9998282,0.0003466341
2458720.457450595,1.0005779,0.0003471286
2458720.458839506,1.0007074,0.0003473265
2458720.461617329,1.0001042,0.0003469244
2458720.463006240,0.9999283,0.0003472915
2458720.464395151,1.0010532,0.0003475668
2458720.465784063,0.9998513,0.0003469087
2458720.467172974,0.9998317,0.0003469181
2458720.468561885,0.9996249,0.0003471106
2458720.469950796,0.9990386,0.0003468798
2458720.471339707,1.0006000,0.0003471185
2458720.472728619,1.0002464,0.0003469711
2458720.474117530,1.0003807,0.0003470533
2458720.475506441,0.9996859,0.0003469885
2458720.476895352,1.0002320,0.0003472295
2458720.478284264,0.9997910,0.0003469599
2458720.479673175,0.9998525,0.0003470619
2458720.481062086,0.9996545,0.0003470569
2458720.482450997,1.0006060,0.0003472593
2458720.483839909,0.9999706,0.0003471100
2458720.485228820,1.0006077,0.0003473370
2458720.486617731,1.0008572,0.0003475408
2458720.488006642,1.0000683,0.0003472836
2458720.489395554,0.9998288,0.0003472696
2458720.490784465,1.0000410,0.0003472798
2458720.492173376,0.9996882,0.0003473083
2458720.493562287,1.0000972,0.0003475058
2458720.494951198,0.9996829,0.0003473106
2458720.496340110,1.0001708,0.0003472741
2458720.497729021,0.9998716,0.0003472809
2458720.499117932,1.0006907,0.0003474718
2458720.500506843,1.0000559,0.0003473677
2458720.501895755,1.0000942,0.0003475009
2458720.503284666,1.0007834,0.0003473847
2458720.504673577,1.0003673,0.0003473864
2458720.506062488,1.0010006,0.0003474721
2458720.507451400,0.9997568,0.0003474853
2458720.508840311,0.9997776,0.0003475377
2458720.510229222,0.9995276,0.0003474218
2458720.511618133,0.9996232,0.0003474251
2458720.513007044,0.9997301,0.0003476166
2458720.514395956,0.9999570,0.0003474418
2458720.515784867,0.9999590,0.0003474631
2458720.517173778,0.9996193,0.0003473083
2458720.518562689,0.9995408,0.0003473954
2458720.519951601,1.0002900,0.0003475024
2458720.521340512,0.9998017,0.0003476451
2458720.522729423,1.0002833,0.0003476102
2458720.524118335,1.0005364,0.0003476249
2458720.525507246,0.9994849,0.0003475009
2458720.526896157,1.0002011,0.0003474977
2458720.528285068,0.9991037,0.0003475451
2458720.529673979,1.0000274,0.0003476941
2458720.531062891,0.9994760,0.0003474804
2458720.532451802,1.0002587,0.0003478871
2458720.533840713,1.0000466,0.0003478537
2458720.535229624,0.9998171,0.0003474899
2458720.536618535,1.0002714,0.0003478052
2458720.538007447,1.0002100,0.0003476483
2458720.539396358,1.0006828,0.0003479478
2458720.540785269,1.0000994,0.0003476018
2458720.542174181,1.0002402,0.0003478930
2458720.543563092,0.9996185,0.0003477441
2458720.547729826,0.9995635,0.0003476343
2458720.549118737,0.9997398,0.0003477467
2458720.550507648,0.9997027,0.0003478775
2458720.553285470,1.0006252,0.0003479306
2458720.554674382,0.9998797,0.0003476429
2458720.556063293,0.9996823,0.0003480968
2458720.557452204,0.9995115,0.0003479286
2458720.558841115,1.0000410,0.0003480571
2458720.561618938,0.9997848,0.0003478216
2458720.563007849,0.9998725,0.0003479506
2458720.564396760,1.0000490,0.0003478275
2458720.565785672,1.0008754,0.0003483059
2458720.567174583,0.9995048,0.0003482533
2458720.568563494,0.9998841,0.0003480299
2458720.569952406,0.9998491,0.0003480186
2458720.571341317,0.9994368,0.0003479480
2458720.572730228,0.9996274,0.0003481718
2458720.574119139,0.9999316,0.0003479625
2458720.575508050,0.9997733,0.0003480666
2458720.576896962,0.9998891,0.0003479946
2458720.578285872,0.9991964,0.0003482952
2458720.579674784,0.9986256,0.0003480112
2458720.581063695,0.9985994,0.0003481876
2458720.582452606,0.9980997,0.0003479168
2458720.583841518,0.9980796,0.0003478198
2458720.585230429,0.9976733,0.0003479219
2458720.586619340,0.9986058,0.0003480350
2458720.588008252,0.9978187,0.0003481164
2458720.589397163,0.9962846,0.0003477938
2458720.590786074,0.9966311,0.0003477343
2458720.592174985,0.9961186,0.0003477139
2458720.593563897,0.9954965,0.0003476937
2458720.594952808,0.9961316,0.0003479328
2458720.596341719,0.9954081,0.0003477370
2458720.597730630,0.9945744,0.0003475922
2458720.599119542,0.9957477,0.0003479605
2458720.600508453,0.9946922,0.0003478870
2458720.601897364,0.9949517,0.0003477523
2458720.603286275,0.9947174,0.0003477334
2458720.604675186,0.9943745,0.0003477004
2458720.606064098,0.9944694,0.0003476884
2458720.607453009,0.9953123,0.0003480840
2458720.608841920,0.9940182,0.0003476586
2458720.610230831,0.9939934,0.0003479841
2458720.611619743,0.9945018,0.0003479763
2458720.613008654,0.9942308,0.0003478174
2458720.614397565,0.9946296,0.0003478096
2458720.615786477,0.9943671,0.0003480142
2458720.617175388,0.9942602,0.0003478854
2458720.618564299,0.9941926,0.0003477904
2458720.619953210,0.9946136,0.0003478302
2458720.621342122,0.9948225,0.0003479190
2458720.622731033,0.9938664,0.0003479659
2458720.624119944,0.9936036,0.0003478664
2458720.625508855,0.9951115,0.0003481677
2458720.626897766,0.9944134,0.0003480279
2458720.628286678,0.9951680,0.0003482049
2458720.629675589,0.9935365,0.0003479214
2458720.631064500,0.9939064,0.0003479095
2458720.632453411,0.9937073,0.0003479502
2458720.633842323,0.9942482,0.0003481625
2458720.635231234,0.9953020,0.0003482174
2458720.640786879,0.9944081,0.0003481425
2458720.643564702,0.9947330,0.0003479934
2458720.644953613,0.9940593,0.0003481786
2458720.646342524,0.9944623,0.0003481959
2458720.647731435,0.9948595,0.0003482063
2458720.649120346,0.9941356,0.0003481506
2458720.650509258,0.9945421,0.0003481613
2458720.651898169,0.9951070,0.0003480927
2458720.653287080,0.9949575,0.0003483759
2458720.654675991,0.9949804,0.0003482349
2458720.656064902,0.9956091,0.0003483263
2458720.657453814,0.9952606,0.0003481810
2458720.658842725,0.9970246,0.0003485880
2458720.660231636,0.9964682,0.0003483584
2458720.663009459,0.9969945,0.0003484518
2458720.664398370,0.9985287,0.0003487168
2458720.665787281,0.9979726,0.0003487271
2458720.667176193,0.9987552,0.0003487474
2458720.668565104,0.9981164,0.0003487123
2458720.669954015,0.9983610,0.0003486561
2458720.671342927,0.9991011,0.0003488853
2458720.672731838,0.9991913,0.0003488303
2458720.674120749,0.9996717,0.0003491384
2458720.675509661,1.0007624,0.0003492242
2458720.676898571,1.0004511,0.0003488874
2458720.678287483,1.0001628,0.0003490087
2458720.679676394,0.9996704,0.0003489240
2458720.681065305,1.0001555,0.0003488100
2458720.682454216,1.0002592,0.0003489668
2458720.683843128,1.0002884,0.0003489828
2458720.685232039,1.0007891,0.0003489494
2458720.686620950,1.0001450,0.0003490910
2458720.688009861,1.0006298,0.0003492459
2458720.689398773,1.0000018,0.0003489263
2458720.690787684,1.0002619,0.0003490626
2458720.692176595,1.0001649,0.0003491456
2458720.693565506,0.9997113,0.0003489281
2458720.694954418,0.9996675,0.0003488906
2458720.696343329,1.0004744,0.0003490158
2458720.697732240,1.0001425,0.0003491392
2458720.699121152,1.0001449,0.0003490234
2458720.700510063,0.9998580,0.0003490021
2458720.701898974,0.9994358,0.0003489094
2458720.703287886,1.0000598,0.0003490844
2458720.704676797,1.0002365,0.0003490577
2458720.706065708,1.0006737,0.0003491383
2458720.707454619,0.9992711,0.0003487718
2458720.708843531,0.9995424,0.0003489536
2458720.710232442,0.9993390,0.0003490280
2458720.711621353,0.9999591,0.0003491189
2458720.713010264,1.0002443,0.0003491656
2458720.714399175,0.9997092,0.0003490286
2458720.715788087,1.0001317,0.0003491910
2458720.717176998,0.9997719,0.0003489415
2458720.718565909,1.0002669,0.0003493351
2458720.719954820,1.0006441,0.0003490767
2458720.721343732,1.0002213,0.0003491708
2458720.722732643,0.9997989,0.0003491508
2458720.724121554,0.9999070,0.0003492210
2458720.725510465,0.9998011,0.0003488829
2458720.726899377,1.0005401,0.0003490869
2458720.728288288,1.0004912,0.0003491096
2458720.729677199,1.0004498,0.0003490630
2458720.731066111,0.9995186,0.0003489966
2458720.732455022,1.0005894,0.0003489667
2458720.733843933,0.9998397,0.0003489368
2458720.735232844,1.0000890,0.0003491331
2458720.738010667,1.0003864,0.0003491371
2458720.739399578,1.0005828,0.0003492106
2458720.740788489,0.9997011,0.0003490638
2458720.742177401,1.0000025,0.0003491898
2458720.743566312,0.9992368,0.0003490915
2458720.744955224,1.0000543,0.0003490952
2458720.747733046,0.9990788,0.0003490361
2458720.749121957,0.9996557,0.0003490208
2458720.750510868,1.0001986,0.0003490817
2458720.751899779,1.0008623,0.0003492452
2458720.753288691,1.0000566,0.0003494725
2458720.754677602,0.9995160,0.0003490946
2458720.756066513,0.9998342,0.0003492584
2458720.757455424,1.0000883,0.0003494187
2458720.758844336,1.0002667,0.0003493947
2458720.760233247,1.0001010,0.0003494128
2458720.761622158,1.0003196,0.0003492415
2458720.763011070,1.0001618,0.0003492977
2458720.764399981,1.0008222,0.0003493509
2458720.765788892,0.9991190,0.0003491857
2458720.767177803,0.9999202,0.0003492944
2458720.768566715,1.0004306,0.0003492616
2458720.769955626,1.0004323,0.0003493551
2458720.771344537,1.0000611,0.0003493787
2458720.772733449,1.0002407,0.0003495076
2458720.774122360,0.9996742,0.0003493026
2458720.775511271,1.0000661,0.0003494332
2458720.776900182,0.9999212,0.0003494843
2458720.778289094,0.9995353,0.0003492242
2458720.779678005,0.9999808,0.0003493990
2458720.781066916,1.0006273,0.0003494926
2458720.782455828,0.9999959,0.0003495046
2458720.783844739,0.9997437,0.0003494609
2458720.785233650,0.9996753,0.0003492828
2458720.786622561,0.9993597,0.0003496191
2458720.788011473,0.9998821,0.0003496752
2458720.789400384,0.9996520,0.0003493811
2458720.790789295,1.0001116,0.0003495403
2458720.792178206,1.0004791,0.0003495651
2458720.793567118,0.9998455,0.0003495929
2458720.794956029,0.9998024,0.0003495076
2458720.796344940,0.9998778,0.0003494243
2458720.797733851,0.9999790,0.0003496526
2458720.799122763,0.9998345,0.0003493548
2458720.800511674,1.0004076,0.0003494819
2458720.801900585,0.9996372,0.0003495374
2458720.803289497,0.9999057,0.0003495344
2458720.804678408,0.9997695,0.0003492715
2458720.806067319,0.9994378,0.0003494291
2458720.807456230,0.9996204,0.0003494261
2458720.808845142,0.9997540,0.0003495993
2458720.811622964,0.9995260,0.0003495204
2458720.813011875,0.9995439,0.0003496326
2458720.814400787,0.9994972,0.0003497077
2458720.815789698,0.9993356,0.0003498335
2458720.817178609,0.9997746,0.0003496871
2458720.818567520,0.9994306,0.0003495645
2458720.819956432,0.9998665,0.0003495593
2458720.821345343,0.9994600,0.0003493721
2458720.822734254,1.0001738,0.0003494556
2458720.825512077,1.0001198,0.0003499280
2458720.826900988,1.0000283,0.0003495676
2458720.828289900,0.9994587,0.0003495144
2458720.829678811,0.9999510,0.0003499049
2458720.831067722,0.9995333,0.0003498309
2458720.832456633,1.0005469,0.0003495697
2458720.833845545,1.0002629,0.0003497087
2458720.835234456,0.9999848,0.0003495975
2458720.836623367,1.0000541,0.0003496725
2458720.838012279,1.0005097,0.0003497089
2458720.839401190,0.9997817,0.0003496906
2458720.842179012,0.9998441,0.0003499144
2458720.843567924,1.0000428,0.0003498472
2458720.844956835,0.9992940,0.0003498663
2458720.846345746,0.9999259,0.0003497164
2458720.847734658,0.9996149,0.0003499786
2458720.849123569,0.9997250,0.0003496415
2458720.850512480,0.9998927,0.0003497927
2458720.851901392,0.9999317,0.0003496670
2458720.853290303,0.9995531,0.0003497178
2458720.854679214,0.9996398,0.0003497479
2458720.856068125,1.0006250,0.0003497466
2458720.857457037,0.9998187,0.0003498488
2458720.858845948,0.9999322,0.0003499822
2458720.860234859,1.0011594,0.0003499271
2458720.861623770,0.9998776,0.0003500543
2458720.863012682,0.9997367,0.0003497550
2458720.864401593,0.9997736,0.0003497634
2458720.865790504,0.9995539,0.0003497221
2458720.867179415,0.9993792,0.0003498291
2458720.868568327,1.0000852,0.0003496681
2458720.869957238,1.0004401,0.0003498112
2458720.871346150,1.0000571,0.0003499690
2458720.872735061,1.0008449,0.0003498221
2458720.874123972,0.9994357,0.0003496262
2458720.875512883,1.0006318,0.0003498538
2458720.876901795,0.9995456,0.0003497514
2458720.878290706,0.9996580,0.0003499036
2458720.879679617,0.9997882,0.0003497830
2458720.881068528,1.0006316,0.0003502049
2458720.882457440,1.0004370,0.0003498792
2458720.883846351,0.9995443,0.0003497936
2458720.885235262,0.9998575,0.0003498412
2458720.886624174,0.9997384,0.0003497495
2458720.888013085,1.0000109,0.0003498932
2458720.889401996,0.9997380,0.0003497491
2458720.890790907,0.9998151,0.0003496648
2458720.892179819,0.9995545,0.0003497497
2458720.893568730,1.0001376,0.0003498611
2458720.894957641,1.0000046,0.0003497699
2458720.896346552,0.9997909,0.0003499132
2458720.897735464,0.9996287,0.0003499700
2458720.899124375,1.0005303,0.0003497997
2458720.900513287,0.9994593,0.0003497884
2458720.901902198,1.0005103,0.0003501152
2458720.903291109,1.0000606,0.0003498896
2458720.904680020,1.0005967,0.0003500694
2458720.906068932,1.0001163,0.0003499599
2458720.907457843,1.0001724,0.0003498892
2458720.908846754,0.9994956,0.0003498624
2458720.910235666,1.0004446,0.0003500116
2458720.911624577,0.9998697,0.0003496951
2458720.913013488,1.0005541,0.0003499941
2458720.915791311,0.9999832,0.0003498571
2458720.918569134,1.0001993,0.0003495704
2458720.919958044,0.9991374,0.0003497455
2458720.921346956,0.9997432,0.0003496394
2458720.922735867,0.9999564,0.0003497611
2458720.924124779,0.9998014,0.0003498213
2458720.925513690,0.9999893,0.0003496286
2458720.926902601,1.0004569,0.0003497308
2458720.928291513,0.9998182,0.0003496501
2458720.929680424,1.0005384,0.0003497180
2458720.931069335,0.9999908,0.0003497707
2458720.932458246,0.9994781,0.0003496409
2458720.935236069,1.0010196,0.0003497221
2458720.936624980,1.0003392,0.0003497031
2458720.938013892,0.9998706,0.0003498355
2458720.939402803,0.9998081,0.0003497669
2458720.940791714,0.9997733,0.0003499478
2458720.942180625,0.9998983,0.0003497103
2458720.943569537,0.9998852,0.0003497452
2458720.944958448,1.0006902,0.0003497117
2458720.946347360,1.0000673,0.0003498153
2458720.947736271,1.0006697,0.0003498242
2458720.949125182,1.0007270,0.0003496449
2458720.950514093,1.0000363,0.0003496096
2458720.951903005,1.0000548,0.0003496975
2458720.953291916,0.9999683,0.0003494726
2458720.954680827,1.0001828,0.0003496061
2458720.956069739,0.9999024,0.0003494334
2458720.957458650,1.0000676,0.0003496952
2458720.958847561,0.9999167,0.0003494513
2458720.960236473,1.0005177,0.0003494790
2458720.961625384,1.0000369,0.0003498272
2458720.963014295,0.9999417,0.0003497110
2458720.964403206,1.0007340,0.0003495296
2458720.965792118,1.0006854,0.0003496201
2458720.967181029,0.9998930,0.0003496207
2458720.968569940,1.0004492,0.0003495571
2458720.969958852,1.0003648,0.0003496048
2458720.971347763,1.0007554,0.0003495986
2458720.972736674,0.9999336,0.0003496763
2458720.974125586,1.0006180,0.0003497067
2458720.975514497,1.0000192,0.0003494087
2458720.976903408,0.9992066,0.0003492640
2458720.978292319,1.0002956,0.0003493879
2458720.979681231,0.9994413,0.0003493855
2458720.981070142,0.9996928,0.0003493235
2458720.982459053,1.0002008,0.0003493520
2458720.983847965,0.9996454,0.0003493723
2458720.985236876,1.0000595,0.0003494289
2458720.986625787,1.0001471,0.0003495150
2458720.988014698,1.0000803,0.0003494049
2458720.989403610,1.0002422,0.0003495434
2458720.990792521,1.0001637,0.0003493523
2458720.992181432,0.9995514,0.0003492914
2458720.993570344,1.0001295,0.0003494392
2458720.994959255,0.9993877,0.0003492124
2458720.996348166,1.0002772,0.0003495191
2458720.997737078,1.0004168,0.0003494671
2458721.000514900,0.9998002,0.0003494777
2458721.001903812,0.9997035,0.0003492094
2458721.003292723,0.9996842,0.0003491685
2458721.006070545,1.0008365,0.0003494342
2458721.007459457,1.0003937,0.0003495236
2458721.008848368,0.9997625,0.0003492527
2458721.010237280,0.9995745,0.0003491170
2458721.011626191,1.0002610,0.0003491205
2458721.013015102,0.9995428,0.0003491876
2458721.014404014,0.9991472,0.0003491453
2458721.015792925,0.9999038,0.0003492153
2458721.017181836,0.9997952,0.0003491706
2458721.018570748,1.0007948,0.0003493402
2458721.019959659,1.0001000,0.0003491151
2458721.021348570,0.9995415,0.0003492593
2458721.022737482,1.0003550,0.0003491719
2458721.024126393,0.9998737,0.0003491229
2458721.026904216,0.9991251,0.0003492184
2458721.028293127,1.0000925,0.0003492502
2458721.029682038,1.0000733,0.0003493013
2458721.031070950,0.9997847,0.0003490275
2458721.032459861,0.9999413,0.0003491414
2458721.033848772,0.9992696,0.0003490559
2458721.035237683,0.9992669,0.0003490609
2458721.036626595,1.0006501,0.0003492039
2458721.038015506,1.0001458,0.0003491586
2458721.039404417,1.0000204,0.0003491129
2458721.040793329,1.0000187,0.0003490521
2458721.042182240,1.0000983,0.0003491005
2458721.043571151,1.0006373,0.0003490462
2458721.044960063,1.0003243,0.0003491314
2458721.046348974,0.9997809,0.0003491410
2458721.047737885,0.9994899,0.0003491262
2458721.049126797,1.0002995,0.0003491898
2458721.050515708,1.0004702,0.0003491918
2458721.051904619,0.9998175,0.0003493682
2458721.053293531,1.0007003,0.0003490654
2458721.054682442,0.9993646,0.0003489461
2458721.056071354,0.9999434,0.0003490550
2458721.057460265,0.9999211,0.0003490954
2458721.058849176,0.9999581,0.0003494769
2458721.060238088,1.0000466,0.0003493260
2458721.061626999,1.0002751,0.0003491724
2458721.063015910,0.9999617,0.0003491336
2458721.064404821,1.0000763,0.0003493534
2458721.065793733,0.9999037,0.0003491632
2458721.067182644,0.9995423,0.0003490776
2458721.068571555,0.9999595,0.0003491518
2458721.069960467,1.0007278,0.0003491453
2458721.071349378,0.9997808,0.0003492771
2458721.072738289,1.0004367,0.0003491558
2458721.074127201,0.9992647,0.0003489721
2458721.075516112,1.0000708,0.0003495091
2458721.076905023,0.9995216,0.0003492240
2458721.078293935,0.9996088,0.0003491553
2458721.079682846,1.0009398,0.0003492104
2458721.081071757,1.0000604,0.0003491706
2458721.082460669,0.9997833,0.0003491632
2458721.083849580,1.0003850,0.0003492478
2458721.085238492,0.9994933,0.0003492668
2458721.086627403,1.0001356,0.0003493898
2458721.088016314,1.0000092,0.0003492446
2458721.089405226,1.0003027,0.0003491472
2458721.090794137,0.9998311,0.0003492271
2458721.092183048,0.9996514,0.0003491035
2458721.093571960,1.0000193,0.0003492085
2458721.094960871,0.9997826,0.0003491697
2458721.096349782,0.9992493,0.0003488913
2458721.097738693,0.9995591,0.0003491414
2458721.099127605,0.9998253,0.0003491054
2458721.100516516,0.9997788,0.0003490208
2458721.101905428,0.9996457,0.0003491446
2458721.103294339,1.0005540,0.0003492774
2458721.104683250,0.9990706,0.0003492260
2458721.106072162,0.9996530,0.0003493733
2458721.107461073,0.9999354,0.0003491838
2458721.108849985,1.0003443,0.0003492688
2458721.110238896,0.9997229,0.0003492488
2458721.111627807,0.9998275,0.0003491397
2458721.113016719,0.9999447,0.0003493560
2458721.114405630,1.0002036,0.0003491929
2458721.115794541,0.9998501,0.0003490839
2458721.117183452,1.0005925,0.0003494412
2458721.118572364,0.9998233,0.0003491047
2458721.119961275,1.0002406,0.0003492966
2458721.121350186,1.0001012,0.0003492792
2458721.122739098,0.9999115,0.0003492929
2458721.124128009,1.0006989,0.0003495795
2458721.125516921,1.0000864,0.0003492457
2458721.126905832,0.9997590,0.0003491908
2458721.128294743,0.9997348,0.0003491322
2458721.129683655,1.0006919,0.0003493218
2458721.131072566,0.9999002,0.0003491417
2458721.132461477,1.0002953,0.0003492031
2458721.133850389,1.0003758,0.0003492863
2458721.135239300,1.0007857,0.0003493368
2458721.136628211,0.9995666,0.0003491769
2458721.138017123,1.0006430,0.0003491845
2458721.139406034,0.9997785,0.0003492584
2458721.140794945,1.0001086,0.0003492820
2458721.142183857,1.0006367,0.0003495956
2458721.143572768,0.9998767,0.0003494940
2458721.144961679,0.9998059,0.0003493645
2458721.146350591,0.9997847,0.0003494430
2458721.147739502,1.0003438,0.0003491237
2458721.149128414,1.0000623,0.0003494354
2458721.150517325,1.0003588,0.0003493113
2458721.151906236,1.0001748,0.0003494525
2458721.153295148,1.0011314,0.0003498209
2458721.154684059,1.0010771,0.0003499042
2458721.156072970,1.0001680,0.0003495401
2458721.157461882,1.0001193,0.0003496401
2458721.158850793,0.9997060,0.0003494256
2458721.160239704,0.9997313,0.0003493654
2458721.161628616,0.9992618,0.0003493970
2458721.163017527,0.9999065,0.0003494200
2458721.164406438,0.9997539,0.0003495598
2458721.165795350,0.9995748,0.0003494625
2458721.167184261,1.0001094,0.0003496935
2458721.168573173,0.9999673,0.0003495398
2458721.169962084,1.0001085,0.0003496702
2458721.171350996,0.9998027,0.0003496136
2458721.172739907,1.0005207,0.0003495692
2458721.174128818,1.0007752,0.0003496842
2458721.175517729,0.9997411,0.0003496259
2458721.176906641,1.0003730,0.0003497309
2458721.178295552,1.0005567,0.0003496976
2458721.179684463,0.9997414,0.0003494878
2458721.181073375,0.9999994,0.0003494698
2458721.182462286,0.9998852,0.0003496858
2458721.183851198,0.9999014,0.0003496729
2458721.185240109,1.0000166,0.0003496609
2458721.186629021,1.0005784,0.0003496440
2458721.188017932,1.0000129,0.0003495947
2458721.189406843,0.9996373,0.0003496800
2458721.190795755,1.0011462,0.0003497549
2458721.192184666,0.9997228,0.0003497715
2458721.193573577,1.0003586,0.0003496284
2458721.194962489,1.0001297,0.0003495691
2458721.196351400,1.0004173,0.0003496291
2458721.197740311,1.0001836,0.0003497391
2458721.199129223,0.9996730,0.0003495612
2458721.200518135,1.0003445,0.0003496914
2458721.201907046,1.0001515,0.0003497735
2458721.203295957,0.9999213,0.0003499602
2458721.204684868,1.0001701,0.0003498520
2458721.206073780,0.9994707,0.0003496570
2458721.207462691,1.0000513,0.0003495990
2458721.208851602,1.0005915,0.0003497965
2458721.210240514,1.0001093,0.0003496670
2458721.211629425,0.9992290,0.0003496052
2458721.213018337,1.0000533,0.0003497985
2458721.214407248,1.0000354,0.0003499512
2458721.215796160,0.9996295,0.0003496911
2458721.217185071,1.0009238,0.0003496941
2458721.218573982,1.0006316,0.0003498645
2458721.219962894,0.9998364,0.0003499317
2458721.221351805,1.0006962,0.0003498545
2458721.222740716,0.9992998,0.0003496625
2458721.224129628,1.0003555,0.0003498983
2458721.225518539,1.0008503,0.0003497986
2458721.226907450,1.0004129,0.0003497905
2458721.228296362,1.0008449,0.0003500003
2458721.229685273,1.0003468,0.0003500032
2458721.231074185,0.9999460,0.0003495783
2458721.232463096,1.0002326,0.0003497716
2458721.233852007,1.0006220,0.0003498813
2458721.235240919,1.0002567,0.0003496436
2458721.236629830,1.0000201,0.0003499049
2458721.238018741,1.0001345,0.0003499023
2458721.239407653,0.9994815,0.0003497519
2458721.240796565,0.9996651,0.0003501548
2458721.242185476,0.9995502,0.0003498748
2458721.243574387,0.9999538,0.0003497441
2458721.244963299,0.9995063,0.0003498937
2458721.246352210,0.9996204,0.0003497658
2458721.247741121,1.0003002,0.0003498918
2458721.249130032,1.0006883,0.0003499373
2458721.250518944,0.9997749,0.0003497679
2458721.251907856,1.0001221,0.0003498629
2458721.253296767,0.9993658,0.0003497381
2458721.254685678,0.9998096,0.0003497277
2458721.256074590,1.0001976,0.0003499248
2458721.257463501,1.0000309,0.0003498256
2458721.258852412,1.0004845,0.0003498785
2458721.260241324,1.0004104,0.0003498829
2458721.261630235,0.9999224,0.0003498939
2458721.263019147,0.9996254,0.0003497518
2458721.264408058,1.0013556,0.0003500506
2458721.265796969,0.9998285,0.0003499429
2458721.268574792,1.0006758,0.0003498116
2458721.269963704,1.0000655,0.0003496966
2458721.271352615,1.0008576,0.0003497722
2458721.272741526,1.0003644,0.0003499314
2458721.274130438,0.9993849,0.0003496097
2458721.275519349,0.9992884,0.0003496116
2458721.276908261,0.9996877,0.0003498484
2458721.278297172,0.9998077,0.0003497182
2458721.279686084,1.0002483,0.0003498365
2458721.281074995,1.0002365,0.0003497826
2458721.282463906,1.0005034,0.0003497941
2458721.283852817,1.0007575,0.0003499642
2458721.285241729,0.9998681,0.0003497110
2458721.286630641,0.9993567,0.0003495414
2458721.288019552,0.9998998,0.0003496335
2458721.289408463,0.9998355,0.0003495374
2458721.290797375,1.0001915,0.0003497075
2458721.292186286,0.9996720,0.0003496614
2458721.293575197,0.9995796,0.0003496836
2458721.294964109,1.0003564,0.0003499754
2458721.296353020,1.0003871,0.0003496285
2458721.297741932,0.9997816,0.0003495638
2458721.299130843,0.9995931,0.0003496145
2458721.300519755,0.9996520,0.0003497506
2458721.301908666,0.9998424,0.0003494963
2458721.303297577,1.0003158,0.0003498105
2458721.304686489,0.9997971,0.0003497072
2458721.306075400,0.9995100,0.0003493569
2458721.307464312,0.9998977,0.0003495284
2458721.308853223,1.0003911,0.0003496428
2458721.310242135,1.0000736,0.0003494345
2458721.311631046,1.0011147,0.0003495363
2458721.313019957,0.9999948,0.0003496933
2458721.314408869,1.0002184,0.0003496236
2458721.315797780,1.0004329,0.0003495995
2458721.317186691,1.0004821,0.0003495871
2458721.318575603,1.0007243,0.0003495066
2458721.319964515,1.0001127,0.0003493605
2458721.321353426,0.9997461,0.0003495150
2458721.322742337,0.9996077,0.0003494175
2458721.324131249,1.0004162,0.0003494410
2458721.325520160,1.0012736,0.0003496735
2458721.326909072,0.9998173,0.0003493190
2458721.328297983,1.0002942,0.0003491887
2458721.329686895,1.0004430,0.0003495319
2458721.331075806,1.0005450,0.0003491818
2458721.332464717,0.9999873,0.0003493731
2458721.333853629,1.0002714,0.0003493901
2458721.335242540,1.0003732,0.0003493984
2458721.336631452,1.0005026,0.0003494415
2458721.338020363,0.9990803,0.0003492113
2458721.339409275,0.9993782,0.0003490418
2458721.340798186,1.0009873,0.0003495122
2458721.342187097,1.0004797,0.0003496250
2458721.343576009,1.0001423,0.0003494382
2458721.344964920,0.9999186,0.0003489981
2458721.346353831,1.0002692,0.0003489688
2458721.347742743,1.0004979,0.0003495313
2458721.349131654,0.9997744,0.0003491039
2458721.350520566,1.0000140,0.0003492927
2458721.351909477,1.0004697,0.0003492325
2458721.353298389,1.0003386,0.0003492367
2458721.354687300,0.9997302,0.0003491774
2458721.356076212,0.9997008,0.0003491360
2458721.357465123,1.0004707,0.0003494577
2458721.358854034,1.0012379,0.0003493481
2458721.360242946,0.9998168,0.0003491107
2458721.361631857,0.9999648,0.0003492195
2458721.363020769,0.9996032,0.0003490720
2458721.364409680,0.9999190,0.0003492346
2458721.365798592,0.9992610,0.0003490453
2458721.367187503,1.0004163,0.0003491754
2458721.368576414,1.0000018,0.0003491884
2458721.369965326,1.0002724,0.0003491451
2458721.371354237,1.0002333,0.0003490546
2458721.372743149,1.0003754,0.0003489097
2458721.374132060,1.0012375,0.0003491586
2458721.375520972,0.9999830,0.0003489439
2458721.376909883,0.9997411,0.0003491505
2458721.378298795,0.9993485,0.0003489014
2458721.379687706,1.0000064,0.0003489901
2458721.381076618,0.9995322,0.0003487918
2458721.382465529,0.9998832,0.0003490163
2458721.383854440,1.0006000,0.0003489688
2458721.385243352,1.0001816,0.0003488768
2458721.386632263,0.9996834,0.0003488951
2458721.388021175,0.9995162,0.0003489381
2458721.389410086,0.9997264,0.0003488970
2458721.390798998,1.0008344,0.0003491689
2458721.392187909,1.0004977,0.0003489090
2458721.393576820,0.9998017,0.0003489893
2458721.394965732,0.9994567,0.0003489324
2458721.396354644,1.0003021,0.0003488883
2458721.397743555,1.0000962,0.0003489266
2458721.399132466,0.9999078,0.0003488704
2458721.400521378,0.9994888,0.0003487431
2458721.401910289,0.9999557,0.0003489155
2458721.403299201,1.0006602,0.0003489515
2458721.404688112,0.9997581,0.0003488757
2458721.406077024,0.9993395,0.0003488926
2458721.407465935,0.9997379,0.0003488882
2458721.408854847,0.9991647,0.0003486331
2458721.410243758,1.0005872,0.0003488708
2458721.411632670,0.9998583,0.0003487837
2458721.413021581,1.0004900,0.0003490305
2458721.414410492,0.9994406,0.0003488194
2458721.415799404,1.0002894,0.0003489712
2458721.417188315,0.9998934,0.0003489660
2458721.418577227,1.0015056,0.0003490546
2458721.419966138,1.0006722,0.0003488842
2458721.421355050,0.9995645,0.0003489291
2458721.422743961,0.9998660,0.0003487629
2458721.424132873,1.0001903,0.0003489095
2458721.425521784,1.0000318,0.0003486994
2458721.426910696,0.9999195,0.0003488126
2458721.428299607,1.0002425,0.0003488934
2458721.429688518,1.0000680,0.0003488873
2458721.431077430,0.9998113,0.0003488293
2458721.432466342,1.0001411,0.0003488966
2458721.433855253,1.0007347,0.0003489167
2458721.435244164,0.9998373,0.0003488212
2458721.436633076,0.9999816,0.0003489200
2458721.438021988,0.9994263,0.0003487802
2458721.439410899,0.9999954,0.0003487713
2458721.443577633,1.0006735,0.0003488761
2458721.444966544,0.9995158,0.0003490932
2458721.446355456,1.0007802,0.0003491328
2458721.447744368,1.0008101,0.0003489400
2458721.449133279,1.0008108,0.0003489334
2458721.450522190,0.9995792,0.0003489290
2458721.451911102,1.0002285,0.0003489952
2458721.453300014,0.9999624,0.0003491580
2458721.454688925,1.0001756,0.0003490244
2458721.456077836,1.0004623,0.0003490122
2458721.457466748,0.9998390,0.0003489953
2458721.458855660,1.0004100,0.0003491139
2458721.460244571,0.9996323,0.0003489851
2458721.461633482,1.0005201,0.0003489751
2458721.463022394,1.0001506,0.0003490568
2458721.464411305,0.9997307,0.0003490566
2458721.465800217,0.9998110,0.0003489285
2458721.467189129,0.9999990,0.0003490079
2458721.468578040,1.0003059,0.0003490739
2458721.469966951,1.0003333,0.0003489957
2458721.471355863,1.0000903,0.0003492455
2458721.472744775,1.0014133,0.0003490620
2458721.474133686,0.9998050,0.0003489765
2458721.475522597,1.0004507,0.0003489448
2458721.476911509,0.9997868,0.0003489921
2458721.478300421,1.0003102,0.0003490474
2458721.479689332,1.0002765,0.0003491485
2458721.481078243,1.0006795,0.0003491518
2458721.482467155,0.9999202,0.0003491606
2458721.483856066,0.9995761,0.0003492167
2458721.485244978,1.0002229,0.0003490336
2458721.486633889,1.0002652,0.0003493049
2458721.488022801,1.0001829,0.0003492686
2458721.489411712,1.0003193,0.0003492900
2458721.490800624,1.0002814,0.0003491555
2458721.492189535,1.0002574,0.0003494704
2458721.493578447,1.0001804,0.0003492998
2458721.494967358,1.0005523,0.0003493347
2458721.496356270,1.0000466,0.0003493827
2458721.497745181,1.0003951,0.0003493311
2458721.499134093,1.0006028,0.0003495101
2458721.500523004,1.0001752,0.0003494525
2458721.501911916,0.9999931,0.0003493601
2458721.503300827,0.9998001,0.0003493482
2458721.504689739,1.0000466,0.0003494597
2458721.506078650,1.0007077,0.0003494941
2458721.507467562,1.0006494,0.0003495894
2458721.508856473,0.9992774,0.0003493098
2458721.510245385,0.9996766,0.0003494150
2458721.511634296,0.9997395,0.0003495029
2458721.513023208,1.0001061,0.0003493834
2458721.514412119,1.0001480,0.0003495029
2458721.515801031,0.9996868,0.0003493896
2458721.517189942,0.9998067,0.0003496087
2458721.518578854,1.0003260,0.0003495746
2458721.519967765,0.9999391,0.0003496543
2458721.521356677,0.9998641,0.0003497068
2458721.522745588,1.0003138,0.0003497303
2458721.524134500,0.9998743,0.0003498525
2458721.525523411,0.9998291,0.0003496775
2458721.526912323,1.0002666,0.0003497905
2458721.528301234,1.0000258,0.0003498146
2458721.529690146,0.9995034,0.0003496811
2458721.531079057,1.0005140,0.0003499936
2458721.532467969,0.9994281,0.0003499505
2458721.533856880,1.0003365,0.0003500261
2458721.535245792,1.0000977,0.0003500266
2458721.536634704,1.0003145,0.0003500311
2458721.538023615,1.0020792,0.0003500908
2458721.539412526,0.9999085,0.0003501686
2458721.540801438,1.0000086,0.0003499354
2458721.542190350,1.0003262,0.0003500824
2458721.543579261,1.0003743,0.0003499338
2458721.544968172,1.0002409,0.0003498857
2458721.546357084,0.9995137,0.0003500937
2458721.547745996,0.9998336,0.0003500670
2458721.549134907,1.0001918,0.0003501103
2458721.550523819,1.0000796,0.0003500145
2458721.551912731,1.0005726,0.0003502019
2458721.553301642,0.9997239,0.0003503678
2458721.554690553,1.0007385,0.0003502531
2458721.556079465,0.9998133,0.0003500443
2458721.557468377,1.0003307,0.0003502244
2458721.558857288,1.0000343,0.0003502851
2458721.560246199,0.9996374,0.0003501812
2458721.561635111,1.0004149,0.0003502938
2458721.563024023,1.0004405,0.0003501780
2458721.564412934,1.0007225,0.0003503463
2458721.565801845,1.0000225,0.0003502488
2458721.567190757,1.0003456,0.0003503166
2458721.568579669,1.0003096,0.0003505740
2458721.569968580,0.9997834,0.0003503382
2458721.571357491,1.0001956,0.0003507531
2458721.572746403,1.0000796,0.0003506784
2458721.574135315,0.9998381,0.0003505207
2458721.575524226,1.0002320,0.0003506666
2458721.576913138,1.0000589,0.0003504534
2458721.578302050,0.9999458,0.0003507120
2458721.579690961,1.0003671,0.0003504993
2458721.581079873,0.9998317,0.0003507642
2458721.582468784,1.0002880,0.0003505596
2458721.583857696,1.0004946,0.0003507476
2458721.585246607,0.9996998,0.0003506345
2458721.586635519,1.0001141,0.0003507497
2458721.588024430,1.0004582,0.0003510360
2458721.589413342,0.9995739,0.0003507883
2458721.590802253,1.0001836,0.0003508261
2458721.592191165,1.0002935,0.0003507509
2458721.593580076,1.0006838,0.0003512081
2458721.594968988,0.9997870,0.0003508690
2458721.596357900,1.0011343,0.0003510115
2458721.597746811,1.0000085,0.0003510355
2458721.599135723,0.9999919,0.0003510176
2458721.600524634,0.9997528,0.0003508603
2458721.601913546,1.0002613,0.0003510462
2458721.603302457,1.0004963,0.0003511379
2458721.604691369,1.0001398,0.0003510813
2458721.606080280,1.0006752,0.0003513641
2458721.607469192,1.0014827,0.0003512936
2458721.608858103,0.9995908,0.0003511347
2458721.610247015,1.0003480,0.0003513115
2458721.611635927,1.0005752,0.0003512276
2458721.613024838,1.0006299,0.0003512178
2458721.614413750,1.0004577,0.0003516420
2458721.615802662,1.0000811,0.0003513548
2458721.617191573,0.9995585,0.0003513265
2458721.618580484,1.0002448,0.0003512362
2458721.619969396,1.0003030,0.0003515102
2458721.621358308,0.9999347,0.0003515107
2458721.622747219,1.0001056,0.0003515489
2458721.624136131,1.0000181,0.0003515156
2458721.625525042,1.0012250,0.0003516169
2458721.626913954,1.0000464,0.0003517053
2458721.628302866,0.9999953,0.0003514769
2458721.629691777,1.0001034,0.0003514822
2458721.631080688,0.9997408,0.0003515083
2458721.632469600,1.0000187,0.0003515312
2458721.633858512,0.9998563,0.0003516277
2458721.635247423,0.9993003,0.0003514914
2458721.636636335,1.0008125,0.0003515943
2458721.638025247,1.0003233,0.0003515892
2458721.639414158,1.0006704,0.0003518546
2458721.640803069,1.0000885,0.0003517117
2458721.642191981,1.0003467,0.0003516619
2458721.643580893,1.0004405,0.0003518593
2458721.644969805,0.9995769,0.0003515362
2458721.646358716,1.0003977,0.0003517595
2458721.647747627,1.0005839,0.0003516521
2458721.649136539,1.0002858,0.0003517567
2458721.650525451,1.0002514,0.0003517829
2458721.651914362,1.0001755,0.0003517980
2458721.653303274,0.9999621,0.0003515103
2458721.654692186,1.0005605,0.0003517830
2458721.656081097,1.0004524,0.0003516594
2458721.657470009,1.0002492,0.0003517574
2458721.658858920,1.0001930,0.0003519064
2458721.660247832,1.0004861,0.0003520834
2458721.661636744,1.0002417,0.0003519820
2458721.663025655,1.0009894,0.0003519396
2458721.664414566,1.0001254,0.0003520466
2458721.665803478,1.0001540,0.0003518560
2458721.667192390,0.9994694,0.0003520014
2458721.668581301,1.0010331,0.0003520223
2458721.669970213,1.0000817,0.0003518849
2458721.671359125,1.0014884,0.0003522379
2458721.672748036,0.9993519,0.0003518902
2458721.674136948,1.0000811,0.0003519531
2458721.675525859,1.0006745,0.0003520987
2458721.676914771,0.9993815,0.0003521058
2458721.678303683,0.9997240,0.0003519027
2458721.679692594,0.9997889,0.0003518754
2458721.681081505,1.0007101,0.0003521088
2458721.682470417,1.0001003,0.0003520749
2458721.683859329,0.9997688,0.0003520600
2458721.685248241,1.0008033,0.0003521195
2458721.686637152,1.0001235,0.0003521683
2458721.688026064,1.0008705,0.0003521548
2458721.689414975,1.0002896,0.0003520501
2458721.690803887,0.9998747,0.0003519958
2458721.692192799,0.9998339,0.0003520110
2458721.693581710,1.0003672,0.0003522680
2458721.694970622,1.0000321,0.0003521256
2458721.696359533,1.0006171,0.0003522048
2458721.697748445,0.9999121,0.0003521007
2458721.699137357,0.9999762,0.0003520832
2458721.700526268,0.9990928,0.0003519396
2458721.701915180,1.0000710,0.0003522299
2458721.703304091,1.0002999,0.0003521777
2458721.704693003,0.9996578,0.0003522885
2458721.706081915,1.0000735,0.0003520038
2458721.707470826,1.0003135,0.0003521202
2458721.708859738,0.9997224,0.0003521985
2458721.710248650,1.0004657,0.0003524227
2458721.711637561,1.0003367,0.0003521886
2458721.713026473,1.0003687,0.0003523942
2458721.714415384,1.0002913,0.0003521867
2458721.715804296,0.9999870,0.0003521428
2458721.717193208,1.0011310,0.0003522420
2458721.718582119,1.0008921,0.0003521709
2458721.719971031,1.0003834,0.0003521656
2458721.721359943,1.0002976,0.0003521552
2458721.722748854,1.0001544,0.0003523240
2458721.724137766,1.0003023,0.0003523273
2458721.725526677,1.0008540,0.0003524680
2458721.726915589,1.0001996,0.0003524515
2458721.728304501,1.0004678,0.0003524357
2458721.729693412,0.9999061,0.0003520889
2458721.731082324,0.9999802,0.0003521621
2458721.732471236,1.0000833,0.0003521910
2458721.733860147,0.9997482,0.0003522804
2458721.735249059,1.0002207,0.0003525093
2458721.736637970,0.9996471,0.0003521706
2458721.738026883,1.0000784,0.0003522451
2458721.739415794,1.0000047,0.0003522806
2458721.740804705,1.0002638,0.0003523655
2458721.742193617,1.0007576,0.0003524583
2458721.743582529,1.0002105,0.0003522229
2458721.744971440,0.9995458,0.0003524034
2458721.746360352,1.0003325,0.0003521688
2458721.747749264,1.0004841,0.0003524325
2458721.749138176,1.0002498,0.0003524967
2458721.750527087,1.0004549,0.0003523815
2458721.751915999,0.9994938,0.0003524470
2458721.753304910,1.0004976,0.0003523646
2458721.754693822,1.0006420,0.0003522725
2458721.756082734,0.9994815,0.0003523339
2458721.757471645,0.9998208,0.0003522817
2458721.758860557,0.9995090,0.0003522136
2458721.760249468,0.9997821,0.0003524275
2458721.761638380,1.0001222,0.0003521611
2458721.763027292,1.0005036,0.0003523098
2458721.764416203,1.0002104,0.0003523467
2458721.765805115,0.9998146,0.0003523824
2458721.767194027,0.9995089,0.0003522593
2458721.768582938,1.0010058,0.0003524551
2458721.769971850,1.0000087,0.0003523563
2458721.771360762,0.9999475,0.0003523482
2458721.772749674,1.0003947,0.0003524813
2458721.774138585,0.9999672,0.0003523277
2458721.775527497,1.0008625,0.0003525162
2458721.776916408,1.0004003,0.0003526019
2458721.778305320,1.0007780,0.0003525294
2458721.779694232,0.9998487,0.0003523114
2458721.781083143,0.9998531,0.0003524433
2458721.782472055,0.9993153,0.0003523931
2458721.783860967,1.0003878,0.0003525447
2458721.785249878,1.0003221,0.0003525541
2458721.786638790,0.9998072,0.0003523713
2458721.788027702,0.9996286,0.0003523150
2458721.789416614,1.0003728,0.0003526859
2458721.790805525,1.0004135,0.0003524577
2458721.792194437,1.0000143,0.0003523902
2458721.793583348,0.9997749,0.0003524728
2458721.794972260,1.0003463,0.0003525061
2458721.796361172,1.0000660,0.0003524519
2458721.797750083,1.0005206,0.0003527165
2458721.799138995,0.9998719,0.0003523440
2458721.800527907,1.0005246,0.0003524960
2458721.801916819,0.9997332,0.0003523898
2458721.803305730,0.9999823,0.0003523822
2458721.804694642,1.0003339,0.0003525912
2458721.806083553,0.9993464,0.0003522026
2458721.807472466,1.0003178,0.0003527037
2458721.808861377,0.9996544,0.0003525796
2458721.810250289,0.9996388,0.0003523764
2458721.811639200,1.0001248,0.0003524759
2458721.813028112,1.0005571,0.0003526363
2458721.814417024,0.9998940,0.0003525276
2458721.815805935,1.0002395,0.0003527272
2458721.817194847,1.0000921,0.0003526147
2458721.818583759,1.0004441,0.0003524256
2458721.819972671,1.0006004,0.0003526574
2458721.821361582,1.0000814,0.0003525350
2458721.822750494,1.0002666,0.0003525852
2458721.824139406,1.0000124,0.0003525130
2458721.825528317,1.0002201,0.0003525911
2458721.826917229,1.0001426,0.0003524585
2458721.828306141,0.9996939,0.0003524359
2458721.829695052,0.9992758,0.0003526257
2458721.831083964,0.9997821,0.0003525271
2458721.832472876,0.9999622,0.0003527800
2458721.833861787,1.0004068,0.0003530543
2458721.835250699,1.0003161,0.0003526392
2458721.836639611,0.9998668,0.0003526834
2458721.838028523,1.0001724,0.0003526053
2458721.839417434,0.9998854,0.0003524335
2458721.840806346,0.9998730,0.0003527394
2458721.842195258,1.0008493,0.0003529848
2458721.843584169,1.0001878,0.0003527035
2458721.844973081,1.0004062,0.0003528504
2458721.846361993,1.0006602,0.0003526980
2458721.847750905,1.0000238,0.0003526852
2458721.849139816,1.0000449,0.0003529307
2458721.850528728,1.0000358,0.0003527417
2458721.851917640,1.0000933,0.0003527288
2458721.853306551,1.0005797,0.0003529903
2458721.854695463,1.0000778,0.0003528943
2458721.856084375,1.0004116,0.0003528165
2458721.857473287,0.9999294,0.0003528215
2458721.858862198,0.9998006,0.0003529801
2458721.860251110,0.9998293,0.0003527973
2458721.861640022,0.9997753,0.0003527801
2458721.863028934,1.0004302,0.0003528441
2458721.864417845,1.0001475,0.0003529088
2458721.865806757,0.9992269,0.0003527779
2458721.867195669,0.9998576,0.0003527506
2458721.868584580,0.9990162,0.0003527040
2458721.869973492,0.9999241,0.0003530802
2458721.871362404,1.0002317,0.0003528381
2458721.872751316,0.9999504,0.0003529609
2458721.874140227,1.0003286,0.0003530976
2458721.875529139,0.9997504,0.0003528129
2458721.876918051,1.0005149,0.0003530341
2458721.878306963,1.0003083,0.0003529220
2458721.879695874,1.0000283,0.0003528384
2458721.881084786,1.0007307,0.0003529508
2458721.882473698,1.0001861,0.0003527715
2458721.883862610,0.9999341,0.0003527909
2458721.885251521,1.0000846,0.0003528003
2458721.886640433,0.9998147,0.0003527536
2458721.888029345,1.0006760,0.0003528748
2458721.889418256,1.0003093,0.0003528328
2458721.890807168,1.0004579,0.0003529815
2458721.892196080,1.0008420,0.0003529544
2458721.893584992,0.9999305,0.0003529465
2458721.894973903,1.0002484,0.0003529762
2458721.896362815,1.0003097,0.0003530677
2458721.897751727,1.0001247,0.0003528753
2458721.899140639,1.0002917,0.0003529924
2458721.900529550,0.9999509,0.0003528506
2458721.901918462,0.9997628,0.0003530301
2458721.903307374,0.9999060,0.0003530418
2458721.904696286,0.9999992,0.0003529338
2458721.906085197,1.0001388,0.0003527641
2458721.907474109,0.9999064,0.0003527570
2458721.908863021,0.9997892,0.0003528572
2458721.910251933,0.9998927,0.0003528490
2458721.911640845,1.0000315,0.0003530675
2458721.913029756,1.0001451,0.0003529115
2458721.914418668,0.9994339,0.0003527626
2458721.915807580,0.9995339,0.0003527646
2458721.917196492,0.9998006,0.0003528012
2458721.918585403,1.0001452,0.0003529206
2458721.919974315,0.9995661,0.0003529296
2458721.921363227,1.0004092,0.0003529568
2458721.922752139,1.0001656,0.0003528928
2458721.924141050,0.9995528,0.0003527913
2458721.925529962,1.0010549,0.0003529883
2458721.926918874,1.0000868,0.0003528870
2458721.928307786,0.9998767,0.0003527553
2458721.929696698,1.0003158,0.0003529917
2458721.931085609,1.0000297,0.0003528817
2458721.932474521,1.0002434,0.0003528881
2458721.933863433,1.0002794,0.0003526721
2458721.935252345,0.9997274,0.0003527693
2458721.936641256,0.9999276,0.0003526400
2458721.938030168,1.0001884,0.0003527796
2458721.939419080,0.9999381,0.0003531413
2458721.940807992,1.0001475,0.0003528385
2458721.942196904,0.9990250,0.0003527146
2458721.943585815,0.9993845,0.0003526285
2458721.944974727,0.9995830,0.0003529964
2458721.946363639,1.0001395,0.0003527949
2458721.947752551,1.0001256,0.0003527216
2458721.949141463,1.0003892,0.0003526538
2458721.950530374,0.9997409,0.0003527171
2458721.951919287,1.0003033,0.0003528020
2458721.953308198,0.9999659,0.0003528075
2458721.954697110,1.0006361,0.0003527192
2458721.956086022,1.0000684,0.0003526358
2458721.957474933,0.9996671,0.0003527680
2458721.958863845,1.0003517,0.0003527196
2458721.960252757,0.9998244,0.0003526170
2458721.961641669,0.9999925,0.0003526804
2458721.963030581,0.9997723,0.0003526337
2458721.964419493,1.0007413,0.0003527683
2458721.965808404,1.0001481,0.0003526262
2458721.967197316,1.0002428,0.0003527611
2458721.968586228,0.9994556,0.0003526028
2458721.969975139,1.0004795,0.0003525592
2458721.971364052,0.9999682,0.0003527373
2458721.972752963,0.9999663,0.0003526118
2458721.974141875,0.9999506,0.0003525695
2458721.975530787,0.9995012,0.0003527166
2458721.976919699,1.0003358,0.0003525479
2458721.978308611,0.9999769,0.0003524475
2458721.979697522,1.0007609,0.0003526013
2458721.981086434,0.9997484,0.0003526131
2458721.982475346,0.9998841,0.0003524719
2458721.983864258,0.9997867,0.0003524789
2458721.985253170,0.9994997,0.0003522568
2458721.986642082,1.0002725,0.0003527109
2458721.988030993,0.9996420,0.0003525649
2458721.989419905,1.0001222,0.0003524629
2458721.990808817,0.9995562,0.0003528562
2458721.992197729,0.9992518,0.0003524810
2458721.993586641,0.9999997,0.0003524614
2458721.994975552,1.0004190,0.0003526373
2458721.996364465,1.0007442,0.0003526486
2458721.997753376,0.9993743,0.0003524084
2458721.999142288,1.0001858,0.0003524030
2458722.000531200,1.0005592,0.0003526577
2458722.001920111,1.0009762,0.0003525454
2458722.003309024,1.0007541,0.0003527495
2458722.004697935,1.0001550,0.0003525317
2458722.006086847,0.9994796,0.0003524833
2458722.007475759,1.0002648,0.0003524186
2458722.008864671,0.9998570,0.0003524870
2458722.010253583,1.0007925,0.0003527056
2458722.011642495,0.9996054,0.0003523761
2458722.013031406,1.0002013,0.0003525488
2458722.014420318,1.0006860,0.0003527165
2458722.015809230,0.9998045,0.0003523137
2458722.017198142,0.9997224,0.0003524332
2458722.018587054,1.0004047,0.0003525464
2458722.019975966,0.9997888,0.0003523787
2458722.021364877,1.0004204,0.0003524139
2458722.022753789,0.9994228,0.0003521460
2458722.024142701,0.9994301,0.0003522588
2458722.025531613,0.9998099,0.0003523764
2458722.026920525,1.0006883,0.0003523973
2458722.028309437,1.0008148,0.0003524739
2458722.029698349,1.0004420,0.0003526136
2458722.031087261,1.0004655,0.0003523824
2458722.032476172,1.0008862,0.0003527941
2458722.033865084,0.9999316,0.0003523232
2458722.035253996,1.0002234,0.0003523437
2458722.036642908,0.9994727,0.0003521700
2458722.038031820,1.0003067,0.0003523652
2458722.039420732,1.0004270,0.0003522830
2458722.040809643,1.0002573,0.0003523864
2458722.042198556,1.0004861,0.0003526012
2458722.043587468,0.9998164,0.0003522795
2458722.044976379,1.0003491,0.0003524530
2458722.046365291,0.9996340,0.0003521584
2458722.047754203,1.0003742,0.0003521755
2458722.049143115,1.0008046,0.0003522368
2458722.050532027,1.0004236,0.0003525687
2458722.051920939,1.0012441,0.0003523256
2458722.053309850,1.0001258,0.0003523758
2458722.054698762,0.9998625,0.0003520180
2458722.056087675,0.9998591,0.0003522756
2458722.057476586,0.9999531,0.0003522469
2458722.058865498,0.9999183,0.0003523263
2458722.060254410,1.0007269,0.0003522514
2458722.061643322,0.9997917,0.0003521113
2458722.063032234,1.0004748,0.0003522655
2458722.064421146,0.9999183,0.0003522366
2458722.065810058,1.0008794,0.0003522483
2458722.067198969,0.9996677,0.0003519682
2458722.068587881,0.9996998,0.0003521964
2458722.069976793,0.9996588,0.0003521958
2458722.071365705,0.9999490,0.0003522883
2458722.072754617,0.9995962,0.0003520878
2458722.074143529,0.9998375,0.0003521406
2458722.075532441,0.9995861,0.0003522135
2458722.076921353,1.0005118,0.0003522744
2458722.078310265,1.0001746,0.0003519732
2458722.079699176,1.0003434,0.0003520264
2458722.081088088,1.0004734,0.0003521817
2458722.082477001,0.9999788,0.0003524209
2458722.083865912,1.0003387,0.0003522556
2458722.085254824,0.9999142,0.0003521231
2458722.086643736,1.0005001,0.0003523010
2458722.088032648,1.0003939,0.0003521626
2458722.089421560,0.9998071,0.0003521439
2458722.090810472,1.0000470,0.0003522320
2458722.092199384,0.9997106,0.0003522581
2458722.093588296,1.0008899,0.0003522093
2458722.094977208,0.9994256,0.0003520634
2458722.096366120,1.0000544,0.0003519503
2458722.097755032,1.0001939,0.0003522945
2458722.099143943,1.0001578,0.0003523630
2458722.100532855,1.0002448,0.0003524846
2458722.101921767,1.0001716,0.0003522753
2458722.103310679,0.9998635,0.0003522122
2458722.104699591,0.9995257,0.0003521784
2458722.106088503,0.9998222,0.0003523468
2458722.107477415,1.0004273,0.0003522316
2458722.108866327,1.0001559,0.0003524906
2458722.110255239,0.9997267,0.0003521284
2458722.111644151,1.0002533,0.0003522676
2458722.113033063,0.9994406,0.0003521907
2458722.114421975,0.9994243,0.0003523719
2458722.115810886,1.0004487,0.0003522942
2458722.117199799,0.9997855,0.0003523065
2458722.118588711,1.0004085,0.0003521488
2458722.119977622,1.0001104,0.0003522016
2458722.121366534,0.9999107,0.0003523044
2458722.122755446,1.0001512,0.0003524036
2458722.124144359,1.0000461,0.0003523486
2458722.125533270,0.9998368,0.0003526653
2458722.126922182,0.9997771,0.0003523594
2458722.128311094,0.9994488,0.0003522062
2458722.129700006,1.0008192,0.0003524969
2458722.131088918,0.9994158,0.0003522798
2458722.132477830,1.0001039,0.0003523517
2458722.133866742,1.0006883,0.0003524670
2458722.135255654,0.9996367,0.0003524131
2458722.136644566,1.0001872,0.0003523983
2458722.138033478,1.0020773,0.0003527102
2458722.139422390,0.9997454,0.0003522966
2458722.140811302,0.9999797,0.0003526473
2458722.142200214,1.0002409,0.0003524277
2458722.143589126,1.0005174,0.0003525113
2458722.146366950,0.9997715,0.0003523618
2458722.147755862,1.0004106,0.0003524669
2458722.149144774,0.9997142,0.0003524069
2458722.150533685,1.0009464,0.0003526263
2458722.151922598,1.0002139,0.0003525198
2458722.153311510,1.0001686,0.0003525378
2458722.154700422,1.0001552,0.0003526150
2458722.156089334,1.0000542,0.0003524376
2458722.157478245,1.0003880,0.0003524818
2458722.158867158,0.9990895,0.0003525607
2458722.160256070,0.9998456,0.0003524057
2458722.161644982,1.0000779,0.0003524663
2458722.163033894,0.9995055,0.0003525504
2458722.164422805,0.9994934,0.0003525590
2458722.165811718,0.9998880,0.0003527416
2458722.167200630,1.0002933,0.0003528630
2458722.168589542,1.0003970,0.0003526686
2458722.169978454,0.9997219,0.0003526345
2458722.171367366,1.0006416,0.0003526480
2458722.172756277,1.0001315,0.0003524892
2458722.174145190,1.0004449,0.0003529267
2458722.175534102,0.9999637,0.0003523349
2458722.176923014,1.0004625,0.0003525201
2458722.178311925,0.9998535,0.0003526661
2458722.179700837,1.0003651,0.0003526702
2458722.181089750,0.9999289,0.0003527107
2458722.182478662,1.0001989,0.0003528718
2458722.183867574,1.0005929,0.0003527606
2458722.185256486,1.0009083,0.0003528903
2458722.186645397,0.9999287,0.0003526016
2458722.188034310,0.9991861,0.0003524512
2458722.189423222,1.0002711,0.0003529257
2458722.190812134,0.9998769,0.0003526232
2458722.192201046,1.0005795,0.0003527947
2458722.193589958,1.0000001,0.0003525249
2458722.194978870,1.0005670,0.0003527045
2458722.196367782,1.0002143,0.0003528550
2458722.197756694,1.0013386,0.0003530845
2458722.199145606,1.0006383,0.0003527628
2458722.200534518,0.9999719,0.0003527968
2458722.201923430,0.9997646,0.0003526209
2458722.203312342,0.9995896,0.0003528407
2458722.204701254,1.0004106,0.0003530944
2458722.206090166,0.9999207,0.0003526863
2458722.207479078,0.9992740,0.0003528262
2458722.208867990,1.0003019,0.0003528694
2458722.210256902,0.9995850,0.0003527664
2458722.211645814,1.0001644,0.0003528219
2458722.213034726,0.9999321,0.0003526794
2458722.214423638,1.0006885,0.0003528570
2458722.215812550,0.9999338,0.0003527336
2458722.217201462,0.9998526,0.0003526197
2458722.218590374,1.0003564,0.0003528219
2458722.219979287,1.0001809,0.0003527631
2458722.221368199,0.9996828,0.0003527364
2458722.222757111,1.0006743,0.0003528453
2458722.224146022,1.0004563,0.0003528272
2458722.225534935,0.9998677,0.0003528169
2458722.226923847,1.0006089,0.0003529749
2458722.228312759,0.9996801,0.0003527459
2458722.229701671,1.0003343,0.0003529539
2458722.231090583,0.9998331,0.0003530082
2458722.232479495,1.0004912,0.0003528494
2458722.233868407,1.0000306,0.0003528146
2458722.235257319,1.0006508,0.0003529315
2458722.236646231,0.9998415,0.0003527501
2458722.238035143,1.0002989,0.0003530009
2458722.239424055,1.0005008,0.0003528445
2458722.240812968,1.0001686,0.0003528341
2458722.242201880,1.0002332,0.0003528248
2458722.243590792,0.9997702,0.0003529043
2458722.244979704,1.0002151,0.0003528143
2458722.246368616,1.0002466,0.0003528129
2458722.247757528,0.9998316,0.0003529638
2458722.249146440,1.0006282,0.0003528620
2458722.250535352,1.0004482,0.0003528046
2458722.251924264,1.0005457,0.0003528908
2458722.253313176,0.9998820,0.0003528763
2458722.254702088,0.9998817,0.0003528494
2458722.256091001,1.0002509,0.0003527959
2458722.257479913,1.0004214,0.0003528646
2458722.258868824,1.0003100,0.0003533377
2458722.260257737,1.0004370,0.0003530401
2458722.261646649,1.0002954,0.0003526615
2458722.263035561,1.0005627,0.0003526837
2458722.264424473,1.0010215,0.0003528359
2458722.265813385,1.0002595,0.0003529377
2458722.267202297,1.0001933,0.0003527379
2458722.268591209,0.9995097,0.0003529440
2458722.269980121,0.9998377,0.0003526283
2458722.271369033,1.0006715,0.0003527089
2458722.272757946,1.0004202,0.0003530750
2458722.274146858,0.9996789,0.0003527482
2458722.275535770,1.0005524,0.0003530158
2458722.276924682,1.0001802,0.0003526300
2458722.278313594,0.9998380,0.0003525862
2458722.279702506,1.0002133,0.0003526833
2458722.281091419,0.9999442,0.0003528677
2458722.282480330,1.0004519,0.0003527143
2458722.283869242,1.0000816,0.0003528856
2458722.285258155,1.0004343,0.0003527233
2458722.286647067,0.9996620,0.0003526032
2458722.288035979,1.0001104,0.0003526889
2458722.289424891,1.0002872,0.0003526368
2458722.290813803,0.9999792,0.0003526699
2458722.292202715,1.0003790,0.0003526045
2458722.293591627,1.0005260,0.0003524663
2458722.294980539,1.0008479,0.0003528126
2458722.296369452,1.0011180,0.0003525884
2458722.297758364,0.9999424,0.0003525721
2458722.299147276,1.0002805,0.0003526174
2458722.300536188,1.0002108,0.0003526050
2458722.301925100,0.9998736,0.0003524555
2458722.303314012,1.0002793,0.0003525247
2458722.304702925,1.0006600,0.0003524407
2458722.306091837,1.0000530,0.0003526686
2458722.307480749,0.9994874,0.0003523442
2458722.308869661,1.0004983,0.0003524095
2458722.310258573,1.0002848,0.0003524718
2458722.311647485,1.0003613,0.0003524861
2458722.313036398,1.0001039,0.0003524375
2458722.314425310,1.0008947,0.0003524127
2458722.315814222,1.0002279,0.0003522373
2458722.317203134,0.9996111,0.0003521624
2458722.318592046,1.0003195,0.0003523506
2458722.319980958,1.0003283,0.0003526341
2458722.321369871,1.0001514,0.0003523696
2458722.322758783,0.9997924,0.0003522078
2458722.324147695,0.9999863,0.0003520882
2458722.325536607,1.0011286,0.0003524295
2458722.326925519,0.9994620,0.0003523048
2458722.328314431,1.0001463,0.0003522684
2458722.329703344,0.9997388,0.0003520985
2458722.331092256,1.0002957,0.0003520822
2458722.332481168,0.9999528,0.0003521435
2458722.333870080,0.9996502,0.0003520626
2458722.335258992,0.9997800,0.0003520306
2458722.336647904,1.0003807,0.0003525097
2458722.338036817,0.9996234,0.0003518532
2458722.339425729,1.0003486,0.0003521203
2458722.340814641,0.9999216,0.0003521146
2458722.342203553,1.0000267,0.0003520870
2458722.343592465,1.0007901,0.0003520409
2458722.344981377,0.9999902,0.0003519569
2458722.346370290,0.9999833,0.0003517670
2458722.347759202,1.0006537,0.0003519198
2458722.349148114,0.9998532,0.0003519622
2458722.350537026,1.0001570,0.0003518554
2458722.351925938,1.0000511,0.0003518645
2458722.353314851,1.0004451,0.0003518780
2458722.354703763,0.9999494,0.0003517204
2458722.356092675,1.0003103,0.0003519124
2458722.357481587,1.0005095,0.0003517885
2458722.358870500,0.9997830,0.0003517096
2458722.360259412,0.9996345,0.0003518593
2458722.361648324,0.9994344,0.0003517296
2458722.363037236,0.9994889,0.0003515941
2458722.364426149,0.9988508,0.0003517723
2458722.365815061,1.0006372,0.0003516739
2458722.367203973,1.0009495,0.0003518242
2458722.368592885,1.0005654,0.0003517055
2458722.369981797,1.0002217,0.0003515351
2458722.371370710,0.9997228,0.0003515327
2458722.372759622,1.0001163,0.0003514884
2458722.374148534,1.0003803,0.0003514967
2458722.375537446,0.9994804,0.0003515428
2458722.376926359,0.9998311,0.0003518723
2458722.378315271,1.0006406,0.0003515877
2458722.379704183,0.9998963,0.0003515258
2458722.381093095,0.9999576,0.0003514607
2458722.382482008,1.0000297,0.0003513615
2458722.383870920,0.9999900,0.0003516391
2458722.385259832,1.0003722,0.0003514500
2458722.386648744,1.0004722,0.0003515254
2458722.388037656,1.0001872,0.0003514579
2458722.389426569,1.0004281,0.0003513455
2458722.390815481,0.9998213,0.0003512491
2458722.392204393,1.0001560,0.0003513222
2458722.393593306,0.9998226,0.0003512546
2458722.394982218,0.9999528,0.0003513046
2458722.396371130,1.0002694,0.0003511422
2458722.397760042,0.9996025,0.0003511145
2458722.399148955,1.0004759,0.0003513770
2458722.400537867,0.9998679,0.0003512622
2458722.401926779,1.0002342,0.0003513696
2458722.403315691,1.0001581,0.0003513988
2458722.404704604,1.0002620,0.0003511312
2458722.406093516,1.0000364,0.0003511801
2458722.407482428,0.9999502,0.0003512297
2458722.408871341,0.9996016,0.0003513068
2458722.410260253,0.9997011,0.0003510145
2458722.411649165,1.0002706,0.0003511186
2458722.413038077,0.9994566,0.0003509808
2458722.414426989,1.0003667,0.0003512730
2458722.415815902,1.0004526,0.0003509567
2458722.417204814,0.9998282,0.0003509227
2458722.418593727,0.9999786,0.0003510021
2458722.419982639,1.0001183,0.0003510078
2458722.421371551,1.0000122,0.0003510073
2458722.422760463,0.9998536,0.0003510918
2458722.424149376,1.0002005,0.0003513407
2458722.425538288,1.0002048,0.0003509347
2458722.426927200,1.0000535,0.0003508758
2458722.428316113,1.0004028,0.0003510725
2458722.429705025,1.0005402,0.0003510053
2458722.431093937,0.9993615,0.0003509475
2458722.432482849,0.9998866,0.0003507758
2458722.433871762,1.0008343,0.0003509870
2458722.435260674,1.0001720,0.0003508573
2458722.436649587,1.0001792,0.0003510394
2458722.438038499,1.0006299,0.0003510248
2458722.439427411,1.0005287,0.0003509939
2458722.440816323,0.9999621,0.0003508520
2458722.442205236,0.9995790,0.0003507684
2458722.443594148,1.0005341,0.0003509504
2458722.444983060,1.0001893,0.0003508432
2458722.446371973,1.0004603,0.0003509096
2458722.447760885,1.0000035,0.0003509256
2458722.449149797,0.9999345,0.0003509581
2458722.450538710,1.0000529,0.0003507913
2458722.451927622,0.9996652,0.0003507620
2458722.453316534,0.9997297,0.0003508539
2458722.454705446,0.9999681,0.0003511260
2458722.456094359,1.0001902,0.0003512044
2458722.457483272,1.0000156,0.0003508050
2458722.458872184,1.0005544,0.0003508286
2458722.460261096,1.0000107,0.0003508156
2458722.461650008,0.9999333,0.0003508648
2458722.463038921,1.0002549,0.0003508886
2458722.464427833,1.0005886,0.0003507686
2458722.465816746,1.0001466,0.0003510287
2458722.467205658,1.0003921,0.0003510881
2458722.468594570,0.9996412,0.0003508244
2458722.469983483,1.0011171,0.0003509640
2458722.471372395,0.9993099,0.0003508408
2458722.472761307,0.9993483,0.0003507249
2458722.474150219,1.0006431,0.0003508745
2458722.475539132,0.9992026,0.0003510463
2458722.476928045,1.0000424,0.0003509017
2458722.478316957,0.9999062,0.0003507659
2458722.479705869,0.9999227,0.0003509570
2458722.481094782,1.0004835,0.0003510259
2458722.482483694,1.0002834,0.0003509242
2458722.483872606,0.9996871,0.0003508417
2458722.485261519,1.0005837,0.0003511234
2458722.486650431,0.9998391,0.0003508401
2458722.488039344,1.0006167,0.0003511305
2458722.489428256,1.0003042,0.0003509668
2458722.490817168,0.9994187,0.0003510936
2458722.492206081,0.9999272,0.0003513877
2458722.493594993,1.0000020,0.0003510207
2458722.494983905,1.0008969,0.0003510681
2458722.496372818,1.0001955,0.0003511193
2458722.497761730,0.9998400,0.0003509446
2458722.499150643,0.9999512,0.0003508956
2458722.500539555,1.0003170,0.0003512254
2458722.501928467,0.9994196,0.0003508990
2458722.503317380,1.0004569,0.0003509926
2458722.504706292,1.0001483,0.0003511001
2458722.506095205,0.9988894,0.0003509696
2458722.507484117,1.0005132,0.0003512906
2458722.508873030,1.0009550,0.0003512878
2458722.510261942,1.0001556,0.0003512573
2458722.511650854,0.9999269,0.0003511842
2458722.513039767,1.0002157,0.0003511947
2458722.514428679,1.0005085,0.0003512345
2458722.515817592,1.0008887,0.0003513756
2458722.517206504,1.0004469,0.0003512392
2458722.518595417,0.9998176,0.0003512339
2458722.519984329,1.0002096,0.0003515067
2458722.521373241,0.9993106,0.0003513537
2458722.522762154,1.0001738,0.0003514311
2458722.524151066,0.9996766,0.0003516319
2458722.525539979,0.9996745,0.0003514453
2458722.526928891,0.9998582,0.0003516045
2458722.528317804,0.9992940,0.0003513476
2458722.529706716,1.0008322,0.0003516249
2458722.531095629,1.0001019,0.0003517364
2458722.532484541,0.9999810,0.0003517699
2458722.533873453,0.9997914,0.0003516815
2458722.535262366,1.0007196,0.0003519252
2458722.536651278,0.9998241,0.0003516519
2458722.538040191,1.0006300,0.0003517849
2458722.539429103,1.0008630,0.0003521248
2458722.540818016,0.9998811,0.0003518419
2458722.542206928,1.0004814,0.0003518182
2458722.543595841,1.0009497,0.0003522750
2458722.544984753,1.0002543,0.0003518637
2458722.546373666,1.0003736,0.0003518710
2458722.547762578,0.9996998,0.0003518692
2458722.549151490,0.9991252,0.0003520863
2458722.550540403,0.9999814,0.0003521269
2458722.551929316,0.9996836,0.0003518828
2458722.553318228,1.0005088,0.0003520464
2458722.554707141,0.9992438,0.0003518510
2458722.556096053,1.0001224,0.0003520212
2458722.557484966,1.0000378,0.0003520547
2458722.558873878,1.0005918,0.0003522662
2458722.560262790,0.9996508,0.0003521984
2458722.561651703,1.0002435,0.0003523796
2458722.563040616,0.9996645,0.0003522350
2458722.564429528,1.0000977,0.0003523418
2458722.565818441,1.0000013,0.0003525159
2458722.567207353,1.0002981,0.0003524863
2458722.568596266,1.0000103,0.0003524932
2458722.569985178,1.0004028,0.0003524593
2458722.571374090,0.9999627,0.0003526304
2458722.572763003,0.9994711,0.0003524438
2458722.574151915,0.9998537,0.0003524809
2458722.575540828,1.0003152,0.0003528574
2458722.576929741,1.0000437,0.0003525717
2458722.578318653,1.0005888,0.0003526669
2458722.579707566,0.9997668,0.0003527644
2458722.581096478,1.0007355,0.0003527784
2458722.582485391,0.9998379,0.0003526384
2458722.583874303,1.0004984,0.0003528125
2458722.585263216,1.0000794,0.0003528138
2458722.586652128,1.0002687,0.0003527675
2458722.588041041,0.9999157,0.0003527875
2458722.589429953,0.9998322,0.0003527749
2458722.590818866,1.0003889,0.0003529398
2458722.592207779,0.9997809,0.0003528091
2458722.593596691,1.0004707,0.0003528627
2458722.594985603,0.9998623,0.0003532183
2458722.596374516,0.9995959,0.0003530102
2458722.597763429,0.9994201,0.0003528931
2458722.599152341,1.0000913,0.0003529436
2458722.600541254,0.9996012,0.0003532563
2458722.601930166,1.0001596,0.0003530581
2458722.603319079,1.0003870,0.0003534814
2458722.604707991,0.9997899,0.0003534382
2458722.606096904,0.9999588,0.0003530771
2458722.607485817,0.9996471,0.0003533488
2458722.608874729,0.9999068,0.0003532187
2458722.610263642,1.0003817,0.0003533719
2458722.611652554,0.9999755,0.0003534116
2458722.613041467,0.9996679,0.0003535873
2458722.614430380,1.0004318,0.0003536939
2458722.615819292,1.0007042,0.0003534527
2458722.617208205,0.9990394,0.0003535327
2458722.618597117,1.0000323,0.0003536278
2458722.619986030,0.9996791,0.0003537150
2458722.621374942,0.9996100,0.0003538244
2458722.622763855,1.0001588,0.0003536549
2458722.624152767,1.0004507,0.0003536984
2458722.625541680,1.0008204,0.0003539215
2458722.626930593,1.0001862,0.0003537881
2458722.628319505,1.0003360,0.0003538345
2458722.629708418,0.9997077,0.0003538616
2458722.631097331,1.0001341,0.0003538867
2458722.632486243,0.9995637,0.0003539588
2458722.633875156,0.9996099,0.0003539200
2458722.635264068,0.9999393,0.0003540011
2458722.636652981,0.9998268,0.0003539086
2458722.638041894,0.9998494,0.0003541271
2458722.639430806,1.0006492,0.0003541996
2458722.640819719,0.9995196,0.0003540006
2458722.642208632,1.0004570,0.0003542648
2458722.643597544,1.0000219,0.0003542134
2458722.644986457,1.0005555,0.0003542947
2458722.646375369,1.0001477,0.0003541656
2458722.647764282,0.9995551,0.0003540125
2458722.649153195,1.0003536,0.0003544940
2458722.650542107,1.0000606,0.0003545451
2458722.651931020,0.9993161,0.0003542749
2458722.653319933,1.0003067,0.0003543826
2458722.654708846,1.0000283,0.0003542884
2458722.656097758,0.9999404,0.0003545397
2458722.657486671,1.0002557,0.0003545213
2458722.658875583,1.0002320,0.0003547591
2458722.660264496,0.9997540,0.0003544903
2458722.661653409,1.0004923,0.0003549856
2458722.663042321,1.0000263,0.0003545824
2458722.664431234,1.0006331,0.0003545861
2458722.665820146,0.9997777,0.0003546143
2458722.667209059,1.0003822,0.0003548989
2458722.668597972,0.9995839,0.0003546350
2458722.669986885,0.9998009,0.0003545596
2458722.671375797,1.0002605,0.0003546519
2458722.672764710,0.9993232,0.0003544865
2458722.674153623,1.0002835,0.0003548226
2458722.675542535,1.0004427,0.0003547965
2458722.676931448,0.9997110,0.0003546314
2458722.678320361,1.0003563,0.0003549242
2458722.679709273,0.9995875,0.0003549205
2458722.681098186,1.0005972,0.0003549524
2458722.682487099,1.0004113,0.0003547808
2458722.683876012,1.0004741,0.0003548699
2458722.685264924,0.9998580,0.0003547315
2458722.686653837,0.9994073,0.0003548700
2458722.688042750,1.0004078,0.0003548354
2458722.689431662,0.9996981,0.0003548196
2458722.690820575,0.9996998,0.0003548939
2458722.692209488,1.0005173,0.0003550284
2458722.693598400,1.0001672,0.0003549707
2458722.694987313,1.0006105,0.0003551435
2458722.696376226,1.0007726,0.0003553594
2458722.697765138,1.0000187,0.0003550122
2458722.699154051,0.9997383,0.0003549539
2458722.700542964,0.9995200,0.0003546864
2458722.701931877,1.0001731,0.0003549171
2458722.703320790,1.0004926,0.0003549678
2458722.704709702,0.9998375,0.0003548849
2458722.706098615,1.0001831,0.0003551703
2458722.707487528,0.9996279,0.0003549846
2458722.708876440,1.0001493,0.0003550866
2458722.710265353,0.9996221,0.0003548927
2458722.711654266,0.9998452,0.0003551211
2458722.713043179,0.9996234,0.0003551082
2458722.714432091,1.0002883,0.0003549837
2458722.715821004,1.0005270,0.0003550620
2458722.717209917,1.0006040,0.0003551515
2458722.718598830,0.9993229,0.0003549876
2458722.719987743,1.0000583,0.0003550351
2458722.721376655,1.0001623,0.0003552006
2458722.722765568,0.9999288,0.0003549148
2458722.724154481,0.9996519,0.0003550264
2458722.725543394,0.9998731,0.0003553952
2458722.726932306,0.9996180,0.0003549093
2458722.728321219,1.0003765,0.0003550200
2458722.729710132,1.0006847,0.0003550759
2458722.731099045,1.0011557,0.0003552022
2458722.732487957,1.0000381,0.0003550652
2458722.733876870,1.0001911,0.0003550251
2458722.735265783,0.9997341,0.0003551532
2458722.736654696,1.0000863,0.0003555626
2458722.738043609,0.9999725,0.0003549145
2458722.739432521,1.0000094,0.0003552087
2458722.740821434,0.9996339,0.0003548968
2458722.742210347,1.0001401,0.0003550954
2458722.743599260,0.9999817,0.0003552368
2458722.744988173,1.0006055,0.0003552803
2458722.746377085,1.0007996,0.0003552450
2458722.747765998,0.9997361,0.0003550081
2458722.749154911,1.0004881,0.0003550969
2458722.750543824,1.0003471,0.0003554365
2458722.751932736,0.9998930,0.0003551471
2458722.753321650,1.0001468,0.0003550079
2458722.754710563,1.0001074,0.0003549934
2458722.756099475,0.9997655,0.0003549844
2458722.757488388,1.0006712,0.0003550899
2458722.758877301,1.0002145,0.0003553573
2458722.760266214,1.0001572,0.0003549989
2458722.761655126,1.0001055,0.0003553404
2458722.763044039,0.9995507,0.0003549326
2458722.764432952,1.0006362,0.0003552507
2458722.765821865,0.9997923,0.0003550254
2458722.767210778,1.0003651,0.0003554135
2458722.768599691,1.0000434,0.0003551842
2458722.769988603,1.0005464,0.0003551476
2458722.771377516,0.9990632,0.0003548733
2458722.772766429,1.0002932,0.0003552374
2458722.774155342,0.9992828,0.0003548703
2458722.775544255,1.0001409,0.0003551256
2458722.776933168,1.0001084,0.0003550652
2458722.778322081,1.0001287,0.0003552015
2458722.779710994,1.0002892,0.0003549960
2458722.781099907,0.9995320,0.0003549356
2458722.782488820,0.9995062,0.0003549243
2458722.783877732,1.0000234,0.0003550775
2458722.785266645,1.0001766,0.0003551643
2458722.786655558,1.0004199,0.0003549647
2458722.788044471,0.9997270,0.0003548753
2458722.789433384,1.0004285,0.0003550181
2458722.790822297,1.0001425,0.0003551620
2458722.792211209,0.9999123,0.0003549638
2458722.793600122,0.9993855,0.0003548343
2458722.794989035,1.0000307,0.0003548731
2458722.796377948,0.9997696,0.0003551051
2458722.797766861,0.9999739,0.0003548641
2458722.799155774,1.0001037,0.0003552687
2458722.800544687,0.9995670,0.0003548559
2458722.801933600,1.0002404,0.0003548961
2458722.803322513,0.9998494,0.0003549075
2458722.804711426,1.0005581,0.0003549504
2458722.806100339,0.9998356,0.0003547554
2458722.807489252,0.9998993,0.0003548577
2458722.808878165,0.9995213,0.0003546872
2458722.810267078,1.0002839,0.0003547983
2458722.811655991,0.9998269,0.0003549484
2458722.813044903,1.0006151,0.0003549871
2458722.814433816,0.9996418,0.0003547313
2458722.815822729,1.0003804,0.0003547694
2458722.817211642,0.9992875,0.0003546013
2458722.818600555,0.9998905,0.0003547397
2458722.819989468,0.9996215,0.0003546197
2458722.821378381,0.9996149,0.0003548021
2458722.822767294,1.0000438,0.0003546948
2458722.824156207,0.9997629,0.0003547493
2458722.825545120,0.9995832,0.0003548683
2458722.826934033,0.9999950,0.0003548763
2458722.828322946,0.9995268,0.0003546696
2458722.829711859,0.9995718,0.0003544856
2458722.831100772,0.9997717,0.0003546150
2458722.832489685,1.0001016,0.0003553015
2458722.833878598,0.9994222,0.0003550639
2458722.835267511,0.9996604,0.0003548583
2458722.836656424,1.0002899,0.0003547338
2458722.838045337,1.0002918,0.0003547203
2458722.839434250,1.0003880,0.0003547035
2458722.840823163,1.0000562,0.0003546573
2458722.842212076,0.9997746,0.0003548383
2458722.843600989,1.0003091,0.0003549023
2458722.844989902,0.9997969,0.0003545558
2458722.846378815,0.9998379,0.0003546005
2458722.847767728,0.9993344,0.0003548533
2458722.849156641,1.0004780,0.0003547166
2458722.850545554,0.9994159,0.0003545695
2458722.851934467,0.9993587,0.0003545698
2458722.853323380,0.9997689,0.0003547234
2458722.854712293,1.0001664,0.0003548574
2458722.856101206,0.9995613,0.0003546467
2458722.857490119,1.0002961,0.0003546068
2458722.858879032,1.0007970,0.0003547555
2458722.860267945,1.0002387,0.0003545504
2458722.861656858,0.9999253,0.0003546311
2458722.863045771,0.9996881,0.0003546971
2458722.864434684,1.0003155,0.0003548173
2458722.865823597,0.9998283,0.0003543834
2458722.867212510,1.0003102,0.0003546660
2458722.868601423,1.0002824,0.0003547316
2458722.869990336,1.0000608,0.0003547379
2458722.871379249,0.9999332,0.0003547046
2458722.872768162,0.9996340,0.0003546986
2458722.874157076,1.0000643,0.0003546782
2458722.875545989,0.9996675,0.0003546827
2458722.876934902,1.0008274,0.0003548287
2458722.878323815,0.9999773,0.0003548853
2458722.879712728,0.9998296,0.0003546045
2458722.881101641,0.9995777,0.0003548423
2458722.882490554,0.9994590,0.0003545455
2458722.883879467,1.0006604,0.0003547094
2458722.885268380,0.9995079,0.0003546002
2458722.886657293,1.0003858,0.0003548153
2458722.888046206,0.9993714,0.0003547460
2458722.889435119,0.9998917,0.0003548072
2458722.890824032,0.9999276,0.0003545288
2458722.892212946,0.9997820,0.0003546017
2458722.893601859,0.9991607,0.0003547392
2458722.894990772,0.9996145,0.0003547471
2458722.896379685,0.9997515,0.0003547116
2458722.897768598,0.9998044,0.0003546368
2458722.899157511,0.9997032,0.0003545259
2458722.900546424,0.9997890,0.0003545510
2458722.901935338,0.9999948,0.0003546211
2458722.903324251,0.9999551,0.0003546708
2458722.904713164,0.9997331,0.0003545962
2458722.906102077,1.0003395,0.0003547839
2458722.907490990,0.9997404,0.0003547324
2458722.908879903,0.9998566,0.0003545624
2458722.910268816,0.9996030,0.0003546954
2458722.911657729,1.0000774,0.0003547891
2458722.913046643,0.9999455,0.0003546675
2458722.914435556,0.9989336,0.0003546238
2458722.915824469,1.0001013,0.0003546467
2458722.917213382,1.0000296,0.0003546652
2458722.918602295,0.9997402,0.0003545764
2458722.919991208,1.0000191,0.0003547304
2458722.921380122,0.9991364,0.0003546590
2458722.922769035,0.9999488,0.0003546921
2458722.924157948,0.9992747,0.0003544386
2458722.925546861,0.9994809,0.0003544776
2458722.926935774,1.0002822,0.0003545126
2458722.928324687,0.9994521,0.0003547036
2458722.929713600,1.0005397,0.0003546497
2458722.931102514,1.0005386,0.0003548103
2458722.932491427,0.9996412,0.0003545404
2458722.933880340,0.9995108,0.0003545268
2458722.935269253,0.9999627,0.0003546933
2458722.936658166,0.9998929,0.0003544924
2458722.938047080,0.9996735,0.0003545131
2458722.939435993,0.9994137,0.0003544461
2458722.940824906,1.0002839,0.0003543911
2458722.942213819,1.0001756,0.0003544196
2458722.943602732,1.0002009,0.0003544851
2458722.944991646,0.9997922,0.0003545098
2458722.946380559,1.0001869,0.0003547501
2458722.947769472,1.0001788,0.0003544995
2458722.949158385,1.0005942,0.0003545607
2458722.950547299,1.0000157,0.0003544952
2458722.951936212,0.9996212,0.0003543928
2458722.953325125,1.0000507,0.0003545087
2458722.954714038,0.9995784,0.0003543442
2458722.956102952,1.0003345,0.0003546112
2458722.957491865,1.0002356,0.0003543592
2458722.958880778,0.9999441,0.0003543853
2458722.960269691,1.0010023,0.0003545180
2458722.961658605,1.0001580,0.0003543632
2458722.963047518,1.0003784,0.0003544422
2458722.964436431,0.9995302,0.0003542879
2458722.965825344,0.9997084,0.0003541656
2458722.967214258,1.0005337,0.0003545131
2458722.968603171,1.0000358,0.0003542781
2458722.969992084,1.0001234,0.0003545165
2458722.971380997,0.9996881,0.0003544041
2458722.972769911,1.0002973,0.0003543799
2458722.974158824,1.0002222,0.0003541888
2458722.975547737,0.9991249,0.0003542593
2458722.976936650,0.9998504,0.0003542072
2458722.978325564,1.0001750,0.0003542500
2458722.979714477,1.0002304,0.0003541891
2458722.981103390,1.0005105,0.0003544245
2458722.982492304,0.9998631,0.0003543258
2458722.983881217,1.0003343,0.0003541918
2458722.985270130,0.9997588,0.0003543328
2458722.986659044,1.0002155,0.0003541339
2458722.988047957,1.0001719,0.0003542923
2458722.989436870,1.0004289,0.0003542458
2458722.990825784,0.9997447,0.0003541286
2458722.992214697,1.0002206,0.0003540749
2458722.993603610,1.0005059,0.0003541209
2458722.994992524,0.9997215,0.0003540651
2458722.996381437,0.9997551,0.0003539542
2458722.997770350,1.0001927,0.0003541873
2458722.999159264,1.0001877,0.0003541848
2458723.000548177,0.9999644,0.0003542090
2458723.001937090,0.9996173,0.0003540203
2458723.003326004,1.0000385,0.0003541162
2458723.004714917,1.0001653,0.0003541104
2458723.006103830,1.0002032,0.0003540803
2458723.007492744,1.0001050,0.0003540045
2458723.008881657,1.0005759,0.0003540701
2458723.010270570,1.0000806,0.0003539579
2458723.011659484,0.9994043,0.0003538417
2458723.013048397,1.0000252,0.0003540599
2458723.014437311,0.9995835,0.0003539078
2458723.015826224,0.9996810,0.0003538560
2458723.017215137,0.9993897,0.0003538248
2458723.018604051,0.9995242,0.0003538769
2458723.019992964,1.0000611,0.0003537402
2458723.021381878,1.0005230,0.0003539726
2458723.022770791,1.0007426,0.0003540531
2458723.024159705,0.9998660,0.0003537729
2458723.025548618,1.0001359,0.0003540693
2458723.026937531,0.9998079,0.0003537728
2458723.028326445,1.0004469,0.0003538169
2458723.029715358,0.9995722,0.0003538511
2458723.031104272,1.0000638,0.0003537644
2458723.032493185,1.0001298,0.0003535771
2458723.033882098,0.9996200,0.0003536951
2458723.035271012,1.0001345,0.0003539438
2458723.036659925,1.0003121,0.0003538869
2458723.038048839,1.0002278,0.0003536636
2458723.039437752,1.0006095,0.0003539051
2458723.040826666,0.9997180,0.0003536506
2458723.042215579,0.9994352,0.0003535646
2458723.043604493,1.0000776,0.0003534769
2458723.044993406,1.0001388,0.0003538149
2458723.046382320,0.9994991,0.0003535745
2458723.047771233,0.9997558,0.0003534396
2458723.049160147,0.9998490,0.0003537384
2458723.050549060,1.0003877,0.0003536219
2458723.051937974,1.0000718,0.0003534293
2458723.053326887,0.9996578,0.0003534270
2458723.054715801,0.9996849,0.0003535278
2458723.056104714,0.9996527,0.0003534764
2458723.057493628,0.9985692,0.0003529887
2458723.058882541,0.9997165,0.0003534418
2458723.060271455,1.0007304,0.0003536067
2458723.061660368,0.9999216,0.0003532391
2458723.063049281,0.9997200,0.0003534457
2458723.064438195,0.9995162,0.0003531438
2458723.065827108,1.0003842,0.0003533064
2458723.067216022,0.9999483,0.0003532672
2458723.068604935,1.0002676,0.0003533205
2458723.069993849,1.0003643,0.0003535253
2458723.071382762,0.9996249,0.0003531167
2458723.072771676,1.0004592,0.0003532426
2458723.074160589,1.0000393,0.0003531616
2458723.075549503,0.9998043,0.0003530260
2458723.076938417,1.0003777,0.0003532834
2458723.078327330,1.0000117,0.0003531437
2458723.079716244,1.0009388,0.0003532693
2458723.081105157,0.9999787,0.0003531084
2458723.082494071,1.0011103,0.0003532023
2458723.083882984,1.0004241,0.0003533195
2458723.085271898,0.9996346,0.0003529604
2458723.086660811,1.0008786,0.0003531887
2458723.088049725,1.0006444,0.0003531332
2458723.089438639,1.0001915,0.0003530156
2458723.090827552,1.0003097,0.0003533943
2458723.092216466,1.0004389,0.0003531260
2458723.093605379,0.9995213,0.0003528635
2458723.094994293,0.9997641,0.0003531754
2458723.096383207,1.0005141,0.0003530260
2458723.097772120,1.0002789,0.0003532074
2458723.099161034,1.0003642,0.0003530511
2458723.100549947,1.0013364,0.0003530360
2458723.101938861,0.9992400,0.0003527489
2458723.103327774,0.9998496,0.0003527573
2458723.104716688,1.0002009,0.0003529623
2458723.106105602,0.9999521,0.0003528250
2458723.107494515,1.0000270,0.0003528418
2458723.108883429,1.0000048,0.0003528298
2458723.110272342,0.9993552,0.0003527989
2458723.111661256,0.9998410,0.0003527337
2458723.113050170,0.9992179,0.0003528788
2458723.114439083,1.0005480,0.0003528309
2458723.115827997,0.9993053,0.0003526392
2458723.117216911,0.9998347,0.0003525833
2458723.118605824,0.9995531,0.0003526912
2458723.119994738,1.0007407,0.0003527267
2458723.121383652,0.9997442,0.0003526308
2458723.122772566,0.9997534,0.0003527006
2458723.124161479,1.0007040,0.0003525816
2458723.125550393,1.0004998,0.0003526414
2458723.126939307,0.9991486,0.0003524617
2458723.128328220,0.9999743,0.0003525269
2458723.129717134,0.9991925,0.0003522852
2458723.131106047,0.9995990,0.0003524356
2458723.132494961,1.0000841,0.0003525107
2458723.133883875,0.9997046,0.0003525911
2458723.135272788,0.9997572,0.0003524846
2458723.136661702,1.0007595,0.0003525149
2458723.138050616,0.9998767,0.0003524440
2458723.139439529,0.9991026,0.0003525118
2458723.140828443,0.9992729,0.0003523632
2458723.142217357,1.0001490,0.0003526001
2458723.143606271,0.9998528,0.0003523413
2458723.144995184,0.9996426,0.0003526015
2458723.146384098,0.9997947,0.0003524165
2458723.147773012,0.9999520,0.0003523551
2458723.149161926,0.9999425,0.0003525170
2458723.150550839,1.0000925,0.0003526047
2458723.151939753,1.0000917,0.0003524519
2458723.153328666,1.0000559,0.0003524684
2458723.154717580,0.9998747,0.0003523520
2458723.156106494,0.9997439,0.0003523573
2458723.157495408,1.0005783,0.0003523363
2458723.158884322,0.9999228,0.0003522774
2458723.160273235,0.9994215,0.0003523847
2458723.161662149,0.9996223,0.0003520762
2458723.163051063,1.0005379,0.0003520714
2458723.164439977,0.9993158,0.0003521956
2458723.165828891,1.0000405,0.0003525197
2458723.167217804,1.0000410,0.0003522763
2458723.168606718,1.0005519,0.0003525854
2458723.169995632,1.0002755,0.0003523150
2458723.171384546,1.0002453,0.0003523655
2458723.172773459,0.9997870,0.0003522533
2458723.174162373,1.0007612,0.0003522670
2458723.175551287,0.9995817,0.0003523054
2458723.176940201,1.0005851,0.0003524210
2458723.178329115,1.0000580,0.0003521426
2458723.179718028,0.9996946,0.0003518948
2458723.181106942,0.9999465,0.0003521072
2458723.182495856,0.9996168,0.0003521695
2458723.183884770,0.9997831,0.0003523514
2458723.185273684,1.0001688,0.0003520667
2458723.186662598,1.0004303,0.0003521493
2458723.188051512,0.9995986,0.0003519786
2458723.189440425,0.9994103,0.0003521959
2458723.190829339,1.0004841,0.0003521675
2458723.192218253,0.9995386,0.0003521800
2458723.193607167,1.0002685,0.0003520927
2458723.194996081,0.9995678,0.0003520720
2458723.196384995,1.0002092,0.0003520471
2458723.197773908,0.9994235,0.0003519632
2458723.199162822,0.9995840,0.0003520471
2458723.200551736,0.9997049,0.0003518799
2458723.201940650,0.9995722,0.0003518846
2458723.203329564,1.0004451,0.0003521540
2458723.204718478,1.0007686,0.0003520540
2458723.206107392,0.9999441,0.0003519770
2458723.207496305,0.9994958,0.0003519249
2458723.208885219,0.9997187,0.0003518652
2458723.210274133,0.9995876,0.0003518291
2458723.211663047,1.0002908,0.0003519652
2458723.213051961,0.9993431,0.0003517253
2458723.214440875,1.0005187,0.0003519084
2458723.215829789,1.0003730,0.0003518396
2458723.217218703,0.9995925,0.0003517702
2458723.218607617,0.9998964,0.0003520343
2458723.219996531,0.9997516,0.0003517462
2458723.221385445,0.9998297,0.0003518212
2458723.222774358,0.9997261,0.0003517611
2458723.224163272,1.0006638,0.0003520535
2458723.225552186,1.0000635,0.0003518066
2458723.226941101,0.9994229,0.0003516430
2458723.228330014,0.9996995,0.0003516879
2458723.229718928,0.9988893,0.0003517658
2458723.231107842,0.9989804,0.0003516236
2458723.232496757,0.9983655,0.0003514401
2458723.233885671,0.9985800,0.0003514910
2458723.235274584,0.9984199,0.0003516334
2458723.236663498,0.9969823,0.0003513288
2458723.238052412,0.9965621,0.0003514251
2458723.239441326,0.9969130,0.0003512742
2458723.240830240,0.9956967,0.0003511552
2458723.242219154,0.9958920,0.0003512418
2458723.243608068,0.9964235,0.0003511377
2458723.244996982,0.9951664,0.0003509669
2458723.246385896,0.9957831,0.0003512635
2458723.247774810,0.9946788,0.0003508117
2458723.249163724,0.9952409,0.0003508434
2458723.250552638,0.9953291,0.0003510615
2458723.251941552,0.9945897,0.0003507223
2458723.253330466,0.9943312,0.0003507595
2458723.254719380,0.9947554,0.0003507811
2458723.256108295,0.9952151,0.0003507202
2458723.257497208,0.9943022,0.0003506720
2458723.258886123,0.9946949,0.0003507155
2458723.260275037,0.9944454,0.0003508985
2458723.261663951,0.9941312,0.0003506385
2458723.263052864,0.9933664,0.0003504026
2458723.264441779,0.9933553,0.0003506157
2458723.265830693,0.9948946,0.0003508671
2458723.267219607,0.9949584,0.0003505279
2458723.268608521,0.9933222,0.0003505071
2458723.269997435,0.9942355,0.0003505021
2458723.271386349,0.9933804,0.0003504536
2458723.272775263,0.9946134,0.0003504695
2458723.274164177,0.9935465,0.0003504188
2458723.275553091,0.9940495,0.0003503499
2458723.276942005,0.9944701,0.0003504981
2458723.278330920,0.9939768,0.0003503697
2458723.279719834,0.9934950,0.0003505592
2458723.281108748,0.9944210,0.0003505791
2458723.282497662,0.9942577,0.0003505189
2458723.283886576,0.9939763,0.0003501654
2458723.285275490,0.9941091,0.0003502243
2458723.286664404,0.9943842,0.0003502575
2458723.288053318,0.9944447,0.0003502230
2458723.289442232,0.9939076,0.0003502284
2458723.290831147,0.9940943,0.0003503837
2458723.292220061,0.9940452,0.0003502218
2458723.293608975,0.9943415,0.0003501303
2458723.294997889,0.9946091,0.0003503750
2458723.296386804,0.9949262,0.0003503691
2458723.297775717,0.9943329,0.0003503698
2458723.299164631,0.9941272,0.0003502291
2458723.300553546,0.9948607,0.0003500171
2458723.301942460,0.9941871,0.0003500974
2458723.303331374,0.9949583,0.0003501947
2458723.304720288,0.9951021,0.0003501847
2458723.306109203,0.9957224,0.0003501245
2458723.307498117,0.9956189,0.0003503886
2458723.308887031,0.9963150,0.0003500970
2458723.310275945,0.9958018,0.0003500384
2458723.311664859,0.9968207,0.0003501802
2458723.313053774,0.9968237,0.0003502365
2458723.314442688,0.9974115,0.0003505532
2458723.315831602,0.9978907,0.0003503845
2458723.317220516,0.9980305,0.0003501569
2458723.318609430,0.9980996,0.0003501178
2458723.319998345,0.9985907,0.0003502526
2458723.321387259,0.9994949,0.0003504644
2458723.322776173,0.9987352,0.0003504067
2458723.324165087,0.9998369,0.0003504827
2458723.325554002,0.9997737,0.0003502565
2458723.326942916,1.0002767,0.0003503353
2458723.328331830,0.9998791,0.0003504844
2458723.329720744,1.0003071,0.0003503964
2458723.331109659,1.0002114,0.0003501673
2458723.332498573,1.0002435,0.0003501355
2458723.333887487,0.9997234,0.0003500431
2458723.335276402,0.9998834,0.0003500215
2458723.336665316,0.9995261,0.0003499457
2458723.338054230,0.9996024,0.0003500179
2458723.339443144,1.0000635,0.0003499740
2458723.340832059,0.9998816,0.0003500038
2458723.342220973,0.9997638,0.0003500636
2458723.343609887,0.9999199,0.0003499470
2458723.344998802,0.9999803,0.0003498975
2458723.346387716,1.0004019,0.0003498232
2458723.347776630,1.0002179,0.0003498444
2458723.349165545,0.9995849,0.0003498880
2458723.350554459,0.9998997,0.0003495780
2458723.351943373,1.0004957,0.0003496197
2458723.353332288,1.0002291,0.0003497682
2458723.354721202,0.9998608,0.0003496146
2458723.356110116,1.0002370,0.0003494958
2458723.357499030,0.9995275,0.0003494983
2458723.358887945,0.9995687,0.0003495259
2458723.360276859,1.0001004,0.0003493691
2458723.361665774,0.9999901,0.0003493851
2458723.363054688,0.9995687,0.0003492791
2458723.364443603,0.9999951,0.0003492379
2458723.365832517,0.9994607,0.0003492341
2458723.367221431,0.9996370,0.0003492545
2458723.368610345,0.9998377,0.0003496874
2458723.369999260,0.9993620,0.0003490303
2458723.371388175,0.9996047,0.0003490339
2458723.372777089,0.9997588,0.0003491184
2458723.374166003,0.9995831,0.0003492997
2458723.375554917,0.9995008,0.0003489990
2458723.376943832,1.0001807,0.0003490988
2458723.378332747,1.0001822,0.0003488704
2458723.379721661,1.0001323,0.0003487695
2458723.381110575,0.9987220,0.0003489223
2458723.382499490,1.0010600,0.0003488734
2458723.383888404,0.9997257,0.0003487873
2458723.385277318,1.0001314,0.0003486377
2458723.386666233,1.0003665,0.0003488741
2458723.388055148,0.9996131,0.0003485123
2458723.389444062,0.9996716,0.0003488584
2458723.390832976,1.0002495,0.0003486207
2458723.392221891,0.9997708,0.0003485848
2458723.393610805,0.9999421,0.0003486259
2458723.394999720,0.9999247,0.0003486280
2458723.396388634,1.0002494,0.0003485994
2458723.397777549,0.9996813,0.0003483119
2458723.399166463,0.9992576,0.0003483616
2458723.400555378,0.9999951,0.0003482929
2458723.401944292,0.9997104,0.0003482211
2458723.403333207,1.0004809,0.0003482912
2458723.404722121,1.0005084,0.0003482683
2458723.406111036,1.0004380,0.0003483347
2458723.407499950,1.0000963,0.0003482834
2458723.408888865,0.9994791,0.0003479336
2458723.410277779,0.9994404,0.0003479896
2458723.411666694,0.9994107,0.0003480223
2458723.413055608,1.0000748,0.0003479914
2458723.414444523,0.9997775,0.0003480107
2458723.415833437,0.9990373,0.0003476911
2458723.417222352,1.0001297,0.0003478344
2458723.418611267,0.9999999,0.0003479409
2458723.420000181,0.9997524,0.0003478241
2458723.421389095,0.9996925,0.0003478592
2458723.422778010,0.9997493,0.0003475721
2458723.424166925,1.0000881,0.0003476862
2458723.425555839,0.9998661,0.0003476510
2458723.426944754,0.9997282,0.0003475799
2458723.428333669,0.9998903,0.0003473423
2458723.429722583,1.0000147,0.0003473447
2458723.431111498,0.9999402,0.0003475319
2458723.432500412,0.9998757,0.0003475775
2458723.433889327,0.9997935,0.0003472295
2458723.435278242,0.9991823,0.0003473242
2458723.436667156,0.9998801,0.0003474163
2458723.438056071,0.9999686,0.0003473897
2458723.439444985,1.0005608,0.0003473146
2458723.440833900,0.9995320,0.0003473199
2458723.442222815,1.0007147,0.0003473095
2458723.443611729,1.0001579,0.0003471447
2458723.445000644,1.0005121,0.0003474386
2458723.446389559,1.0003522,0.0003472231
2458723.447778473,1.0002713,0.0003469661
2458723.449167388,0.9996915,0.0003472229
2458723.450556302,0.9999696,0.0003472906
2458723.451945217,0.9995318,0.0003470634
2458723.453334132,1.0004035,0.0003469034
2458723.454723047,1.0000361,0.0003467334
2458723.456111961,1.0005984,0.0003468792
2458723.457500876,0.9997747,0.0003467137
2458723.458889791,0.9995814,0.0003466540
2458723.460278705,1.0000252,0.0003468268
2458723.461667620,1.0001797,0.0003470457
2458723.463056535,0.9998122,0.0003468166
2458723.464445449,0.9998420,0.0003465637
2458723.465834364,0.9999271,0.0003466461
2458723.467223279,1.0000950,0.0003469124
2458723.468612194,0.9991575,0.0003464013
2458723.470001108,0.9994354,0.0003466788
2458723.471390023,1.0000348,0.0003466056
2458723.472778938,0.9998865,0.0003463972
2458723.474167853,0.9993769,0.0003464273
2458723.475556767,1.0002149,0.0003468087
2458723.476945682,0.9989940,0.0003462814
2458723.478334597,0.9999946,0.0003464122
2458723.479723511,0.9996638,0.0003465912
2458723.481112426,0.9995353,0.0003463306
2458723.482501341,0.9997254,0.0003465777
2458723.483890256,0.9996755,0.0003461735
2458723.485279170,0.9998677,0.0003463367
2458723.486668085,0.9988254,0.0003463620
2458723.488057000,0.9998505,0.0003465532
2458723.489445915,0.9994948,0.0003460518
2458723.490834830,1.0004006,0.0003461846
2458723.492223745,1.0000548,0.0003461937
2458723.493612660,1.0000164,0.0003462434
2458723.495001574,0.9995184,0.0003463385
2458723.496390489,1.0001448,0.0003464457
2458723.497779404,0.9992437,0.0003460724
2458723.499168319,0.9997276,0.0003460870
2458723.500557233,1.0001011,0.0003460849
2458723.501946148,0.9991347,0.0003458751
2458723.503335063,0.9995296,0.0003458883
2458723.504723978,1.0000384,0.0003460438
2458723.506112893,0.9994600,0.0003461037
2458723.507501808,1.0000956,0.0003458816
2458723.508890722,1.0001903,0.0003458593
2458723.510279637,1.0002276,0.0003459267
2458723.511668552,0.9994698,0.0003457332
2458723.513057467,1.0002117,0.0003461392
2458723.514446382,0.9999226,0.0003458286
2458723.515835297,0.9995221,0.0003456935
2458723.517224212,0.9992251,0.0003458318
2458723.518613127,0.9988706,0.0003457569
2458723.520002041,0.9993168,0.0003456404
2458723.521390956,1.0000933,0.0003456326
2458723.522779871,1.0000171,0.0003460343
2458723.524168786,1.0000096,0.0003455562
2458723.525557701,0.9998088,0.0003456895
2458723.526946616,1.0001117,0.0003458782
2458723.528335531,0.9999026,0.0003455223
2458723.529724446,0.9991931,0.0003455357
2458723.531113361,0.9990034,0.0003455233
2458723.532502276,1.0008146,0.0003458776
2458723.533891191,0.9999385,0.0003456599
2458723.535280106,0.9997816,0.0003455602
2458723.536669021,1.0004192,0.0003460647
2458723.538057935,0.9990429,0.0003455929
2458723.539446851,1.0004591,0.0003456272
2458723.540835766,1.0000823,0.0003454115
2458723.542224681,1.0002144,0.0003454274
2458723.543613595,1.0017855,0.0003458262
2458723.545002511,1.0001416,0.0003454130
2458723.546391425,0.9999798,0.0003454923
2458723.547780341,1.0002647,0.0003455829
2458723.549169255,0.9994962,0.0003453022
2458723.550558171,0.9992887,0.0003452734
2458723.551947085,1.0005870,0.0003455807
2458723.553336001,0.9997197,0.0003454419
2458723.554724915,0.9995260,0.0003452272
2458723.556113831,1.0004558,0.0003456270
2458723.557502746,0.9997400,0.0003454386
2458723.558891661,1.0005834,0.0003453323
2458723.560280575,1.0014223,0.0003455229
2458723.561669491,0.9997844,0.0003453594
2458723.563058406,1.0000191,0.0003454017
2458723.564447321,0.9994604,0.0003453826
2458723.565836236,1.0000683,0.0003455898
2458723.567225151,0.9997213,0.0003451888
2458723.568614066,0.9990047,0.0003451186
2458723.570002981,1.0003728,0.0003453253
2458723.571391896,1.0005419,0.0003455281
2458723.572780811,0.9998772,0.0003454973
2458723.574169726,0.9997130,0.0003453263
2458723.575558641,0.9997879,0.0003451050
2458723.576947556,0.9998018,0.0003451483
2458723.578336472,0.9998481,0.0003452976
2458723.579725387,0.9997880,0.0003451356
2458723.581114301,0.9995201,0.0003453081
2458723.582503217,0.9996333,0.0003451535
2458723.583892132,1.0000543,0.0003450562
2458723.585281047,0.9992466,0.0003451429
2458723.586669962,0.9998602,0.0003451235
2458723.588058877,0.9994522,0.0003451514
2458723.589447793,1.0003705,0.0003451618
2458723.590836708,1.0001717,0.0003451439
2458723.592225623,0.9995405,0.0003450154
2458723.593614538,1.0001639,0.0003452554
2458723.595003453,0.9999393,0.0003451170
2458723.596392368,0.9995992,0.0003451263
2458723.597781283,1.0000636,0.0003451739
2458723.599170199,1.0003217,0.0003450884
2458723.600559114,0.9998483,0.0003451029
2458723.601948029,1.0001109,0.0003453614
2458723.603336944,0.9997933,0.0003449778
2458723.604725859,0.9996999,0.0003450507
2458723.606114774,1.0001535,0.0003450651
2458723.607503690,0.9999410,0.0003452132
2458723.608892605,1.0002655,0.0003449630
2458723.610281520,0.9998405,0.0003449149
2458723.611670435,1.0002472,0.0003452580
2458723.613059351,0.9995395,0.0003449358
2458723.614448266,0.9998735,0.0003448511
2458723.615837181,0.9994338,0.0003447557
2458723.617226096,0.9999424,0.0003451506
2458723.618615011,0.9994641,0.0003448665
2458723.620003927,1.0001352,0.0003448932
2458723.621392842,0.9995598,0.0003448071
2458723.622781757,0.9993716,0.0003450150
2458723.624170673,0.9998141,0.0003447994
2458723.625559587,1.0005118,0.0003448830
2458723.626948503,0.9992757,0.0003449119
2458723.628337418,0.9999356,0.0003448190
2458723.629726334,1.0000728,0.0003450321
2458723.631115249,0.9993406,0.0003447590
2458723.632504164,0.9997525,0.0003447566
2458723.633893079,0.9993670,0.0003446630
2458723.635281994,0.9998236,0.0003449179
2458723.636670910,1.0003786,0.0003447384
2458723.638059825,0.9995082,0.0003448504
2458723.639448741,1.0005070,0.0003447754
2458723.640837656,0.9999862,0.0003447285
2458723.642226571,0.9997487,0.0003445309
2458723.643615487,1.0002488,0.0003448743
2458723.645004401,0.9999382,0.0003447739
2458723.646393317,1.0001594,0.0003447548
2458723.647782233,1.0002719,0.0003445489
2458723.649171148,1.0005709,0.0003446389
2458723.650560063,1.0000115,0.0003446019
2458723.651948978,1.0002713,0.0003446695
2458723.653337894,1.0000899,0.0003445307
2458723.654726809,1.0000395,0.0003445647
2458723.656115724,0.9999542,0.0003446782
2458723.657504640,0.9994989,0.0003443790
2458723.658893555,0.9999047,0.0003447702
2458723.660282471,0.9994029,0.0003443145
2458723.661671386,0.9994531,0.0003445559
2458723.663060301,1.0002026,0.0003444617
2458723.664449217,0.9999241,0.0003444947
2458723.665838132,0.9998428,0.0003444022
2458723.667227047,0.9996591,0.0003444259
2458723.668615963,0.9996585,0.0003440858
2458723.670004878,0.9990093,0.0003444947
2458723.671393794,0.9999327,0.0003443648
2458723.672782709,0.9992054,0.0003442368
2458723.674171625,1.0004568,0.0003442829
2458723.675560540,1.0000509,0.0003444265
2458723.676949455,0.9998452,0.0003441873
2458723.678338371,1.0001614,0.0003441280
2458723.679727286,1.0001476,0.0003441773
2458723.681116202,0.9998473,0.0003440893
2458723.682505117,1.0002433,0.0003443782
2458723.683894033,0.9991055,0.0003441544
2458723.685282948,0.9994947,0.0003438620
2458723.686671863,1.0000972,0.0003440287
2458723.688060779,0.9996758,0.0003439356
2458723.689449694,0.9994308,0.0003438298
2458723.690838610,0.9996971,0.0003438468
2458723.692227525,1.0003205,0.0003439566
2458723.693616441,1.0000628,0.0003437968
2458723.695005356,1.0009650,0.0003440215
2458723.696394272,0.9996107,0.0003438572
2458723.697783187,0.9994047,0.0003438463
2458723.699172103,0.9998382,0.0003437866
2458723.700561018,0.9994842,0.0003435741
2458723.701949934,0.9995424,0.0003439391
2458723.703338849,0.9996157,0.0003435822
2458723.704727765,0.9992878,0.0003434115
2458723.706116681,0.9996280,0.0003436299
2458723.707505596,1.0002204,0.0003436395
2458723.708894511,0.9991448,0.0003432694
2458723.710283427,0.9997651,0.0003434821
2458723.711672342,1.0004894,0.0003435284
2458723.713061258,0.9998038,0.0003434790
2458723.714450174,0.9995541,0.0003431894
2458723.715839089,1.0002364,0.0003434872
2458723.717228005,0.9997296,0.0003433305
2458723.718616921,1.0002382,0.0003432751
2458723.720005836,0.9993494,0.0003431621
2458723.721394751,0.9998593,0.0003429724
2458723.722783667,0.9997979,0.0003429397
2458723.724172582,0.9994461,0.0003429121
2458723.725561498,1.0004291,0.0003432065
2458723.726950414,1.0000899,0.0003430107
2458723.728339329,0.9994964,0.0003427524
2458723.729728245,1.0000829,0.0003428946
2458723.731117161,0.9994779,0.0003427252
2458723.732506076,0.9999236,0.0003429708
2458723.733894992,0.9995840,0.0003430659
2458723.735283908,0.9998272,0.0003426170
2458723.736672823,1.0001289,0.0003430396
2458723.738061738,1.0000501,0.0003426760
2458723.739450654,1.0000025,0.0003428984
2458723.740839570,1.0001973,0.0003427822
2458723.742228485,0.9997820,0.0003426147
2458723.743617401,0.9991676,0.0003424294
2458723.745006316,1.0002780,0.0003424735
2458723.746395232,0.9994144,0.0003424497
2458723.747784148,0.9992378,0.0003421899
2458723.749173063,0.9996733,0.0003422808
2458723.750561979,0.9997950,0.0003425140
2458723.751950895,0.9995167,0.0003423797
2458723.753339810,1.0001292,0.0003424074
2458723.754728726,1.0002595,0.0003421601
2458723.756117642,1.0005924,0.0003423758
2458723.757506557,1.0001224,0.0003421296
2458723.758895473,1.0000525,0.0003422616
2458723.760284388,0.9997000,0.0003424220
2458723.761673304,0.9998413,0.0003422438
2458723.763062220,0.9993537,0.0003418393
2458723.764451136,1.0003208,0.0003420117
2458723.765840051,0.9993559,0.0003421684
2458723.767228967,1.0003643,0.0003421204
2458723.768617883,1.0004067,0.0003422765
2458723.770006799,1.0000780,0.0003422354
2458723.771395714,1.0002722,0.0003419649
2458723.772784630,0.9995052,0.0003417449
2458723.774173546,0.9992782,0.0003416896
2458723.775562461,0.9997608,0.0003417891
2458723.776951377,0.9996351,0.0003419943
2458723.778340293,0.9997302,0.0003417725
2458723.779729208,1.0001833,0.0003419621
2458723.781118124,0.9998481,0.0003418677
2458723.782507040,1.0008278,0.0003418794
2458723.783895956,0.9997421,0.0003418740
2458723.785284871,1.0005161,0.0003417350
2458723.786673787,0.9994746,0.0003418100
2458723.788062703,1.0002800,0.0003419034
2458723.789451619,1.0005975,0.0003419817
2458723.790840534,0.9996118,0.0003415982
2458723.792229450,1.0000598,0.0003417245
2458723.793618366,0.9997762,0.0003418356
2458723.795007281,1.0000229,0.0003416799
2458723.796396197,1.0002078,0.0003416646
2458723.797785113,1.0000941,0.0003416901
2458723.799174029,1.0002551,0.0003417034
2458723.800562945,0.9996516,0.0003415140
2458723.801951861,1.0001021,0.0003418849
2458723.803340776,0.9993618,0.0003416030
2458723.804729692,1.0000367,0.0003416671
2458723.806118608,1.0000825,0.0003417597
2458723.807507524,1.0003454,0.0003417271
2458723.808896440,0.9990461,0.0003414677
2458723.810285355,0.9994891,0.0003416423
2458723.811674271,0.9995911,0.0003415543
2458723.813063187,0.9995766,0.0003414585
2458723.814452103,0.9997537,0.0003416142
2458723.815841019,0.9995683,0.0003413368
2458723.817229935,1.0005088,0.0003417837
2458723.818618850,0.9997733,0.0003417331
2458723.820007766,0.9993840,0.0003416772
2458723.821396682,0.9998555,0.0003416185
2458723.822785598,1.0008024,0.0003420304
2458723.824174513,0.9994962,0.0003418921
2458723.825563429,0.9996760,0.0003416904
2458723.826952345,0.9997021,0.0003418992
2458723.828341261,1.0002778,0.0003417584
2458723.829730177,0.9988438,0.0003414926
2458723.831119093,0.9999648,0.0003416456
2458723.832508008,0.9995588,0.0003415182
2458723.833896924,0.9996745,0.0003417097
2458723.835285840,0.9999572,0.0003416666
2458723.836674756,0.9999379,0.0003416760
2458723.838063672,0.9998016,0.0003414537
2458723.839452588,1.0001352,0.0003415885
2458723.840841503,0.9993344,0.0003416666
2458723.842230419,1.0004605,0.0003417295
2458723.843619335,0.9997754,0.0003417173
2458723.845008251,0.9998177,0.0003414511
2458723.846397167,1.0006678,0.0003417528
2458723.847786083,0.9997414,0.0003416957
2458723.849174999,1.0000617,0.0003415068
2458723.850563915,0.9997255,0.0003414899
2458723.851952830,1.0000724,0.0003415684
2458723.853341746,0.9993895,0.0003414488
2458723.854730662,0.9996417,0.0003414732
2458723.856119578,0.9999581,0.0003416005
2458723.857508494,0.9999672,0.0003418370
2458723.858897410,1.0000870,0.0003415891


==> Data/TESS_s15_3_PDCSAP.csv <==
# 1st column is time in units of Barycentric Julian Date (BJD),,
# 2nd column is flux which is the normalized flux,,
# 3rd column is flux_err which is the uncertainty in the measured flux,,
# description: TESS photometry from Sector 15 segment 3,,
# time,flux,flux_err
2458724.943637720,1.0001280,0.0003417216
2458724.945026627,1.0000660,0.0003420067
2458724.946415533,1.0001929,0.0003416262
2458724.947804440,0.9998444,0.0003418120
2458724.949193346,1.0001294,0.0003417666
2458724.950582253,1.0002935,0.0003416936
2458724.951971160,0.9990359,0.0003416470
2458724.953360066,0.9998106,0.0003416817
2458724.954748973,0.9998616,0.0003416551
2458724.956137879,0.9997691,0.0003415894
2458724.957526786,0.9996417,0.0003416650
2458724.958915692,0.9997883,0.0003418293
2458724.960304599,1.0006378,0.0003418222
2458724.961693505,0.9995353,0.0003416557
2458724.963082412,0.9998793,0.0003417282
2458724.964471318,0.9997450,0.0003421068
2458724.965860225,1.0000608,0.0003419558
2458724.967249131,0.9996193,0.0003415543
2458724.968638037,0.9998231,0.0003416365
2458724.970026944,1.0004934,0.0003418886
2458724.971415850,0.9991982,0.0003415848
2458724.972804757,1.0005266,0.0003417124
2458724.974193663,1.0004885,0.0003419418
2458724.975582569,0.9998790,0.0003417506
2458724.976971476,1.0003962,0.0003419924
2458724.978360382,1.0009613,0.0003419931
2458724.979749289,1.0000068,0.0003418453
2458724.981138195,1.0006429,0.0003417306
2458724.982527101,1.0000282,0.0003419159
2458724.983916007,1.0001489,0.0003417008
2458724.985304914,0.9991469,0.0003414515
2458724.986693820,0.9992360,0.0003416928
2458724.988082727,0.9998073,0.0003414877
2458724.989471633,1.0000867,0.0003417691
2458724.990860539,1.0001130,0.0003417969
2458724.992249446,0.9991987,0.0003416658
2458724.993638352,1.0018143,0.0003419433
2458724.995027258,1.0001508,0.0003417637
2458724.996416165,1.0006382,0.0003418157
2458724.997805071,1.0000793,0.0003416633
2458724.999193977,0.9995756,0.0003419990
2458725.000582883,1.0002823,0.0003418935
2458725.001971789,0.9996026,0.0003417542
2458725.003360696,1.0007085,0.0003417290
2458725.004749602,0.9998681,0.0003420053
2458725.006138508,0.9998664,0.0003417258
2458725.007527414,0.9997067,0.0003418626
2458725.008916320,0.9993912,0.0003417882
2458725.010305227,0.9998982,0.0003417162
2458725.011694133,1.0000114,0.0003417361
2458725.013083039,0.9999630,0.0003417969
2458725.014471945,1.0002977,0.0003416698
2458725.015860851,0.9996470,0.0003415881
2458725.017249757,0.9999244,0.0003416942
2458725.018638663,0.9997912,0.0003416288
2458725.020027569,0.9996692,0.0003416538
2458725.021416476,0.9995606,0.0003416790
2458725.022805382,0.9993103,0.0003416670
2458725.024194288,0.9998411,0.0003417471
2458725.025583194,1.0005976,0.0003417048
2458725.026972100,0.9997992,0.0003415935
2458725.028361006,0.9994534,0.0003416296
2458725.029749912,1.0000990,0.0003417142
2458725.031138818,1.0010821,0.0003419337
2458725.032527724,1.0004861,0.0003417390
2458725.033916630,1.0001636,0.0003416848
2458725.035305536,1.0002146,0.0003417215
2458725.036694442,1.0000789,0.0003416426
2458725.038083348,0.9999098,0.0003418265
2458725.039472254,0.9996398,0.0003416373
2458725.040861160,0.9995161,0.0003416691
2458725.042250067,1.0001532,0.0003420577
2458725.043638973,0.9997000,0.0003415666
2458725.045027879,1.0000410,0.0003419816
2458725.046416785,0.9998412,0.0003417343
2458725.047805690,0.9996811,0.0003415698
2458725.049194596,1.0006640,0.0003416051
2458725.051972408,0.9994127,0.0003415366
2458725.053361314,0.9998337,0.0003419491
2458725.054750220,1.0004097,0.0003418254
2458725.056139126,0.9996957,0.0003420064
2458725.057528032,1.0008208,0.0003417330
2458725.058916938,0.9997543,0.0003415119
2458725.060305844,1.0005727,0.0003416569
2458725.061694750,0.9998508,0.0003416417
2458725.063083656,1.0001232,0.0003416788
2458725.064472561,0.9995687,0.0003416460
2458725.065861467,1.0000849,0.0003414693
2458725.068639279,1.0000359,0.0003417173
2458725.070028185,1.0008909,0.0003419054
2458725.072805997,1.0003967,0.0003416310
2458725.074194902,0.9987275,0.0003414870
2458725.076972714,1.0005853,0.0003418237
2458725.081139431,1.0004204,0.0003416533
2458725.086695055,0.9999430,0.0003417790
2458725.088083960,1.0004693,0.0003416427
2458725.089472866,0.9998068,0.0003417062
2458725.090861772,0.9998321,0.0003418364
2458725.092250677,1.0001496,0.0003417643
2458725.093639583,0.9997090,0.0003417181
2458725.095028488,1.0007026,0.0003417255
2458725.096417394,1.0000449,0.0003417073
2458725.097806300,0.9999750,0.0003415591
2458725.099195206,0.9998220,0.0003416029
2458725.100584111,0.9997466,0.0003415514
2458725.101973017,0.9997735,0.0003417994
2458725.103361923,1.0005474,0.0003417435
2458725.104750828,0.9995967,0.0003417124
2458725.106139734,1.0000670,0.0003416656
2458725.107528639,1.0003182,0.0003415947
2458725.113084262,1.0003876,0.0003416923
2458725.114473168,1.0002978,0.0003414767
2458725.115862073,0.9996911,0.0003416025
2458725.117250979,1.0000160,0.0003415483
2458725.118639885,0.9996504,0.0003417627
2458725.120028790,1.0002484,0.0003418175
2458725.121417696,1.0012863,0.0003415338
2458725.122806601,1.0002756,0.0003416919
2458725.124195507,1.0008682,0.0003418237
2458725.125584412,1.0010444,0.0003416239
2458725.126973318,1.0007216,0.0003416166
2458725.128362224,0.9999467,0.0003418227
2458725.129751129,1.0001067,0.0003416725
2458725.131140035,0.9995149,0.0003415664
2458725.132528940,0.9998267,0.0003416722
2458725.133917846,1.0001667,0.0003418431
2458725.135306751,1.0004536,0.0003418909
2458725.136695657,1.0007924,0.0003419136
2458725.138084562,0.9997901,0.0003417875
2458725.139473468,0.9992667,0.0003416429
2458725.140862373,0.9998441,0.0003416046
2458725.142251279,1.0003601,0.0003419391
2458725.143640184,0.9995419,0.0003416276
2458725.145029090,0.9995623,0.0003416075
2458725.146417995,1.0006516,0.0003419177
2458725.147806901,1.0005740,0.0003416752
2458725.149195806,1.0001059,0.0003417536
2458725.150584712,0.9998550,0.0003416997
2458725.151973617,1.0005759,0.0003419881
2458725.153362522,0.9996592,0.0003416770
2458725.154751427,0.9998355,0.0003417151
2458725.156140333,1.0001331,0.0003416859
2458725.157529239,1.0009673,0.0003418317
2458725.158918144,0.9997221,0.0003417865
2458725.160307049,0.9998817,0.0003415473
2458725.161695955,0.9997614,0.0003417116
2458725.163084860,0.9996555,0.0003418696
2458725.164473766,1.0002059,0.0003415657
2458725.165862671,0.9999178,0.0003411239
2458725.167251576,0.9998289,0.0003416458
2458725.168640481,1.0006301,0.0003415291
2458725.170029387,1.0000477,0.0003414550
2458725.171418292,1.0000616,0.0003415633
2458725.172807198,0.9995244,0.0003416869
2458725.174196103,0.9998555,0.0003416452
2458725.175585008,1.0002950,0.0003415565
2458725.176973913,1.0005067,0.0003419351
2458725.178362819,0.9996776,0.0003417806
2458725.179751724,0.9999446,0.0003416297
2458725.182529535,1.0007182,0.0003414944
2458725.183918440,1.0001161,0.0003414000
2458725.185307345,1.0002759,0.0003414391
2458725.186696250,1.0006033,0.0003414215
2458725.188085156,1.0002762,0.0003415910
2458725.189474061,0.9985411,0.0003413192
2458725.190862966,0.9997932,0.0003415635
2458725.192251871,1.0009423,0.0003416363
2458725.193640777,0.9998721,0.0003416166
2458725.195029682,0.9997470,0.0003416123
2458725.196418588,0.9996260,0.0003413119
2458725.197807493,0.9990663,0.0003415116
2458725.199196398,1.0005442,0.0003416204
2458725.200585303,1.0011713,0.0003418579
2458725.201974208,1.0002695,0.0003419720
2458725.203363113,0.9998419,0.0003417439
2458725.204752019,0.9997729,0.0003415814
2458725.206140924,0.9992384,0.0003414969
2458725.207529829,0.9999514,0.0003417490
2458725.208918734,0.9998716,0.0003415701
2458725.210307639,0.9998453,0.0003415639
2458725.211696545,1.0003170,0.0003414536
2458725.213085450,1.0000231,0.0003416421
2458725.214474355,1.0000087,0.0003414115
2458725.215863260,0.9994500,0.0003414803
2458725.217252165,1.0005416,0.0003415204
2458725.218641070,0.9993350,0.0003412566
2458725.220029975,1.0004109,0.0003416866
2458725.221418880,1.0003982,0.0003417508
2458725.222807785,0.9997216,0.0003414411
2458725.224196691,0.9999435,0.0003415721
2458725.225585596,1.0008837,0.0003417826
2458725.228363406,1.0002403,0.0003414747
2458725.229752311,1.0001821,0.0003417241
2458725.231141217,1.0001561,0.0003413392
2458725.232530121,1.0007444,0.0003417833
2458725.233919026,1.0000657,0.0003416137
2458725.235307931,1.0004364,0.0003418772
2458725.236696837,0.9998612,0.0003418283
2458725.238085742,0.9997044,0.0003417720
2458725.239474647,0.9992943,0.0003418002
2458725.240863552,0.9999191,0.0003416035
2458725.242252457,1.0003596,0.0003417400
2458725.243641362,0.9991647,0.0003416356
2458725.245030267,0.9999527,0.0003418788
2458725.246419172,1.0001386,0.0003418928
2458725.247808077,0.9988516,0.0003417348
2458725.249196982,1.0000962,0.0003417062
2458725.250585887,1.0002112,0.0003419134
2458725.251974792,1.0001764,0.0003417179
2458725.253363697,0.9990229,0.0003416428
2458725.254752602,0.9998527,0.0003418467
2458725.256141507,1.0000019,0.0003419843
2458725.257530412,1.0000484,0.0003415925
2458725.258919317,1.0001754,0.0003414862
2458725.260308222,0.9999788,0.0003416533
2458725.261697127,0.9991878,0.0003417664
2458725.263086032,0.9996080,0.0003416256
2458725.264474937,1.0002287,0.0003416099
2458725.265863842,1.0004718,0.0003418109
2458725.267252747,1.0000080,0.0003418667
2458725.268641652,0.9998887,0.0003416855
2458725.270030557,1.0000996,0.0003419371
2458725.271419461,1.0010776,0.0003417511
2458725.272808366,0.9999527,0.0003415428
2458725.274197271,1.0004080,0.0003419431
2458725.275586176,1.0001192,0.0003411492
2458725.276975081,0.9997184,0.0003414765
2458725.278363986,1.0005006,0.0003416506
2458725.279752891,1.0005286,0.0003418393
2458725.281141796,1.0005149,0.0003417641
2458725.282530701,1.0003157,0.0003417267
2458725.283919606,1.0003765,0.0003419347
2458725.285308511,1.0001454,0.0003417480
2458725.286697415,1.0007665,0.0003420030
2458725.288086320,0.9998128,0.0003416788
2458725.290864130,0.9998026,0.0003416377
2458725.292253035,1.0004219,0.0003418190
2458725.293641940,0.9989992,0.0003414456
2458725.295030844,0.9997647,0.0003414600
2458725.296419749,0.9993523,0.0003415224
2458725.297808654,0.9998988,0.0003416365
2458725.299197559,0.9994089,0.0003411758
2458725.300586464,0.9994324,0.0003414720
2458725.301975369,0.9994667,0.0003414939
2458725.304753178,1.0003880,0.0003415622
2458725.306142083,1.0008703,0.0003415468
2458725.307530988,1.0003225,0.0003416061
2458725.308919893,0.9997908,0.0003415021
2458725.310308797,0.9995992,0.0003415451
2458725.311697702,0.9995772,0.0003414488
2458725.313086607,0.9999495,0.0003416143
2458725.314475512,1.0003059,0.0003415215
2458725.315864416,1.0003516,0.0003417101
2458725.317253321,1.0005208,0.0003416503
2458725.318642226,1.0000995,0.0003415477
2458725.320031131,1.0003243,0.0003416191
2458725.321420035,1.0003821,0.0003416003
2458725.322808940,0.9998264,0.0003417371
2458725.324197845,1.0011358,0.0003417336
2458725.325586750,0.9992647,0.0003413838
2458725.326975654,0.9998756,0.0003417899
2458725.328364559,0.9997183,0.0003416140
2458725.329753464,1.0002185,0.0003417233
2458725.331142369,0.9995533,0.0003417743
2458725.332531273,0.9993379,0.0003415793
2458725.333920178,1.0004262,0.0003418509
2458725.335309083,0.9997857,0.0003416065
2458725.336697987,0.9998276,0.0003416567
2458725.338086892,0.9998005,0.0003416980
2458725.339475797,1.0006612,0.0003418773
2458725.340864702,0.9999569,0.0003415742
2458725.342253606,0.9997298,0.0003416725
2458725.343642511,0.9997498,0.0003416115
2458725.345031416,1.0003335,0.0003417684
2458725.346420320,1.0000748,0.0003417398
2458725.347809225,1.0005665,0.0003416977
2458725.349198129,0.9996986,0.0003415472
2458725.350587034,0.9996944,0.0003416811
2458725.351975939,1.0002121,0.0003416298
2458725.353364843,0.9998238,0.0003415929
2458725.354753748,0.9999320,0.0003418790
2458725.356142653,1.0004703,0.0003416051
2458725.357531557,0.9999561,0.0003413345
2458725.358920462,1.0010461,0.0003414589
2458725.360309367,0.9998305,0.0003415500
2458725.361698271,0.9992898,0.0003416861
2458725.363087176,1.0001644,0.0003415248
2458725.364476081,0.9997625,0.0003417369
2458725.365864985,0.9993261,0.0003416500
2458725.367253889,0.9995982,0.0003416002
2458725.368642794,0.9996343,0.0003413757
2458725.370031699,1.0005505,0.0003416265
2458725.371420603,0.9998460,0.0003416098
2458725.374198413,1.0009759,0.0003417086
2458725.375587317,0.9996629,0.0003414519
2458725.376976221,1.0001141,0.0003414770
2458725.378365126,1.0007148,0.0003417214
2458725.379754031,1.0002208,0.0003416664
2458725.381142935,1.0004958,0.0003418715
2458725.382531840,0.9999572,0.0003417878
2458725.383920744,0.9999724,0.0003416880
2458725.385309649,0.9998035,0.0003416428
2458725.386698553,1.0001355,0.0003415105
2458725.388087458,1.0004112,0.0003413294
2458725.389476362,0.9998040,0.0003415804
2458725.390865267,1.0001966,0.0003418934
2458725.392254171,0.9995902,0.0003414599
2458725.393643076,0.9997325,0.0003420324
2458725.395031980,1.0001815,0.0003415707
2458725.396420885,1.0000535,0.0003417118
2458725.397809790,0.9999375,0.0003417796
2458725.399198694,1.0004463,0.0003418540
2458725.400587598,0.9997715,0.0003416159
2458725.401976503,1.0004840,0.0003417519
2458725.403365408,1.0000465,0.0003414880
2458725.404754312,1.0002739,0.0003415697
2458725.407532121,0.9995451,0.0003419914
2458725.410309930,0.9999800,0.0003414815
2458725.411698834,1.0012159,0.0003414556
2458725.413087739,1.0002456,0.0003415162
2458725.414476643,1.0005499,0.0003413566
2458725.415865547,0.9999661,0.0003413571
2458725.417254452,1.0013706,0.0003416116
2458725.418643356,0.9999708,0.0003417880
2458725.420032261,1.0006486,0.0003417166
2458725.421421165,0.9999998,0.0003418490
2458725.422810070,1.0004364,0.0003418341
2458725.424198974,0.9999735,0.0003417866
2458725.425587879,1.0005911,0.0003417644
2458725.426976783,0.9997983,0.0003416165
2458725.428365687,0.9996341,0.0003419414
2458725.429754592,0.9997946,0.0003417298
2458725.431143496,0.9998216,0.0003416013
2458725.432532400,1.0005414,0.0003418816
2458725.433921305,0.9999866,0.0003417107
2458725.435310209,0.9999596,0.0003417484
2458725.436699114,1.0002031,0.0003417747
2458725.438088018,0.9999643,0.0003414245
2458725.439476923,0.9999472,0.0003417503
2458725.440865827,1.0001805,0.0003416476
2458725.442254731,1.0007091,0.0003415620
2458725.443643636,0.9999933,0.0003410051
2458725.445032540,0.9999557,0.0003415793
2458725.446421444,1.0002938,0.0003417220
2458725.447810349,0.9996751,0.0003416052
2458725.449199253,1.0002352,0.0003414329
2458725.450588157,1.0003532,0.0003414011
2458725.451977062,0.9995965,0.0003416826
2458725.453365966,0.9998926,0.0003415743
2458725.454754870,1.0005756,0.0003416650
2458725.456143775,0.9999039,0.0003414148
2458725.457532679,0.9998741,0.0003416292
2458725.458921583,1.0006877,0.0003418391
2458725.460310488,1.0004960,0.0003416849
2458725.461699392,1.0003699,0.0003416330
2458725.463088296,1.0000610,0.0003417888
2458725.464477200,1.0001026,0.0003418687
2458725.465866105,0.9999652,0.0003416531
2458725.467255009,0.9999043,0.0003415804
2458725.468643913,1.0001741,0.0003419027
2458725.470032817,0.9997151,0.0003415911
2458725.471421722,1.0004692,0.0003417779
2458725.472810626,1.0001500,0.0003416161
2458725.475588434,0.9999703,0.0003416520
2458725.476977339,0.9996175,0.0003419384
2458725.478366243,1.0001174,0.0003415248
2458725.479755147,1.0003666,0.0003413895
2458725.481144052,1.0004206,0.0003415530
2458725.482532956,1.0004710,0.0003415802
2458725.485310765,0.9998812,0.0003415311
2458725.488088573,1.0001890,0.0003416158
2458725.489477477,1.0005611,0.0003416665
2458725.490866381,1.0001624,0.0003414663
2458725.493644190,1.0004546,0.0003415279
2458725.495033094,1.0001945,0.0003413683
2458725.496421998,0.9994562,0.0003415023
2458725.497810903,1.0002727,0.0003416601
2458725.499199806,1.0003234,0.0003417292
2458725.500588710,1.0003799,0.0003416700
2458725.501977615,0.9998735,0.0003416580
2458725.503366519,1.0000429,0.0003419361
2458725.504755423,0.9994682,0.0003417031
2458725.506144328,1.0002413,0.0003417803
2458725.507533232,1.0003929,0.0003416309
2458725.508922136,0.9992889,0.0003416431
2458725.510311040,0.9999390,0.0003416591
2458725.511699944,0.9997408,0.0003418880
2458725.513088848,1.0000520,0.0003415156
2458725.514477753,1.0000552,0.0003416583
2458725.515866656,0.9998851,0.0003415465
2458725.517255560,0.9996468,0.0003418087
2458725.518644465,1.0003163,0.0003417151
2458725.520033369,0.9996201,0.0003415363
2458725.521422273,0.9997857,0.0003415869
2458725.522811177,1.0009398,0.0003415993
2458725.525588986,1.0003516,0.0003418855
2458725.526977890,0.9997873,0.0003417530
2458725.528366794,1.0003479,0.0003415886
2458725.529755698,1.0002987,0.0003417507
2458725.531144602,1.0004449,0.0003415484
2458725.532533506,1.0005392,0.0003415262
2458725.533922410,1.0010944,0.0003413708
2458725.535311314,0.9998325,0.0003415206
2458725.538089123,1.0007926,0.0003414312
2458725.539478027,1.0001666,0.0003418127
2458725.540866931,0.9995029,0.0003415657
2458725.543644739,1.0003900,0.0003415317
2458725.545033643,0.9999573,0.0003416774
2458725.546422547,0.9999974,0.0003415674
2458725.547811451,0.9998354,0.0003418996
2458725.549200356,0.9996219,0.0003415448
2458725.550589259,0.9999932,0.0003414610
2458725.551978163,0.9994129,0.0003417296
2458725.553367068,1.0004372,0.0003417487
2458725.554755972,0.9999844,0.0003418954
2458725.556144875,0.9998808,0.0003415162
2458725.557533780,1.0005103,0.0003417986
2458725.558922684,0.9999033,0.0003418712
2458725.561700492,1.0001438,0.0003414325
2458725.563089396,0.9998600,0.0003418227
2458725.564478300,0.9998916,0.0003417961
2458725.565867204,0.9999247,0.0003414838
2458725.567256108,0.9997181,0.0003413887
2458725.568645012,0.9999073,0.0003416787
2458725.570033916,1.0002144,0.0003416100
2458725.571422820,0.9997396,0.0003414505
2458725.574200628,0.9997141,0.0003416672
2458725.575589532,1.0006705,0.0003415325
2458725.576978436,1.0003614,0.0003417633
2458725.578367340,0.9997173,0.0003418102
2458725.579756244,0.9996873,0.0003415180
2458725.581145148,1.0001263,0.0003415554
2458725.582534052,1.0006113,0.0003416634
2458725.583922956,1.0008470,0.0003417378
2458725.585311860,0.9997763,0.0003419743
2458725.586700764,1.0001671,0.0003418572
2458725.588089668,0.9997610,0.0003414463
2458725.589478572,1.0001095,0.0003415715
2458725.590867476,1.0002597,0.0003417611
2458725.592256380,1.0002364,0.0003415519
2458725.593645283,1.0000379,0.0003416099
2458725.595034188,0.9997491,0.0003416566
2458725.596423091,1.0001057,0.0003417228
2458725.597811996,1.0006468,0.0003416589
2458725.599200899,1.0001954,0.0003416564
2458725.600589803,1.0003950,0.0003417421
2458725.601978707,0.9997558,0.0003418318
2458725.603367611,1.0002965,0.0003417033
2458725.604756515,1.0002869,0.0003416368
2458725.606145419,1.0001280,0.0003416928
2458725.607534323,0.9994870,0.0003415784
2458725.608923227,0.9997789,0.0003417464
2458725.610312131,0.9999738,0.0003416158
2458725.613089939,1.0000036,0.0003415310
2458725.614478842,1.0009662,0.0003416687
2458725.615867747,1.0003341,0.0003416264
2458725.617256651,1.0000285,0.0003418774
2458725.618645554,1.0007373,0.0003417028
2458725.620034458,1.0002871,0.0003417255
2458725.621423362,0.9999001,0.0003416301
2458725.622812266,1.0004506,0.0003411660
2458725.624201170,1.0001420,0.0003413698
2458725.625590074,1.0009970,0.0003418226
2458725.626978978,0.9999949,0.0003416234
2458725.628367882,0.9997686,0.0003417680
2458725.629756785,0.9996476,0.0003413137
2458725.631145689,0.9994199,0.0003417004
2458725.632534593,0.9999329,0.0003418366
2458725.633923497,0.9999302,0.0003416943
2458725.635312401,0.9998193,0.0003414493
2458725.638090209,0.9998153,0.0003416764
2458725.639479112,1.0002102,0.0003416417
2458725.640868017,0.9998483,0.0003416715
2458725.645034728,0.9989924,0.0003414738
2458725.646423632,0.9995501,0.0003417978
2458725.647812536,0.9993555,0.0003416183
2458725.649201439,1.0003036,0.0003416759
2458725.650590343,1.0005401,0.0003417730
2458725.651979247,1.0004317,0.0003417332
2458725.653368151,1.0003687,0.0003417383
2458725.654757055,1.0005593,0.0003418150
2458725.656145959,0.9999052,0.0003414125
2458725.657534862,1.0017348,0.0003420927
2458725.660312670,1.0001011,0.0003415562
2458725.661701574,1.0002715,0.0003415132
2458725.663090478,1.0001034,0.0003415942
2458725.664479381,1.0000708,0.0003417346
2458725.665868285,0.9999260,0.0003414588
2458725.667257189,1.0004559,0.0003416613
2458725.668646093,1.0007495,0.0003418542
2458725.670034997,0.9994950,0.0003415741
2458725.671423900,0.9997706,0.0003416183
2458725.672812804,0.9999968,0.0003415553
2458725.674201708,0.9997366,0.0003414529
2458725.675590612,0.9991677,0.0003415603
2458725.676979515,1.0005806,0.0003418044
2458725.678368419,1.0002275,0.0003417373
2458725.679757323,1.0002429,0.0003419368
2458725.681146227,1.0001307,0.0003421413
2458725.682535131,0.9999359,0.0003417349
2458725.683924034,0.9993454,0.0003419169
2458725.685312938,0.9995453,0.0003416586
2458725.686701842,1.0003486,0.0003417030
2458725.688090745,1.0003204,0.0003417281
2458725.689479649,1.0003427,0.0003415671
2458725.690868553,1.0003645,0.0003415486
2458725.692257457,0.9999791,0.0003416556
2458725.693646361,0.9999431,0.0003417590
2458725.695035264,1.0000583,0.0003415941
2458725.696424168,1.0003879,0.0003417432
2458725.697813072,0.9995569,0.0003416360
2458725.699201975,1.0012493,0.0003414364
2458725.700590879,0.9999082,0.0003414054
2458725.701979783,1.0006835,0.0003415239
2458725.703368687,1.0008156,0.0003416238
2458725.704757590,1.0010072,0.0003417680
2458725.706146494,1.0000730,0.0003413813
2458725.707535398,1.0001522,0.0003418365
2458725.710313205,1.0009135,0.0003415200
2458725.711702109,1.0005843,0.0003416269
2458725.713091013,1.0006063,0.0003416522
2458725.714479916,1.0005196,0.0003418015
2458725.715868820,0.9998148,0.0003415876
2458725.717257724,0.9994285,0.0003415415
2458725.718646627,1.0001100,0.0003413513
2458725.721424435,0.9994551,0.0003418144
2458725.722813339,1.0001635,0.0003417491
2458725.725591145,0.9997997,0.0003416956
2458725.726980049,0.9998234,0.0003418535
2458725.728368953,0.9993969,0.0003415648
2458725.729757857,1.0000373,0.0003416193
2458725.731146760,0.9991719,0.0003413728
2458725.732535664,0.9999861,0.0003415216
2458725.733924568,0.9999615,0.0003416693
2458725.735313471,0.9998969,0.0003416369
2458725.736702375,1.0000460,0.0003417448
2458725.738091278,1.0000700,0.0003415792
2458725.739480182,0.9991193,0.0003415512
2458725.740869086,0.9996396,0.0003414818
2458725.742257989,1.0000342,0.0003416397
2458725.743646893,1.0000769,0.0003417519
2458725.745035797,0.9998290,0.0003418269
2458725.746424700,1.0000101,0.0003416586
2458725.747813604,0.9995633,0.0003416760
2458725.749202508,1.0002349,0.0003418281
2458725.750591411,0.9995911,0.0003417323
2458725.753369218,1.0002878,0.0003415084
2458725.754758122,1.0000348,0.0003416746
2458725.756147026,0.9995428,0.0003417288
2458725.757535929,1.0000322,0.0003417373
2458725.758924833,0.9999511,0.0003414786
2458725.760313736,0.9999713,0.0003415563
2458725.761702640,1.0002352,0.0003415413
2458725.763091544,1.0007788,0.0003413395
2458725.764480447,0.9999542,0.0003416680
2458725.765869351,1.0003561,0.0003418876
2458725.767258254,1.0000811,0.0003416116
2458725.768647158,0.9995969,0.0003417120
2458725.770036061,1.0008075,0.0003417326
2458725.771424965,1.0001397,0.0003416275
2458725.772813869,1.0002483,0.0003420971
2458725.774202772,0.9997007,0.0003416505
2458725.775591676,0.9990819,0.0003415017
2458725.776980579,1.0007688,0.0003420279
2458725.778369483,0.9998609,0.0003415216
2458725.779758387,0.9994315,0.0003414477
2458725.781147290,1.0000999,0.0003418205
2458725.782536194,1.0001996,0.0003415546
2458725.783925097,0.9996946,0.0003414675
2458725.785314001,1.0000405,0.0003415142
2458725.786702904,1.0005832,0.0003413770
2458725.788091808,0.9998817,0.0003420332
2458725.789480711,1.0002732,0.0003415581
2458725.790869615,1.0001615,0.0003418714
2458725.792258519,0.9995316,0.0003414613
2458725.793647422,1.0010267,0.0003416346
2458725.795036326,0.9997104,0.0003416901
2458725.796425229,0.9999089,0.0003415594
2458725.797814133,0.9997232,0.0003417528
2458725.799203036,1.0001369,0.0003417060
2458725.800591940,0.9997746,0.0003416165
2458725.801980843,1.0000481,0.0003415505
2458725.803369747,0.9998034,0.0003415970
2458725.804758650,1.0004442,0.0003416869
2458725.806147553,0.9999173,0.0003417989
2458725.807536457,0.9996568,0.0003417900
2458725.808925361,0.9998252,0.0003416736
2458725.810314264,1.0005801,0.0003419206
2458725.811703168,0.9996745,0.0003416821
2458725.813092071,1.0001715,0.0003415439
2458725.814480975,0.9991528,0.0003413966
2458725.815869878,0.9993063,0.0003414405
2458725.817258782,1.0003587,0.0003415654
2458725.818647685,0.9993537,0.0003417757
2458725.821425492,0.9997142,0.0003415203
2458725.822814396,1.0004344,0.0003416220
2458725.824203299,1.0005906,0.0003417692
2458725.825592203,0.9999659,0.0003416434
2458725.826981106,1.0000853,0.0003416189
2458725.828370010,0.9998315,0.0003417514
2458725.829758913,0.9999368,0.0003415510
2458725.831147816,0.9997079,0.0003414598
2458725.833925623,0.9994353,0.0003415893
2458725.835314527,1.0009250,0.0003420518
2458725.836703430,0.9994142,0.0003416743
2458725.838092334,0.9995474,0.0003416767
2458725.839481237,0.9998364,0.0003415256
2458725.840870141,1.0005123,0.0003416747
2458725.842259044,0.9997468,0.0003416458
2458725.843647948,0.9992034,0.0003416911
2458725.845036851,1.0002414,0.0003416713
2458725.846425754,1.0000002,0.0003416121
2458725.847814658,1.0001465,0.0003414706
2458725.849203561,1.0004127,0.0003415931
2458725.850592465,1.0001923,0.0003415811
2458725.851981368,0.9996396,0.0003415880
2458725.853370272,0.9993091,0.0003414857
2458725.854759175,0.9992745,0.0003415743
2458725.856148079,1.0004806,0.0003417664
2458725.857536982,0.9999449,0.0003418518
2458725.858925886,0.9997784,0.0003415371
2458725.860314789,1.0002001,0.0003416333
2458725.861703692,1.0000503,0.0003416079
2458725.863092596,0.9999630,0.0003416961
2458725.864481499,1.0000402,0.0003418749
2458725.865870402,1.0001273,0.0003418056
2458725.867259306,0.9996760,0.0003414215
2458725.868648209,1.0003462,0.0003419019
2458725.870037112,0.9995314,0.0003413344
2458725.871426016,1.0007609,0.0003416296
2458725.872814919,0.9998398,0.0003415012
2458725.874203823,1.0001341,0.0003417664
2458725.875592726,1.0004731,0.0003417884
2458725.876981630,0.9992424,0.0003413878
2458725.878370533,0.9991246,0.0003415888
2458725.879759436,0.9993622,0.0003417445
2458725.881148340,0.9988833,0.0003409611
2458725.882537243,0.9990607,0.0003416665
2458725.883926147,0.9978934,0.0003412681
2458725.885315050,0.9989138,0.0003416309
2458725.886703953,0.9970251,0.0003412718
2458725.888092856,0.9971416,0.0003414021
2458725.889481760,0.9974683,0.0003414769
2458725.890870663,0.9970888,0.0003413428
2458725.892259567,0.9969289,0.0003411891
2458725.893648470,0.9962245,0.0003411742
2458725.895037374,0.9953449,0.0003408582
2458725.896426277,0.9963764,0.0003408924
2458725.897815180,0.9957086,0.0003409897
2458725.899204083,0.9950602,0.0003410586
2458725.900592987,0.9942976,0.0003409306
2458725.901981890,0.9956462,0.0003412934
2458725.903370793,0.9943620,0.0003410314
2458725.906148600,0.9949408,0.0003408360
2458725.907537504,0.9946730,0.0003410778
2458725.908926407,0.9943426,0.0003408840
2458725.910315310,0.9937523,0.0003407393
2458725.911704213,0.9942755,0.0003408852
2458725.913093117,0.9944619,0.0003411113
2458725.914482020,0.9946793,0.0003410549
2458725.915870924,0.9955333,0.0003410658
2458725.918648730,0.9943526,0.0003411418
2458725.920037633,0.9936823,0.0003407052
2458725.921426537,0.9940696,0.0003409872
2458725.922815440,0.9944941,0.0003407490
2458725.924204343,0.9948878,0.0003408195
2458725.925593246,0.9938328,0.0003408537
2458725.926982150,0.9954536,0.0003408889
2458725.928371053,0.9947021,0.0003410104
2458725.929759956,0.9938083,0.0003405644
2458725.931148860,0.9933594,0.0003411605
2458725.932537763,0.9942797,0.0003407929
2458725.933926666,0.9942022,0.0003407351
2458725.935315570,0.9949471,0.0003411374
2458725.936704473,0.9941859,0.0003410802
2458725.938093376,0.9939437,0.0003411594
2458725.945037893,0.9946117,0.0003414413
2458725.946426796,0.9949367,0.0003409407
2458725.947815699,0.9949054,0.0003413773
2458725.949204602,0.9944285,0.0003411650
2458725.950593506,0.9948653,0.0003412730
2458725.951982409,0.9951784,0.0003407077
2458725.953371312,0.9948401,0.0003410077
2458725.954760215,0.9949923,0.0003410551
2458725.956149118,0.9955451,0.0003410881
2458725.957538022,0.9959400,0.0003413951
2458725.958926925,0.9960150,0.0003411456
2458725.960315828,0.9964835,0.0003413859
2458725.961704731,0.9966963,0.0003413209
2458725.963093635,0.9968999,0.0003413350
2458725.964482538,0.9981598,0.0003415319
2458725.965871441,0.9972568,0.0003414341
2458725.967260344,0.9979918,0.0003414582
2458725.968649248,0.9985716,0.0003416730
2458725.970038151,0.9986664,0.0003416001
2458725.971427055,0.9991314,0.0003418156
2458725.972815957,0.9995058,0.0003415599
2458725.974204861,0.9988856,0.0003415907
2458725.975593764,0.9995599,0.0003418862
2458725.976982667,0.9999527,0.0003418657
2458725.978371570,0.9996607,0.0003416774
2458725.979760474,1.0003128,0.0003421737
2458725.981149377,1.0000508,0.0003422324
2458725.982538280,0.9996603,0.0003417927
2458725.983927183,0.9997457,0.0003414926
2458725.985316087,0.9995329,0.0003417068
2458725.986704990,0.9998969,0.0003418372
2458725.988093893,0.9998271,0.0003417596
2458725.989482796,0.9999822,0.0003417199
2458725.990871699,1.0000510,0.0003418249
2458725.992260602,0.9999056,0.0003418398
2458725.993649506,0.9998928,0.0003415879
2458725.995038409,0.9990394,0.0003418739
2458725.996427312,0.9998100,0.0003419449
2458725.997816215,0.9999220,0.0003421360
2458725.999205119,0.9998241,0.0003418602
2458726.000594022,1.0002678,0.0003422017
2458726.001982925,0.9999649,0.0003417387
2458726.004760731,0.9999703,0.0003418794
2458726.006149634,0.9999095,0.0003417334
2458726.007538537,0.9998201,0.0003418965
2458726.008927441,1.0004192,0.0003421577
2458726.010316344,1.0006599,0.0003417834
2458726.011705247,1.0005726,0.0003418542
2458726.013094150,0.9996203,0.0003417431
2458726.014483053,1.0003581,0.0003418388
2458726.015871956,0.9994390,0.0003417525
2458726.017260860,0.9993387,0.0003417505
2458726.018649763,0.9995487,0.0003418464
2458726.020038666,0.9996105,0.0003420033
2458726.021427569,0.9999830,0.0003420947
2458726.022816472,0.9999288,0.0003418507
2458726.024205375,1.0000467,0.0003418899
2458726.025594279,0.9996424,0.0003417907
2458726.026983182,0.9991620,0.0003418961
2458726.028372085,0.9995626,0.0003419600
2458726.029760988,0.9994567,0.0003421808
2458726.031149891,0.9996095,0.0003420868
2458726.032538794,0.9998639,0.0003420723
2458726.033927698,1.0011289,0.0003421870
2458726.035316600,0.9999287,0.0003421735
2458726.036705504,1.0007093,0.0003424092
2458726.038094407,0.9996421,0.0003420123
2458726.039483310,0.9992511,0.0003422102
2458726.040872213,0.9997054,0.0003419473
2458726.042261116,0.9999995,0.0003419743
2458726.043650019,1.0000192,0.0003420218
2458726.045038923,0.9996239,0.0003420313
2458726.046427825,1.0001938,0.0003420480
2458726.047816729,1.0003248,0.0003420938
2458726.049205632,1.0002578,0.0003419330
2458726.050594535,0.9999881,0.0003419881
2458726.051983438,0.9999351,0.0003420517
2458726.053372341,1.0002509,0.0003420504
2458726.054761244,1.0005264,0.0003421644
2458726.056150147,0.9994683,0.0003420161
2458726.057539050,0.9996828,0.0003420270
2458726.058927953,0.9998045,0.0003420822
2458726.060316856,1.0001772,0.0003421552
2458726.061705760,0.9997160,0.0003420453
2458726.063094663,0.9996128,0.0003420834
2458726.064483566,1.0002083,0.0003421762
2458726.065872469,1.0003403,0.0003421556
2458726.067261372,0.9999811,0.0003420747
2458726.068650275,0.9996829,0.0003419904
2458726.070039178,1.0007939,0.0003423397
2458726.071428081,0.9998758,0.0003421567
2458726.072816984,1.0011996,0.0003424791
2458726.074205888,1.0010091,0.0003422714
2458726.075594790,1.0002355,0.0003423652
2458726.076983694,0.9998041,0.0003421640
2458726.078372597,0.9996507,0.0003421046
2458726.079761500,1.0000517,0.0003421345
2458726.081150403,0.9999881,0.0003423010
2458726.083928209,1.0002928,0.0003421099
2458726.085317112,0.9997907,0.0003423303
2458726.086706015,0.9999388,0.0003419732
2458726.088094918,0.9996315,0.0003422077
2458726.089483821,0.9995949,0.0003419913
2458726.090872724,0.9998578,0.0003422603
2458726.092261627,1.0003521,0.0003421936
2458726.093650530,0.9994476,0.0003422392
2458726.095039433,0.9995010,0.0003420759
2458726.096428337,0.9995928,0.0003422412
2458726.097817239,1.0004380,0.0003422660
2458726.099206142,0.9999729,0.0003423272
2458726.100595045,0.9997480,0.0003420480
2458726.101983949,1.0003500,0.0003422008
2458726.103372851,1.0001204,0.0003421236
2458726.104761755,0.9998470,0.0003421910
2458726.106150657,0.9998621,0.0003421447
2458726.107539561,0.9998300,0.0003424941
2458726.108928464,0.9998279,0.0003422152
2458726.110317367,0.9990810,0.0003421334
2458726.111706269,1.0005421,0.0003424961
2458726.113095173,1.0001425,0.0003422173
2458726.114484076,0.9998476,0.0003423441
2458726.115872979,1.0001048,0.0003423534
2458726.117261881,1.0000097,0.0003426079
2458726.118650785,0.9998662,0.0003423836
2458726.120039688,0.9999857,0.0003422834
2458726.121428591,0.9994404,0.0003423191
2458726.122817494,0.9998451,0.0003423733
2458726.124206397,0.9998665,0.0003422002
2458726.125595300,0.9999423,0.0003424514
2458726.126984203,0.9996988,0.0003422903
2458726.128373106,0.9992433,0.0003421248
2458726.129762009,0.9994996,0.0003421666
2458726.131150912,0.9996790,0.0003422121
2458726.132539815,0.9996014,0.0003420339
2458726.133928718,1.0003884,0.0003423918
2458726.135317621,0.9998576,0.0003421588
2458726.136706524,1.0001637,0.0003424428
2458726.138095427,1.0004456,0.0003424118
2458726.139484330,0.9995550,0.0003424516
2458726.140873233,0.9998611,0.0003423504
2458726.142262136,0.9993967,0.0003424680
2458726.143651039,1.0005912,0.0003425666
2458726.145039942,0.9994665,0.0003421979
2458726.146428844,1.0003138,0.0003424130
2458726.147817748,0.9995444,0.0003423515
2458726.149206650,0.9997249,0.0003421525
2458726.150595553,0.9998858,0.0003423507
2458726.151984456,0.9998822,0.0003423868
2458726.153373359,0.9995784,0.0003423369
2458726.154762262,0.9996199,0.0003423677
2458726.156151166,0.9986950,0.0003421731
2458726.157540068,0.9998995,0.0003423765
2458726.158928971,0.9996997,0.0003423703
2458726.160317875,1.0007129,0.0003422524
2458726.161706777,1.0005984,0.0003424696
2458726.164484583,1.0006938,0.0003423787
2458726.165873486,0.9998008,0.0003422431
2458726.167262389,1.0001207,0.0003422904
2458726.168651292,1.0006277,0.0003425105
2458726.170040195,0.9990336,0.0003423779
2458726.171429098,1.0000219,0.0003423796
2458726.172818001,1.0004599,0.0003427133
2458726.174206904,1.0005513,0.0003423060
2458726.176984710,1.0005690,0.0003426537
2458726.178373612,0.9999034,0.0003422899
2458726.179762515,0.9995338,0.0003422327
2458726.181151418,0.9994211,0.0003424142
2458726.182540321,0.9999458,0.0003422421
2458726.183929224,0.9999614,0.0003426370
2458726.185318127,1.0004035,0.0003425211
2458726.186707030,0.9998476,0.0003423938
2458726.188095933,1.0010359,0.0003423182
2458726.189484836,0.9998851,0.0003421060
2458726.190873739,1.0004121,0.0003422750
2458726.192262642,0.9992890,0.0003422488
2458726.193651544,1.0006130,0.0003426357
2458726.195040448,1.0001041,0.0003423407
2458726.196429350,0.9999725,0.0003424580
2458726.197818253,0.9994919,0.0003424588
2458726.199207156,0.9995478,0.0003423543
2458726.200596059,0.9997257,0.0003422527
2458726.201984962,0.9997431,0.0003424508
2458726.203373865,1.0001642,0.0003427088
2458726.204762768,0.9996547,0.0003422957
2458726.206151671,1.0000349,0.0003424210
2458726.207540574,1.0001946,0.0003424453
2458726.208929476,0.9996113,0.0003424143
2458726.210318380,1.0000404,0.0003427073
2458726.211707282,0.9999646,0.0003424813
2458726.213096185,1.0001145,0.0003427026
2458726.214485088,1.0002076,0.0003423371
2458726.215873991,0.9990799,0.0003422746
2458726.217262894,0.9999210,0.0003422696
2458726.218651797,0.9999616,0.0003425672
2458726.220040699,1.0005294,0.0003424504
2458726.221429602,1.0004217,0.0003424694
2458726.222818505,1.0004013,0.0003427133
2458726.224207408,0.9998500,0.0003424465
2458726.225596311,0.9999238,0.0003425962
2458726.226985214,0.9997009,0.0003423255
2458726.228374117,1.0001840,0.0003425550
2458726.229763020,1.0000392,0.0003425100
2458726.231151923,0.9998807,0.0003424410
2458726.232540825,1.0000669,0.0003425673
2458726.233929728,0.9996924,0.0003424694
2458726.235318631,1.0001185,0.0003425196
2458726.236707534,1.0000701,0.0003423932
2458726.238096437,0.9999257,0.0003424555
2458726.239485340,1.0000742,0.0003423816
2458726.240874243,1.0003804,0.0003423669
2458726.242263145,0.9997281,0.0003423990
2458726.243652048,1.0005107,0.0003425911
2458726.245040951,0.9998496,0.0003421715
2458726.246429854,0.9997258,0.0003423875
2458726.247818757,0.9999417,0.0003424060
2458726.249207660,0.9996616,0.0003424611
2458726.250596562,0.9995751,0.0003424168
2458726.251985465,0.9997917,0.0003425041
2458726.253374368,0.9999486,0.0003423618
2458726.254763271,0.9997121,0.0003425736
2458726.256152174,0.9999131,0.0003424743
2458726.257541077,1.0004899,0.0003424943
2458726.258929980,0.9998014,0.0003424289
2458726.260318882,1.0001153,0.0003425573
2458726.261707785,0.9997131,0.0003424064
2458726.263096688,1.0006766,0.0003425174
2458726.264485591,0.9999356,0.0003426671
2458726.265874494,0.9996206,0.0003424212
2458726.267263396,0.9993364,0.0003425585
2458726.268652299,0.9996040,0.0003424884
2458726.270041202,0.9998438,0.0003426367
2458726.271430105,0.9996268,0.0003423922
2458726.272819008,0.9993957,0.0003424193
2458726.274207911,1.0000958,0.0003424748
2458726.275596813,1.0000351,0.0003425214
2458726.276985716,0.9996509,0.0003424029
2458726.278374619,1.0003837,0.0003426702
2458726.279763522,0.9990116,0.0003423376
2458726.281152424,1.0001653,0.0003425819
2458726.282541327,0.9993476,0.0003423806
2458726.283930230,1.0002180,0.0003426229
2458726.285319133,1.0000554,0.0003425979
2458726.286708036,1.0001702,0.0003427326
2458726.288096938,0.9999919,0.0003426305
2458726.289485841,1.0005987,0.0003426865
2458726.290874744,1.0009257,0.0003425460
2458726.292263647,0.9998507,0.0003425640
2458726.293652550,1.0001900,0.0003426842
2458726.295041452,1.0002977,0.0003427967
2458726.296430355,0.9996628,0.0003424980
2458726.297819258,1.0003558,0.0003427299
2458726.299208161,0.9999655,0.0003424724
2458726.300597064,0.9999116,0.0003425548
2458726.301985966,0.9999278,0.0003425726
2458726.303374869,0.9996927,0.0003425473
2458726.304763772,0.9996831,0.0003426319
2458726.306152675,1.0004025,0.0003427043
2458726.307541577,0.9994351,0.0003425311
2458726.308930480,0.9994595,0.0003426013
2458726.310319383,1.0000294,0.0003426780
2458726.311708286,0.9997959,0.0003423493
2458726.313097188,1.0003075,0.0003427523
2458726.314486091,0.9992863,0.0003426997
2458726.315874994,1.0005117,0.0003429747
2458726.317263897,0.9994805,0.0003424888
2458726.318652799,1.0010387,0.0003428203
2458726.320041702,0.9998645,0.0003426743
2458726.321430605,0.9996021,0.0003428910
2458726.322819508,1.0001466,0.0003426376
2458726.324208410,1.0000258,0.0003425561
2458726.325597313,0.9992974,0.0003425309
2458726.328375119,0.9991232,0.0003426503
2458726.331152924,1.0003077,0.0003427673
2458726.332541827,1.0008671,0.0003428253
2458726.333930730,0.9993771,0.0003425569
2458726.335319633,0.9997293,0.0003425463
2458726.336708535,0.9996381,0.0003428555
2458726.338097438,0.9999259,0.0003427120
2458726.339486341,1.0003884,0.0003427185
2458726.340875243,1.0002665,0.0003427015
2458726.342264146,1.0000532,0.0003428775
2458726.343653049,0.9997066,0.0003427599
2458726.345041952,1.0004767,0.0003430864
2458726.346430854,1.0004496,0.0003428710
2458726.347819757,0.9996299,0.0003429820
2458726.349208659,0.9998354,0.0003429585
2458726.350597562,0.9997317,0.0003426482
2458726.351986465,1.0002964,0.0003429052
2458726.353375368,0.9998995,0.0003427947
2458726.354764271,1.0002118,0.0003427891
2458726.357542076,1.0001375,0.0003428335
2458726.358930978,1.0003400,0.0003429154
2458726.360319881,0.9994690,0.0003426942
2458726.361708784,0.9996212,0.0003426384
2458726.363097687,1.0001663,0.0003431025
2458726.364486589,0.9996955,0.0003427541
2458726.365875492,1.0002700,0.0003430113
2458726.367264395,0.9997060,0.0003429353
2458726.368653297,0.9996744,0.0003426979
2458726.370042200,1.0002571,0.0003428498
2458726.371431103,0.9994237,0.0003426261
2458726.372820006,1.0004241,0.0003427468
2458726.374208909,1.0001103,0.0003427952
2458726.375597811,0.9994172,0.0003429510
2458726.376986714,0.9995108,0.0003426989
2458726.378375616,1.0001988,0.0003429134
2458726.379764519,1.0001013,0.0003426204
2458726.381153422,0.9995586,0.0003427027
2458726.382542324,1.0008417,0.0003429990
2458726.383931227,1.0004422,0.0003428573
2458726.385320130,0.9994882,0.0003428805
2458726.386709033,1.0000135,0.0003430731
2458726.388097935,1.0002743,0.0003428315
2458726.389486838,1.0004057,0.0003428497
2458726.390875740,1.0004352,0.0003429386
2458726.392264643,1.0005745,0.0003428449
2458726.393653546,1.0000117,0.0003427966
2458726.395042448,1.0005543,0.0003430717
2458726.396431351,1.0001436,0.0003429987
2458726.397820254,0.9996359,0.0003427668
2458726.399209156,0.9997708,0.0003428693
2458726.400598059,0.9998978,0.0003428734
2458726.401986962,1.0001937,0.0003428654
2458726.403375864,1.0000775,0.0003431811
2458726.404764767,1.0002079,0.0003428949
2458726.406153670,1.0002510,0.0003430971
2458726.407542572,0.9996195,0.0003428082
2458726.408931475,1.0000266,0.0003427769
2458726.410320378,1.0003062,0.0003428381
2458726.411709280,0.9998199,0.0003431004
2458726.413098183,1.0001977,0.0003429174
2458726.414487086,1.0008968,0.0003430797
2458726.415875989,0.9995484,0.0003428517
2458726.417264891,1.0004213,0.0003430302
2458726.418653794,1.0004000,0.0003430527
2458726.420042696,1.0019180,0.0003431389
2458726.421431599,1.0002886,0.0003432601
2458726.422820501,0.9998471,0.0003429931
2458726.424209404,1.0002794,0.0003430619
2458726.425598307,1.0002362,0.0003430048
2458726.426987209,0.9999256,0.0003431426
2458726.429765014,1.0004124,0.0003429718
2458726.431153917,0.9995944,0.0003427801
2458726.432542820,1.0005416,0.0003431395
2458726.433931722,0.9992134,0.0003428539
2458726.435320625,1.0001100,0.0003429369
2458726.436709528,0.9997997,0.0003428626
2458726.438098430,0.9996408,0.0003428696
2458726.439487333,0.9993228,0.0003430793
2458726.440876235,1.0001394,0.0003431372
2458726.442265138,1.0004074,0.0003429453
2458726.443654041,0.9998272,0.0003428928
2458726.445042944,0.9993157,0.0003429814
2458726.446431846,1.0001132,0.0003429420
2458726.447820749,1.0000144,0.0003429328
2458726.449209651,1.0003025,0.0003431048
2458726.450598554,1.0003904,0.0003430432
2458726.451987457,1.0004383,0.0003429430
2458726.453376359,1.0002716,0.0003429889
2458726.454765262,1.0001504,0.0003431299
2458726.456154164,1.0000645,0.0003430495
2458726.457543067,1.0001658,0.0003428940
2458726.458931969,1.0003669,0.0003430502
2458726.460320872,1.0002817,0.0003429604
2458726.461709775,0.9992583,0.0003428168
2458726.463098677,0.9998533,0.0003428974
2458726.464487580,1.0009295,0.0003433339
2458726.465876482,1.0003217,0.0003430268
2458726.467265385,0.9998317,0.0003431029
2458726.468654288,0.9997078,0.0003429207
2458726.470043190,1.0001865,0.0003429671
2458726.471432093,0.9996894,0.0003430078
2458726.472820995,0.9995943,0.0003430647
2458726.474209898,0.9997344,0.0003429525
2458726.475598800,0.9998006,0.0003429879
2458726.476987703,0.9995752,0.0003431311
2458726.478376606,1.0003713,0.0003429145
2458726.479765508,0.9999097,0.0003429042
2458726.481154411,1.0001435,0.0003429535
2458726.482543313,1.0009516,0.0003430158
2458726.483932216,1.0000621,0.0003430203
2458726.485321118,0.9996463,0.0003428218
2458726.486710021,0.9998263,0.0003431757
2458726.488098924,1.0000491,0.0003431142
2458726.489487826,1.0000240,0.0003431903
2458726.490876729,1.0000086,0.0003429969
2458726.492265631,1.0003514,0.0003430705
2458726.493654534,0.9994023,0.0003432869
2458726.495043437,1.0009596,0.0003432120
2458726.496432339,1.0001758,0.0003430789
2458726.497821241,1.0000418,0.0003429518
2458726.499210144,1.0000806,0.0003430976
2458726.500599047,1.0002461,0.0003431149
2458726.501987949,0.9997690,0.0003432866
2458726.503376851,0.9998476,0.0003429428
2458726.504765754,0.9990273,0.0003428667
2458726.506154657,0.9999360,0.0003431498
2458726.507543559,1.0003725,0.0003430942
2458726.508932461,1.0002622,0.0003432115
2458726.510321364,0.9999945,0.0003431367
2458726.511710267,1.0004430,0.0003430944
2458726.513099169,1.0003552,0.0003430986
2458726.514488072,1.0004272,0.0003432095
2458726.515876974,0.9992333,0.0003428478
2458726.517265877,1.0004584,0.0003431196
2458726.518654780,1.0002537,0.0003431614
2458726.520043682,1.0001400,0.0003430132
2458726.521432585,1.0003165,0.0003432361
2458726.522821487,0.9996465,0.0003431195
2458726.524210390,0.9992730,0.0003429083
2458726.525599292,0.9995823,0.0003430874
2458726.526988195,0.9998350,0.0003432671
2458726.528377097,1.0002689,0.0003432921
2458726.529766000,1.0004955,0.0003432009
2458726.531154902,0.9998867,0.0003431840
2458726.532543804,0.9995222,0.0003433063
2458726.533932707,0.9998359,0.0003430464
2458726.535321610,1.0000126,0.0003430331
2458726.536710512,1.0001907,0.0003431297
2458726.538099415,0.9996964,0.0003430834
2458726.539488317,1.0000088,0.0003431038
2458726.540877220,0.9996872,0.0003431577
2458726.542266123,0.9992278,0.0003429770
2458726.543655025,0.9999757,0.0003431727
2458726.545043927,0.9996416,0.0003430291
2458726.546432830,1.0008522,0.0003432951
2458726.547821732,0.9996670,0.0003432416
2458726.549210635,1.0007663,0.0003432274
2458726.550599537,0.9997915,0.0003430647
2458726.551988440,0.9997686,0.0003431026
2458726.553377342,1.0003617,0.0003434358
2458726.554766245,0.9999367,0.0003430546
2458726.556155147,1.0004006,0.0003433866
2458726.557544050,0.9992367,0.0003431602
2458726.558932953,0.9994112,0.0003431250
2458726.560321855,0.9998684,0.0003434228
2458726.561710757,1.0002336,0.0003432673
2458726.563099660,1.0000849,0.0003435306
2458726.564488562,1.0004547,0.0003434927
2458726.565877465,1.0001626,0.0003434509
2458726.567266367,0.9998099,0.0003431684
2458726.568655270,1.0000425,0.0003434158
2458726.570044172,1.0001973,0.0003433333
2458726.571433075,1.0009101,0.0003433216
2458726.572821977,1.0004647,0.0003434379
2458726.574210879,0.9997410,0.0003435764
2458726.575599782,0.9999484,0.0003433326
2458726.576988684,1.0001952,0.0003432945
2458726.578377587,1.0000387,0.0003434465
2458726.579766490,1.0011816,0.0003435114
2458726.581155392,1.0001426,0.0003434876
2458726.582544295,0.9995959,0.0003432316
2458726.583933197,1.0000189,0.0003434363
2458726.585322099,1.0003229,0.0003433850
2458726.586711002,1.0000201,0.0003432595
2458726.588099904,0.9996520,0.0003433478
2458726.589488807,0.9995019,0.0003433152
2458726.590877709,1.0002521,0.0003434943
2458726.593655514,0.9999238,0.0003433921
2458726.595044417,1.0010356,0.0003435649
2458726.596433319,0.9998308,0.0003433642
2458726.597822221,0.9997239,0.0003433670
2458726.599211124,1.0007085,0.0003434020
2458726.600600027,0.9999216,0.0003435318
2458726.601988929,1.0006419,0.0003435706
2458726.603377831,1.0004340,0.0003434572
2458726.604766733,1.0005348,0.0003433357
2458726.606155636,1.0006428,0.0003434952
2458726.607544539,1.0011046,0.0003433402
2458726.608933441,0.9996332,0.0003433764
2458726.610322344,1.0001610,0.0003434168
2458726.611711246,0.9995976,0.0003433361
2458726.613100148,0.9997911,0.0003432515
2458726.614489051,1.0000369,0.0003433155
2458726.615877953,0.9997327,0.0003433710
2458726.617266856,0.9987441,0.0003431777
2458726.618655758,0.9996877,0.0003432608
2458726.620044660,0.9999357,0.0003433965
2458726.621433563,1.0002577,0.0003435265
2458726.622822465,0.9993197,0.0003432125
2458726.624211368,1.0004044,0.0003435143
2458726.625600270,0.9999732,0.0003433473
2458726.626989173,1.0004920,0.0003432829
2458726.628378075,1.0002020,0.0003437835
2458726.629766977,0.9997431,0.0003433995
2458726.631155880,0.9996757,0.0003433724
2458726.632544782,1.0007881,0.0003436580
2458726.633933685,0.9997557,0.0003433763
2458726.635322587,0.9996384,0.0003434811
2458726.636711489,1.0003257,0.0003436253
2458726.638100392,0.9996247,0.0003434316
2458726.639489294,0.9997164,0.0003434249
2458726.640878197,0.9997170,0.0003433965
2458726.642267099,0.9995368,0.0003433658
2458726.643656001,0.9999624,0.0003433020
2458726.645044904,1.0007324,0.0003434860
2458726.646433807,0.9999524,0.0003432526
2458726.647822708,0.9997487,0.0003432220
2458726.649211611,0.9999107,0.0003432765
2458726.650600513,0.9999680,0.0003433833
2458726.651989416,1.0007959,0.0003438225
2458726.653378318,1.0003702,0.0003435642
2458726.654767221,0.9999944,0.0003433811
2458726.656156123,0.9997613,0.0003434891
2458726.657545025,0.9997230,0.0003432948
2458726.658933928,0.9994233,0.0003435415
2458726.660322830,1.0002747,0.0003435303
2458726.661711732,0.9995494,0.0003433022
2458726.663100635,1.0008643,0.0003433784
2458726.664489537,0.9993609,0.0003432739
2458726.665878440,0.9999778,0.0003434847
2458726.667267342,1.0004996,0.0003434080
2458726.668656244,1.0009232,0.0003432746
2458726.670045147,1.0009823,0.0003435726
2458726.671434049,0.9997786,0.0003434227
2458726.672822952,1.0002186,0.0003433589
2458726.675600756,1.0006605,0.0003433580
2458726.678378561,0.9993658,0.0003433992
2458726.679767463,1.0000403,0.0003433125
2458726.681156366,1.0006138,0.0003434400
2458726.682545268,1.0010098,0.0003433636
2458726.683934171,0.9997938,0.0003435141
2458726.685323073,0.9999219,0.0003432384
2458726.686711975,0.9999413,0.0003434889
2458726.688100878,1.0005944,0.0003434064
2458726.689489780,0.9996154,0.0003431489
2458726.690878682,1.0004144,0.0003433117
2458726.692267585,1.0002878,0.0003432191
2458726.693656487,1.0002600,0.0003433396
2458726.696434292,1.0005310,0.0003434639
2458726.697823194,1.0003528,0.0003435559
2458726.699212097,1.0005603,0.0003437006
2458726.700600999,1.0004108,0.0003434372
2458726.701989901,0.9999806,0.0003433496
2458726.703378804,0.9991289,0.0003432261
2458726.704767706,1.0004787,0.0003434965
2458726.706156608,1.0006548,0.0003434405
2458726.707545510,0.9995974,0.0003432744
2458726.708934413,0.9999346,0.0003434396
2458726.710323316,1.0011315,0.0003434448
2458726.711712217,1.0004841,0.0003434992
2458726.713101120,0.9997260,0.0003431567
2458726.714490023,1.0000088,0.0003434228
2458726.715878925,1.0001608,0.0003434529
2458726.717267827,0.9997537,0.0003432966
2458726.718656729,1.0002845,0.0003436039
2458726.720045632,0.9995032,0.0003432072
2458726.721434534,1.0009056,0.0003431749
2458726.722823436,0.9999244,0.0003434806
2458726.724212339,0.9992370,0.0003431939
2458726.725601241,0.9992103,0.0003432857
2458726.726990143,0.9997505,0.0003433864
2458726.728379046,0.9992431,0.0003432500
2458726.729767948,1.0000950,0.0003432905
2458726.731156850,1.0005629,0.0003436455
2458726.732545753,0.9996793,0.0003435459
2458726.733934655,1.0006648,0.0003434182
2458726.735323557,1.0000428,0.0003433607
2458726.736712459,1.0006586,0.0003436853
2458726.738101362,1.0002457,0.0003435787
2458726.739490264,1.0001467,0.0003434451
2458726.740879166,1.0004625,0.0003432963
2458726.742268069,1.0006881,0.0003435293
2458726.743656971,0.9997608,0.0003434319
2458726.745045873,1.0006532,0.0003433943
2458726.746434776,1.0004283,0.0003433657
2458726.747823678,1.0003958,0.0003433874
2458726.749212580,0.9999470,0.0003433401
2458726.750601483,1.0001910,0.0003434444
2458726.751990385,1.0000533,0.0003433135
2458726.753379287,1.0013618,0.0003435713
2458726.754768190,0.9998179,0.0003433053
2458726.756157092,0.9998972,0.0003436709
2458726.757545994,0.9997780,0.0003434786
2458726.758934896,0.9996184,0.0003431869
2458726.760323799,1.0003807,0.0003433473
2458726.761712701,0.9997364,0.0003432641
2458726.763101603,0.9997371,0.0003432690
2458726.764490505,0.9995536,0.0003433073
2458726.765879408,1.0010425,0.0003435755
2458726.767268310,1.0003769,0.0003432949
2458726.768657212,1.0005120,0.0003435677
2458726.770046114,0.9999415,0.0003434753
2458726.771435017,1.0003484,0.0003435841
2458726.772823919,1.0000872,0.0003434135
2458726.774212821,0.9988498,0.0003432166
2458726.775601724,1.0000083,0.0003433528
2458726.776990626,0.9996353,0.0003434341
2458726.778379528,0.9996622,0.0003433596
2458726.779768431,1.0004227,0.0003434605
2458726.781157333,0.9998445,0.0003434085
2458726.782546235,0.9999120,0.0003435330
2458726.783935138,0.9995673,0.0003437529
2458726.785324040,1.0003571,0.0003438508
2458726.786712942,0.9999327,0.0003437963
2458726.788101844,0.9996609,0.0003433723
2458726.789490746,0.9998884,0.0003434485
2458726.790879649,0.9996516,0.0003437095
2458726.792268551,1.0003966,0.0003437777
2458726.793657453,0.9996544,0.0003434005
2458726.795046356,0.9998773,0.0003434339
2458726.796435258,0.9998312,0.0003434866
2458726.797824160,0.9998810,0.0003435642
2458726.799213062,1.0001367,0.0003435978
2458726.800601964,0.9996682,0.0003433878
2458726.801990867,1.0003265,0.0003436363
2458726.803379769,0.9998829,0.0003434543
2458726.804768671,1.0007538,0.0003435012
2458726.806157574,1.0001614,0.0003435197
2458726.807546476,1.0001736,0.0003437245
2458726.808935378,1.0009803,0.0003436063
2458726.810324280,0.9999301,0.0003435884
2458726.811713182,1.0001237,0.0003436488
2458726.813102085,1.0002828,0.0003436477
2458726.814490987,0.9993699,0.0003438240
2458726.815879889,0.9993713,0.0003436628
2458726.817268792,0.9999699,0.0003436484
2458726.818657694,1.0001592,0.0003438197
2458726.820046596,0.9999977,0.0003435691
2458726.821435498,0.9994326,0.0003437186
2458726.822824400,1.0003322,0.0003438490
2458726.824213303,1.0005872,0.0003439882
2458726.825602205,0.9998446,0.0003436779
2458726.826991107,0.9996682,0.0003435152
2458726.828380009,1.0003888,0.0003436122
2458726.829768911,1.0004798,0.0003436254
2458726.831157814,0.9994350,0.0003436331
2458726.832546716,1.0002565,0.0003438054
2458726.833935618,0.9998537,0.0003438186
2458726.835324521,0.9998902,0.0003436415
2458726.836713423,1.0000338,0.0003438707
2458726.838102325,0.9998575,0.0003436572
2458726.839491227,0.9998452,0.0003438646
2458726.840880129,1.0002627,0.0003437881
2458726.842269032,1.0000896,0.0003435719
2458726.843657934,1.0003281,0.0003436347
2458726.845046836,0.9999048,0.0003437241
2458726.846435738,0.9997455,0.0003436143
2458726.847824641,1.0004439,0.0003437035
2458726.849213543,1.0003840,0.0003438812
2458726.851991347,0.9994501,0.0003434878
2458726.853380249,0.9997294,0.0003436041
2458726.854769152,1.0002369,0.0003436634
2458726.856158054,1.0003745,0.0003436576
2458726.857546956,0.9999138,0.0003438798
2458726.858935858,0.9998012,0.0003438000
2458726.860324760,0.9997153,0.0003437489
2458726.861713662,0.9999265,0.0003439358
2458726.863102565,0.9990731,0.0003435828
2458726.864491467,1.0003294,0.0003438188
2458726.865880369,0.9993603,0.0003433743
2458726.867269271,0.9994654,0.0003435044
2458726.868658173,0.9998660,0.0003437653
2458726.870047076,1.0004187,0.0003438082
2458726.871435978,1.0001850,0.0003437239
2458726.872824880,1.0006222,0.0003438681
2458726.874213782,1.0006373,0.0003436639
2458726.875602684,0.9998132,0.0003434915
2458726.876991587,1.0001576,0.0003434569
2458726.878380489,1.0010471,0.0003437977
2458726.879769391,0.9999345,0.0003436688
2458726.881158293,0.9993260,0.0003434332
2458726.882547196,0.9992383,0.0003434665
2458726.883936098,0.9995130,0.0003434428
2458726.885325000,0.9996407,0.0003436487
2458726.886713902,0.9999746,0.0003435980
2458726.888102804,0.9996178,0.0003435367
2458726.889491706,1.0006580,0.0003434772
2458726.890880608,0.9998432,0.0003435084
2458726.892269511,1.0002466,0.0003436566
2458726.893658413,0.9998849,0.0003437946
2458726.895047315,1.0002070,0.0003434570
2458726.896436217,0.9996451,0.0003436655
2458726.897825119,0.9997957,0.0003435169
2458726.899214021,0.9999496,0.0003435566
2458726.900602924,1.0003929,0.0003437540
2458726.901991826,1.0005646,0.0003438222
2458726.903380728,0.9996712,0.0003435847
2458726.904769630,1.0008929,0.0003436323
2458726.906158532,0.9994450,0.0003434337
2458726.907547434,1.0003864,0.0003435009
2458726.908936337,0.9998443,0.0003437011
2458726.910325239,1.0006936,0.0003436186
2458726.911714141,1.0005937,0.0003434438
2458726.913103043,0.9999226,0.0003435863
2458726.914491945,0.9996782,0.0003436489
2458726.915880847,0.9995723,0.0003436885
2458726.917269750,1.0003875,0.0003436571
2458726.918658652,1.0001751,0.0003435227
2458726.920047554,1.0004104,0.0003435855
2458726.921436456,1.0004781,0.0003437510
2458726.922825358,1.0001720,0.0003436159
2458726.924214260,1.0002065,0.0003435710
2458726.926992064,0.9998126,0.0003434566
2458726.928380967,1.0005976,0.0003436282
2458726.929769869,1.0007142,0.0003435961
2458726.931158771,0.9995568,0.0003433096
2458726.932547673,1.0003990,0.0003431757
2458726.936714380,0.9998469,0.0003435700
2458726.938103281,1.0000083,0.0003434699
2458726.939492184,1.0003220,0.0003434432
2458726.940881086,0.9992240,0.0003433533
2458726.942269988,1.0003293,0.0003436399
2458726.943658890,0.9994708,0.0003432408
2458726.945047792,1.0005521,0.0003434197
2458726.946436694,1.0012208,0.0003434519
2458726.947825596,0.9999996,0.0003435436
2458726.949214499,1.0001258,0.0003432591
2458726.950603401,1.0002955,0.0003434180
2458726.951992303,1.0000200,0.0003434998
2458726.953381205,0.9996133,0.0003434220
2458726.954770107,1.0001981,0.0003434362
2458726.957547911,0.9997670,0.0003435195
2458726.958936814,0.9999552,0.0003433835
2458726.960325716,0.9998408,0.0003433934
2458726.961714617,1.0003553,0.0003437253
2458726.963103520,1.0009244,0.0003435650
2458726.964492422,0.9993435,0.0003434121
2458726.965881324,0.9997457,0.0003433154
2458726.967270226,0.9999011,0.0003433774
2458726.968659128,0.9999540,0.0003433117
2458726.970048030,1.0003217,0.0003435139
2458726.971436932,1.0000533,0.0003433184
2458726.972825835,1.0007835,0.0003433588
2458726.974214737,1.0001376,0.0003434047
2458726.975603639,0.9999170,0.0003433391
2458726.976992541,1.0000714,0.0003436765
2458726.978381443,1.0001049,0.0003436460
2458726.979770345,0.9999925,0.0003432787
2458726.981159247,1.0000723,0.0003432052
2458726.982548149,1.0001207,0.0003436435
2458726.983937051,0.9997931,0.0003431766
2458726.985325953,0.9997173,0.0003434314
2458726.986714856,0.9996942,0.0003432945
2458726.988103758,0.9994270,0.0003432167
2458726.989492659,1.0000349,0.0003432816
2458726.990881562,0.9997718,0.0003433019
2458726.992270464,1.0004536,0.0003433463
2458726.993659366,0.9997186,0.0003432424
2458726.995048268,1.0003018,0.0003433500
2458726.996437170,1.0000308,0.0003433964
2458726.997826072,0.9994781,0.0003431170
2458726.999214974,0.9996746,0.0003434473
2458727.000603876,0.9995867,0.0003433448
2458727.001992778,0.9998751,0.0003433188
2458727.003381681,0.9997495,0.0003433791
2458727.004770583,1.0002535,0.0003433396
2458727.006159484,1.0000953,0.0003435780
2458727.007548387,0.9998111,0.0003432833
2458727.008937289,1.0000212,0.0003434791
2458727.010326191,1.0002805,0.0003434486
2458727.011715093,1.0002749,0.0003434270
2458727.013103995,0.9994555,0.0003433053
2458727.014492897,1.0000396,0.0003433663
2458727.015881799,1.0007137,0.0003435239
2458727.017270701,1.0000804,0.0003434552
2458727.018659603,0.9999752,0.0003433527
2458727.020048505,1.0000456,0.0003433892
2458727.021437407,1.0009731,0.0003434240
2458727.022826309,1.0004069,0.0003435178
2458727.024215212,0.9999491,0.0003433822
2458727.025604113,1.0000701,0.0003433713
2458727.026993016,1.0001568,0.0003436541
2458727.028381918,1.0001354,0.0003433929
2458727.029770819,0.9995258,0.0003432905
2458727.031159722,0.9994559,0.0003433813
2458727.032548624,0.9998236,0.0003432703
2458727.033937526,1.0012644,0.0003436112
2458727.035326428,1.0003286,0.0003435146
2458727.036715330,0.9998234,0.0003432317
2458727.038104232,0.9994699,0.0003432683
2458727.039493134,1.0006215,0.0003435439
2458727.040882036,1.0000594,0.0003433602
2458727.042270938,0.9999968,0.0003434267
2458727.043659840,1.0002704,0.0003434156
2458727.045048743,0.9993723,0.0003433722
2458727.046437644,1.0003793,0.0003434805
2458727.047826546,1.0003942,0.0003433799
2458727.049215449,0.9997486,0.0003433652
2458727.050604350,1.0004209,0.0003436660
2458727.051993252,0.9997562,0.0003435608
2458727.053382155,0.9996581,0.0003435832
2458727.054771056,0.9998144,0.0003435268
2458727.056159959,1.0005542,0.0003438753
2458727.057548861,1.0003692,0.0003436596
2458727.058937762,1.0001180,0.0003436689
2458727.060326665,1.0002874,0.0003433738
2458727.061715567,0.9996901,0.0003434722
2458727.063104469,1.0002312,0.0003437828
2458727.064493371,1.0004079,0.0003438196
2458727.065882273,0.9994892,0.0003434290
2458727.067271175,1.0001156,0.0003435031
2458727.068660077,0.9999220,0.0003434294
2458727.070048979,1.0001760,0.0003435686
2458727.071437881,0.9998486,0.0003435946
2458727.072826783,0.9997904,0.0003436160
2458727.074215685,0.9998276,0.0003436212
2458727.075604587,0.9999646,0.0003436730
2458727.076993489,0.9998109,0.0003436922
2458727.078382391,1.0003038,0.0003435752
2458727.079771293,1.0007274,0.0003437006
2458727.081160195,1.0003451,0.0003436419
2458727.082549097,1.0007442,0.0003437345
2458727.083937999,0.9999908,0.0003436359
2458727.085326901,1.0009000,0.0003437380
2458727.086715803,0.9999395,0.0003436395
2458727.088104705,1.0003857,0.0003438042
2458727.089493607,0.9997167,0.0003437967
2458727.090882509,1.0008066,0.0003441102
2458727.092271411,1.0003586,0.0003438146
2458727.093660313,1.0006920,0.0003438935
2458727.095049215,1.0001725,0.0003438014
2458727.096438117,1.0009711,0.0003438801
2458727.097827019,1.0003215,0.0003435559
2458727.099215921,0.9996054,0.0003436778
2458727.100604823,0.9989976,0.0003436389
2458727.101993725,0.9998840,0.0003436358
2458727.103382627,0.9996629,0.0003436352
2458727.104771529,0.9996540,0.0003436112
2458727.106160431,1.0004162,0.0003437072
2458727.107549333,1.0003338,0.0003440328
2458727.108938235,1.0000749,0.0003439236
2458727.110327137,1.0004378,0.0003439020
2458727.111716039,1.0006022,0.0003437658
2458727.113104941,0.9994406,0.0003438148
2458727.114493843,1.0002820,0.0003439303
2458727.115882745,1.0000210,0.0003439002
2458727.117271647,1.0002866,0.0003437101
2458727.118660549,0.9995751,0.0003439124
2458727.120049451,1.0005512,0.0003438375
2458727.121438353,0.9997171,0.0003438081
2458727.122827255,0.9998120,0.0003437252
2458727.124216157,0.9998621,0.0003436972
2458727.125605059,1.0000294,0.0003439156
2458727.126993961,0.9998528,0.0003437059
2458727.128382863,1.0001484,0.0003435756
2458727.129771765,1.0001134,0.0003436556
2458727.131160667,1.0006173,0.0003440417
2458727.132549569,0.9999615,0.0003438755
2458727.133938470,0.9997645,0.0003436977
2458727.135327373,1.0003828,0.0003436728
2458727.136716275,0.9998838,0.0003436529
2458727.138105177,0.9997106,0.0003437216
2458727.139494079,0.9999046,0.0003436766
2458727.140882981,0.9998080,0.0003437101
2458727.142271882,0.9993225,0.0003437063
2458727.143660785,0.9999724,0.0003437292
2458727.145049687,1.0001548,0.0003437933
2458727.146438588,1.0002182,0.0003436602
2458727.147827490,1.0001915,0.0003435944
2458727.149216393,1.0001221,0.0003438312
2458727.150605294,1.0000150,0.0003437522
2458727.151994196,0.9998636,0.0003436274
2458727.153383098,1.0007254,0.0003440013
2458727.154772000,0.9999357,0.0003437059
2458727.156160902,1.0000345,0.0003436385
2458727.157549804,0.9999578,0.0003437787
2458727.158938706,1.0000114,0.0003437412
2458727.160327608,1.0004973,0.0003438595
2458727.161716510,0.9997895,0.0003434716
2458727.163105412,0.9998969,0.0003437450
2458727.164494314,1.0009079,0.0003438948
2458727.165883216,1.0006213,0.0003437143
2458727.167272117,0.9999828,0.0003438127
2458727.168661019,1.0005481,0.0003438854
2458727.170049922,1.0003465,0.0003437858
2458727.171438823,1.0008245,0.0003439324
2458727.172827725,0.9992715,0.0003436528
2458727.174216627,0.9993882,0.0003438102
2458727.175605529,0.9996194,0.0003436742
2458727.176994431,0.9999656,0.0003435959
2458727.178383333,1.0002158,0.0003435298
2458727.179772235,1.0003793,0.0003434663
2458727.181161137,0.9998533,0.0003435517
2458727.182550039,0.9991595,0.0003433800
2458727.183938941,0.9997293,0.0003435467
2458727.185327843,1.0002369,0.0003438140
2458727.186716745,0.9989717,0.0003434499
2458727.188105647,1.0003633,0.0003437782
2458727.189494549,1.0003938,0.0003437690
2458727.190883450,0.9999766,0.0003435307
2458727.192272353,1.0011055,0.0003437998
2458727.193661254,1.0001480,0.0003437108
2458727.195050156,0.9994936,0.0003436062
2458727.196439058,0.9999204,0.0003435861
2458727.197827960,1.0002582,0.0003438346
2458727.199216862,1.0010528,0.0003436411
2458727.200605764,1.0004750,0.0003436809
2458727.201994666,0.9991447,0.0003436819
2458727.203383568,1.0005708,0.0003437367
2458727.204772470,1.0007911,0.0003436966
2458727.206161371,1.0002469,0.0003436318
2458727.207550274,1.0000124,0.0003435956
2458727.208939176,0.9993680,0.0003433580
2458727.210328077,0.9999174,0.0003435146
2458727.211716979,1.0001387,0.0003436353
2458727.213105881,0.9990895,0.0003433375
2458727.214494783,1.0000101,0.0003437275
2458727.215883685,0.9998507,0.0003435677
2458727.217272587,0.9993968,0.0003434405
2458727.218661489,0.9995384,0.0003435889
2458727.220050391,1.0003605,0.0003437641
2458727.221439293,1.0003982,0.0003437243
2458727.222828194,0.9998839,0.0003436026
2458727.224217096,1.0000926,0.0003435552
2458727.225605998,0.9999083,0.0003436732
2458727.226994900,0.9998014,0.0003434582
2458727.228383802,1.0006272,0.0003437688
2458727.229772704,0.9995086,0.0003434610
2458727.231161606,1.0002275,0.0003435542
2458727.232550508,0.9999487,0.0003434718
2458727.233939410,0.9997802,0.0003437100
2458727.235328312,0.9990799,0.0003434252
2458727.236717213,0.9999503,0.0003435515
2458727.238106115,1.0000901,0.0003435626
2458727.239495017,0.9996908,0.0003434294
2458727.240883919,0.9992415,0.0003433387
2458727.242272821,1.0000990,0.0003434340
2458727.243661723,1.0002653,0.0003438950
2458727.245050625,0.9995301,0.0003433377
2458727.246439527,1.0005056,0.0003437575
2458727.247828429,0.9998391,0.0003434947
2458727.249217330,0.9999974,0.0003435036
2458727.250606232,0.9993089,0.0003434635
2458727.251995134,0.9995348,0.0003433940
2458727.253384036,1.0002137,0.0003434498
2458727.254772938,1.0008147,0.0003435969
2458727.256161840,1.0003737,0.0003435682
2458727.257550742,1.0000112,0.0003434433
2458727.258939643,0.9994735,0.0003432914
2458727.260328545,0.9999940,0.0003436180
2458727.261717447,1.0002025,0.0003434491
2458727.263106349,0.9996689,0.0003434782
2458727.264495251,1.0005078,0.0003436457
2458727.265884153,1.0019604,0.0003437985
2458727.267273054,1.0002775,0.0003434389
2458727.268661957,1.0005526,0.0003436959
2458727.270050859,1.0000770,0.0003435715
2458727.271439760,0.9996349,0.0003434570
2458727.272828662,0.9993352,0.0003436949
2458727.274217564,1.0000977,0.0003434068
2458727.275606466,0.9995739,0.0003434556
2458727.276995368,1.0001074,0.0003433588
2458727.278384270,0.9995782,0.0003434720
2458727.279773172,0.9997544,0.0003434820
2458727.281162073,0.9995759,0.0003432676
2458727.282550975,1.0003706,0.0003435336
2458727.283939877,0.9999944,0.0003435633
2458727.285328779,0.9994346,0.0003432947
2458727.286717681,0.9999796,0.0003434023
2458727.288106583,0.9998429,0.0003433473
2458727.289495484,1.0004332,0.0003436190
2458727.290884386,0.9997528,0.0003433860
2458727.292273288,0.9996959,0.0003435878
2458727.293662190,1.0000995,0.0003438462
2458727.295051092,0.9997831,0.0003434115
2458727.296439994,0.9998810,0.0003434561
2458727.297828896,1.0003341,0.0003435743
2458727.299217797,1.0007554,0.0003435828
2458727.300606699,1.0000336,0.0003435708
2458727.301995601,1.0005174,0.0003437015
2458727.303384503,1.0002264,0.0003433498
2458727.304773405,0.9999394,0.0003432607
2458727.306162307,1.0001367,0.0003435962
2458727.307551208,1.0005750,0.0003435406
2458727.308940110,1.0000622,0.0003435506
2458727.310329012,0.9999873,0.0003434551
2458727.311717914,0.9995146,0.0003433483
2458727.313106816,1.0003445,0.0003437058
2458727.314495718,1.0007754,0.0003436807
2458727.315884619,1.0000148,0.0003433808
2458727.317273521,0.9998586,0.0003435615
2458727.318662423,0.9996822,0.0003433942
2458727.320051325,1.0006585,0.0003435108
2458727.321440227,0.9997378,0.0003435855
2458727.322829129,0.9999192,0.0003435417
2458727.324218030,1.0000193,0.0003434534
2458727.325606932,0.9991436,0.0003434154
2458727.326995834,0.9997892,0.0003434124
2458727.328384736,0.9997242,0.0003434035
2458727.329773637,0.9996779,0.0003434808
2458727.331162539,1.0005175,0.0003436523
2458727.332551441,0.9998762,0.0003434720
2458727.333940343,0.9997811,0.0003435829
2458727.335329245,0.9998447,0.0003434274
2458727.336718147,0.9995840,0.0003434858
2458727.338107049,1.0002633,0.0003436696
2458727.339495950,1.0002807,0.0003435752
2458727.340884852,0.9998827,0.0003435930
2458727.342273754,0.9998946,0.0003437449
2458727.343662656,1.0008897,0.0003438903
2458727.345051558,1.0001249,0.0003438225
2458727.346440459,0.9997752,0.0003434726
2458727.347829361,1.0002843,0.0003434860
2458727.349218263,0.9993772,0.0003434604
2458727.350607165,0.9998499,0.0003435286
2458727.351996067,1.0000909,0.0003438168
2458727.353384968,1.0002425,0.0003435204
2458727.354773870,1.0001429,0.0003435260
2458727.356162772,0.9998469,0.0003436129
2458727.357551674,1.0002154,0.0003437590
2458727.358940575,0.9997860,0.0003435273
2458727.360329477,1.0000759,0.0003434438
2458727.361718379,1.0000272,0.0003437638
2458727.363107281,0.9998664,0.0003436191
2458727.364496183,0.9996333,0.0003437737
2458727.365885084,0.9997742,0.0003436545
2458727.367273986,1.0004262,0.0003438517
2458727.368662888,1.0001546,0.0003437212
2458727.370051790,1.0003544,0.0003437195
2458727.371440691,1.0009443,0.0003440489
2458727.372829593,1.0000005,0.0003434833
2458727.374218495,0.9998653,0.0003435461
2458727.375607397,1.0000066,0.0003436521
2458727.376996299,1.0000701,0.0003435257
2458727.378385201,1.0004994,0.0003436979
2458727.379774102,1.0001510,0.0003436986
2458727.381163004,0.9992565,0.0003435882
2458727.382551906,0.9999448,0.0003438342
2458727.383940808,1.0000053,0.0003436224
2458727.385329709,1.0002823,0.0003437703
2458727.386718611,1.0000169,0.0003435513
2458727.388107513,0.9994295,0.0003436285
2458727.389496415,0.9998933,0.0003439438
2458727.390885317,1.0004153,0.0003436370
2458727.392274219,1.0006781,0.0003437865
2458727.393663120,1.0000474,0.0003436821
2458727.395052022,1.0002492,0.0003436920
2458727.396440924,1.0001664,0.0003436547
2458727.397829826,0.9999682,0.0003437157
2458727.399218727,0.9999785,0.0003434619
2458727.400607629,0.9992435,0.0003434241
2458727.401996531,1.0002992,0.0003438737
2458727.403385432,0.9998124,0.0003438725
2458727.404774334,1.0001206,0.0003435539
2458727.406163236,0.9999241,0.0003437916
2458727.407552138,1.0000411,0.0003438099
2458727.408941039,1.0010540,0.0003438862
2458727.410329941,0.9997171,0.0003434510
2458727.411718843,0.9999512,0.0003437428
2458727.413107745,0.9997862,0.0003436797
2458727.414496647,0.9998157,0.0003435949
2458727.415885548,0.9997996,0.0003436593
2458727.417274450,0.9998323,0.0003434955
2458727.418663352,0.9998028,0.0003436339
2458727.420052254,1.0002589,0.0003438653
2458727.421441155,1.0003301,0.0003436707
2458727.422830057,1.0003268,0.0003435913
2458727.424218959,0.9998505,0.0003437102
2458727.425607861,1.0005770,0.0003436570
2458727.426996762,0.9997709,0.0003435487
2458727.428385664,1.0000151,0.0003437248
2458727.429774566,0.9996900,0.0003437502
2458727.431163467,0.9996975,0.0003438323
2458727.432552369,1.0000841,0.0003436711
2458727.433941271,0.9998631,0.0003437917
2458727.435330173,1.0000480,0.0003437626
2458727.436719074,1.0000536,0.0003436925
2458727.438107976,1.0003105,0.0003438688
2458727.439496878,0.9997609,0.0003436523
2458727.440885779,0.9996999,0.0003435859
2458727.442274681,1.0005538,0.0003436912
2458727.443663583,1.0010465,0.0003439682
2458727.445052485,1.0006414,0.0003439490
2458727.446441386,0.9999346,0.0003435099
2458727.447830288,1.0002842,0.0003438393
2458727.449219190,0.9999469,0.0003435969
2458727.450608091,0.9999782,0.0003436632
2458727.451996993,0.9992676,0.0003433825
2458727.453385895,1.0002982,0.0003439916
2458727.454774797,1.0001317,0.0003437361
2458727.456163698,1.0005157,0.0003436836
2458727.457552600,1.0001047,0.0003437108
2458727.458941502,0.9997283,0.0003434989
2458727.460330404,1.0007550,0.0003438112
2458727.461719306,1.0011038,0.0003440927
2458727.463108207,1.0004389,0.0003437716
2458727.464497109,1.0006030,0.0003436078
2458727.465886011,0.9998276,0.0003435540
2458727.467274913,1.0001922,0.0003436536
2458727.468663814,0.9999120,0.0003435956
2458727.470052716,1.0002023,0.0003435706
2458727.471441618,1.0001819,0.0003435510
2458727.472830520,1.0002561,0.0003439236
2458727.474219421,1.0003340,0.0003437943
2458727.475608323,0.9999173,0.0003439696
2458727.476997225,0.9996517,0.0003435778
2458727.478386126,0.9994600,0.0003437156
2458727.479775028,0.9998853,0.0003436710
2458727.481163930,0.9999276,0.0003434655
2458727.482552831,0.9995273,0.0003434920
2458727.483941733,1.0003601,0.0003437602
2458727.485330634,1.0002228,0.0003437287
2458727.486719536,1.0001098,0.0003435284
2458727.488108438,1.0001778,0.0003437945
2458727.489497340,1.0000110,0.0003438428
2458727.490886241,1.0003187,0.0003439284
2458727.492275143,1.0001498,0.0003438082
2458727.493664045,1.0004757,0.0003439775
2458727.495052947,1.0010794,0.0003438201
2458727.496441848,0.9999912,0.0003436823
2458727.497830750,1.0004330,0.0003443466
2458727.499219652,1.0003834,0.0003438053
2458727.500608553,1.0002964,0.0003437049
2458727.501997455,1.0003458,0.0003438078
2458727.503386356,1.0000541,0.0003438092
2458727.504775258,1.0002477,0.0003440525
2458727.506164160,0.9997991,0.0003437732
2458727.507553062,0.9996185,0.0003437381
2458727.508941963,0.9997035,0.0003437610
2458727.510330865,1.0000609,0.0003437456
2458727.511719767,0.9998404,0.0003437054
2458727.513108668,0.9997341,0.0003437198
2458727.514497570,0.9997158,0.0003437097
2458727.515886472,1.0000235,0.0003437144
2458727.517275373,0.9999592,0.0003436477
2458727.518664275,0.9990727,0.0003437369
2458727.520053177,1.0005872,0.0003438809
2458727.521442079,1.0000055,0.0003441180
2458727.522830980,0.9998327,0.0003437368
2458727.524219882,0.9998656,0.0003438288
2458727.525608784,1.0004494,0.0003438012
2458727.526997685,1.0004181,0.0003438140
2458727.528386587,1.0002381,0.0003440663
2458727.529775489,1.0002736,0.0003438109
2458727.531164391,1.0003868,0.0003438327
2458727.532553292,0.9993127,0.0003435958
2458727.533942194,1.0001812,0.0003439880
2458727.535331095,1.0009351,0.0003440058
2458727.536719997,1.0013369,0.0003441635
2458727.538108898,1.0001131,0.0003439103
2458727.539497800,0.9995048,0.0003437254
2458727.540886702,1.0001331,0.0003439232
2458727.542275604,0.9999085,0.0003438014
2458727.543664505,0.9999382,0.0003439347
2458727.545053407,1.0002920,0.0003437534
2458727.546442308,1.0004716,0.0003439017
2458727.547831210,1.0002327,0.0003441447
2458727.549220112,1.0004238,0.0003438498
2458727.550609014,0.9990876,0.0003438257
2458727.551997915,1.0000337,0.0003438519
2458727.553386817,1.0001751,0.0003437915
2458727.554775719,1.0001112,0.0003438940
2458727.556164620,1.0005719,0.0003440323
2458727.557553522,1.0002254,0.0003439205
2458727.558942424,1.0008387,0.0003441123
2458727.560331325,1.0004783,0.0003438353
2458727.561720227,1.0004701,0.0003441763
2458727.563109128,0.9991010,0.0003437342
2458727.564498030,0.9996554,0.0003439196
2458727.565886931,0.9997948,0.0003438796
2458727.567275833,0.9998008,0.0003438778
2458727.568664735,1.0004112,0.0003440871
2458727.570053637,0.9998628,0.0003440835
2458727.571442538,0.9997765,0.0003441607
2458727.572831440,1.0001362,0.0003439948
2458727.574220342,0.9995880,0.0003440668
2458727.575609243,1.0000807,0.0003437492
2458727.576998145,1.0000605,0.0003439497
2458727.578387046,0.9998291,0.0003438977
2458727.579775948,0.9996410,0.0003438255
2458727.581164850,1.0004340,0.0003441742
2458727.582553751,0.9994351,0.0003439626
2458727.583942653,1.0007721,0.0003443142
2458727.585331555,0.9998350,0.0003438976
2458727.586720456,1.0000706,0.0003439665
2458727.588109358,0.9995473,0.0003440034
2458727.589498260,1.0002830,0.0003440228
2458727.590887161,1.0002440,0.0003442358
2458727.592276063,1.0001295,0.0003442131
2458727.593664965,1.0001939,0.0003440605
2458727.595053866,1.0005093,0.0003440609
2458727.596442767,1.0002950,0.0003441583
2458727.597831669,1.0004442,0.0003440322
2458727.599220571,1.0000330,0.0003441361
2458727.600609472,0.9998755,0.0003442292
2458727.601998374,0.9998943,0.0003438492
2458727.603387276,1.0003089,0.0003441161
2458727.604776178,0.9995891,0.0003438622
2458727.606165079,1.0006062,0.0003441511
2458727.607553980,0.9999236,0.0003441275
2458727.608942882,0.9997171,0.0003439340
2458727.610331784,1.0000538,0.0003439756
2458727.611720685,0.9995193,0.0003438952
2458727.613109587,1.0006948,0.0003440514
2458727.614498489,1.0000532,0.0003439512
2458727.615887390,1.0005543,0.0003442116
2458727.617276292,1.0000452,0.0003441604
2458727.618665193,0.9998002,0.0003440494
2458727.620054095,0.9999449,0.0003441758
2458727.621442997,1.0010984,0.0003443127
2458727.622831898,1.0001949,0.0003441921
2458727.624220800,1.0000426,0.0003441614
2458727.625609701,1.0000756,0.0003442524
2458727.626998603,0.9998752,0.0003442153
2458727.628387505,1.0001828,0.0003438389
2458727.629776406,0.9997929,0.0003439735
2458727.631165308,1.0004550,0.0003439503
2458727.632554209,0.9992945,0.0003439872
2458727.633943111,1.0006074,0.0003440108
2458727.635332013,1.0000201,0.0003439864
2458727.636720914,1.0005330,0.0003441184
2458727.638109816,0.9997000,0.0003440242
2458727.639498718,1.0003922,0.0003442672
2458727.640887619,0.9995581,0.0003440628
2458727.642276520,0.9994265,0.0003438964
2458727.643665422,0.9999423,0.0003438611
2458727.645054324,1.0003970,0.0003443542
2458727.646443225,1.0005615,0.0003440397
2458727.647832127,1.0006507,0.0003440360
2458727.649221029,1.0005814,0.0003441141
2458727.650609930,0.9995224,0.0003438179
2458727.651998832,0.9994925,0.0003438602
2458727.653387733,1.0000917,0.0003440212
2458727.654776635,0.9998745,0.0003440425
2458727.656165536,0.9999523,0.0003441071
2458727.657554438,0.9994918,0.0003438972
2458727.658943340,0.9999726,0.0003440419
2458727.660332241,0.9998863,0.0003438788
2458727.661721143,0.9996256,0.0003439688
2458727.663110044,0.9999205,0.0003438923
2458727.664498946,0.9993882,0.0003438786
2458727.665887848,1.0002668,0.0003440016
2458727.667276749,0.9997015,0.0003440751
2458727.668665651,1.0007056,0.0003440600
2458727.670054552,0.9998718,0.0003438958
2458727.671443454,0.9997438,0.0003438045
2458727.672832355,0.9999053,0.0003438370
2458727.674221257,1.0002451,0.0003439239
2458727.675610159,1.0020653,0.0003442499
2458727.676999060,1.0003851,0.0003439413
2458727.678387962,1.0001283,0.0003440740
2458727.679776863,0.9999435,0.0003438342
2458727.681165765,1.0004529,0.0003440001
2458727.682554666,0.9995266,0.0003438079
2458727.683943568,1.0003960,0.0003439892
2458727.685332470,0.9999400,0.0003439025
2458727.686721371,0.9995670,0.0003438711
2458727.688110272,0.9997420,0.0003441268
2458727.689499174,0.9995963,0.0003440200
2458727.690888076,0.9997140,0.0003438147
2458727.692276977,0.9999088,0.0003440159
2458727.693665879,1.0007062,0.0003440054
2458727.695054780,1.0003356,0.0003437486
2458727.696443682,1.0002791,0.0003440494
2458727.697832583,0.9995069,0.0003438127
2458727.699221485,1.0000444,0.0003438220
2458727.700610387,1.0006677,0.0003439291
2458727.701999288,0.9997496,0.0003439142
2458727.703388190,1.0005634,0.0003439712
2458727.704777091,0.9998530,0.0003439155
2458727.706165993,0.9997699,0.0003437173
2458727.707554894,1.0000339,0.0003440824
2458727.708943796,1.0001926,0.0003439013
2458727.710332697,1.0003008,0.0003439400
2458727.711721599,1.0001849,0.0003439032
2458727.713110500,1.0002364,0.0003437491
2458727.714499402,1.0000815,0.0003437661
2458727.715888304,0.9997663,0.0003437675
2458727.717277205,1.0002901,0.0003438142
2458727.718666106,0.9993882,0.0003436535
2458727.720055008,0.9995812,0.0003438922
2458727.721443910,1.0002267,0.0003440038
2458727.722832811,0.9998176,0.0003437955
2458727.724221713,1.0008768,0.0003441255
2458727.725610614,0.9997398,0.0003438059
2458727.726999516,0.9997320,0.0003439069
2458727.728388418,0.9995569,0.0003437871
2458727.729777319,1.0007056,0.0003439715
2458727.731166220,1.0000872,0.0003437366
2458727.732555122,0.9994087,0.0003437209
2458727.733944023,1.0003417,0.0003438472
2458727.735332925,1.0002090,0.0003441476
2458727.736721827,1.0002374,0.0003438924
2458727.738110728,0.9995779,0.0003437274
2458727.739499629,0.9999405,0.0003437276
2458727.740888531,1.0005241,0.0003438445
2458727.742277433,0.9995366,0.0003440004
2458727.743666334,1.0004920,0.0003442338
2458727.745055235,0.9999080,0.0003437337
2458727.746444137,1.0001675,0.0003438538
2458727.747833039,1.0002145,0.0003439538
2458727.749221941,0.9998510,0.0003438664
2458727.750610842,1.0003270,0.0003438236
2458727.751999743,1.0000325,0.0003442091
2458727.753388645,1.0001897,0.0003437158
2458727.754777547,1.0000224,0.0003439129
2458727.756166448,1.0003584,0.0003441248
2458727.757555349,1.0005499,0.0003436588
2458727.758944251,1.0001849,0.0003439527
2458727.760333152,1.0001502,0.0003437357
2458727.761722054,0.9999339,0.0003436743
2458727.763110955,1.0002504,0.0003438859
2458727.764499857,0.9998066,0.0003437569
2458727.765888758,1.0002834,0.0003441544
2458727.767277660,0.9997112,0.0003438179
2458727.768666561,1.0005804,0.0003439164
2458727.770055463,1.0000506,0.0003438552
2458727.771444364,0.9997343,0.0003438868
2458727.772833266,1.0002103,0.0003438225
2458727.774222167,1.0000040,0.0003437969
2458727.775611069,0.9999523,0.0003437690
2458727.776999970,1.0000973,0.0003438180
2458727.778388872,0.9993384,0.0003437267
2458727.779777773,1.0000769,0.0003438071
2458727.781166675,0.9997266,0.0003438559
2458727.782555576,1.0003748,0.0003438954
2458727.783944478,0.9997434,0.0003439683
2458727.785333380,1.0004215,0.0003439631
2458727.786722281,1.0004345,0.0003441909
2458727.788111182,0.9991397,0.0003437633
2458727.789500084,0.9996921,0.0003438910
2458727.790888986,1.0002819,0.0003439557
2458727.792277887,0.9993940,0.0003438036
2458727.793666788,0.9997259,0.0003440691
2458727.795055690,1.0003688,0.0003441273
2458727.796444592,1.0001000,0.0003439859
2458727.797833493,0.9996616,0.0003437563
2458727.799222394,1.0002883,0.0003439934
2458727.800611296,0.9999913,0.0003440628
2458727.802000197,0.9998166,0.0003441785
2458727.803389098,1.0003218,0.0003439252
2458727.804778000,0.9997057,0.0003437516
2458727.806166902,0.9997606,0.0003438956
2458727.807555803,0.9999576,0.0003438928
2458727.808944704,0.9992199,0.0003438267
2458727.810333606,1.0001492,0.0003439199
2458727.811722508,1.0003569,0.0003441925
2458727.813111409,1.0015857,0.0003442157
2458727.814500310,0.9998414,0.0003440070
2458727.815889212,1.0001289,0.0003438981
2458727.817278114,1.0009208,0.0003441514
2458727.818667015,1.0008045,0.0003440416
2458727.820055916,0.9996054,0.0003443002
2458727.821444818,1.0003159,0.0003443683
2458727.822833719,1.0000620,0.0003439672
2458727.824222621,0.9996755,0.0003441858
2458727.825611522,1.0001346,0.0003439306
2458727.827000424,1.0003058,0.0003439539
2458727.828389325,1.0000595,0.0003439122
2458727.829778227,1.0000549,0.0003440782
2458727.831167128,1.0000999,0.0003440976
2458727.832556029,1.0004835,0.0003442191
2458727.833944931,1.0002248,0.0003441236
2458727.835333833,1.0002101,0.0003441512
2458727.836722734,1.0002993,0.0003442302
2458727.838111635,0.9999396,0.0003439007
2458727.839500537,1.0002505,0.0003441612
2458727.840889439,0.9997795,0.0003439179
2458727.842278340,1.0001180,0.0003440622
2458727.843667241,1.0001721,0.0003439004
2458727.845056143,1.0015581,0.0003441583
2458727.846445044,0.9999753,0.0003441469
2458727.847833945,1.0005950,0.0003441261
2458727.849222847,1.0008207,0.0003440174
2458727.850611749,0.9995237,0.0003439628
2458727.852000650,1.0002696,0.0003441262
2458727.853389551,0.9999087,0.0003438748
2458727.854778453,1.0003178,0.0003438623
2458727.856167354,1.0002876,0.0003440476
2458727.857556256,1.0006242,0.0003441135
2458727.858945157,1.0008104,0.0003442149
2458727.860334059,1.0004855,0.0003441140
2458727.861722960,0.9996388,0.0003439828
2458727.863111862,1.0004331,0.0003439321
2458727.864500763,0.9994582,0.0003440279
2458727.865889664,1.0003885,0.0003442414
2458727.867278566,0.9997175,0.0003440555
2458727.868667467,0.9999510,0.0003442282
2458727.870056369,1.0002213,0.0003443551
2458727.871445270,0.9999913,0.0003439822
2458727.872834172,1.0001629,0.0003440180
2458727.874223073,1.0001839,0.0003441870
2458727.875611974,0.9995736,0.0003441462
2458727.877000876,0.9998034,0.0003441613
2458727.878389777,0.9992561,0.0003440504
2458727.879778679,0.9995522,0.0003440643
2458727.881167580,1.0002797,0.0003440923
2458727.882556482,1.0001513,0.0003441769
2458727.883945383,0.9996340,0.0003441538
2458727.885334285,1.0003083,0.0003442273
2458727.886723186,1.0002761,0.0003439959
2458727.888112087,0.9997780,0.0003438846
2458727.889500989,1.0000102,0.0003440822
2458727.890889890,0.9999180,0.0003439002
2458727.892278791,0.9998200,0.0003439047
2458727.893667693,1.0002021,0.0003439203
2458727.895056595,0.9996957,0.0003439563
2458727.896445496,0.9999529,0.0003439728
2458727.897834397,1.0003052,0.0003439514
2458727.899223299,0.9998039,0.0003441336
2458727.900612200,0.9992772,0.0003438923
2458727.902001102,0.9999094,0.0003440316
2458727.903390003,0.9992699,0.0003437360
2458727.904778904,0.9995288,0.0003437397
2458727.906167806,1.0006716,0.0003440335
2458727.907556707,0.9994867,0.0003439138
2458727.908945608,1.0002729,0.0003439027
2458727.910334510,0.9998652,0.0003440545
2458727.911723411,1.0000707,0.0003440628
2458727.913112313,0.9995373,0.0003437518
2458727.914501214,0.9998603,0.0003438489
2458727.915890115,1.0001668,0.0003439786
2458727.917279017,1.0010118,0.0003440566
2458727.918667918,1.0001471,0.0003437966
2458727.920056820,0.9996179,0.0003440459
2458727.921445721,0.9999010,0.0003440794
2458727.922834623,1.0002874,0.0003438187
2458727.924223524,1.0005802,0.0003438754
2458727.925612425,0.9999352,0.0003437257
2458727.927001327,1.0002198,0.0003439034
2458727.928390228,0.9997257,0.0003438415
2458727.929779130,1.0009067,0.0003439399
2458727.931168031,1.0003742,0.0003440871
2458727.932556932,1.0002216,0.0003437623
2458727.933945834,0.9997960,0.0003437829
2458727.935334735,1.0002927,0.0003439025
2458727.936723636,1.0002909,0.0003439901
2458727.938112538,1.0001688,0.0003439161
2458727.939501439,0.9997779,0.0003437115
2458727.940890341,0.9999621,0.0003437830
2458727.942279242,1.0000801,0.0003438768
2458727.943668143,0.9998330,0.0003438871
2458727.945057045,0.9998784,0.0003437111
2458727.946445946,0.9996673,0.0003437184
2458727.947834847,1.0001187,0.0003436368
2458727.949223749,1.0002845,0.0003439574
2458727.950612650,0.9996580,0.0003437463
2458727.952001552,1.0001392,0.0003437853
2458727.953390453,1.0007941,0.0003437675
2458727.954779354,1.0004697,0.0003436826
2458727.956168256,1.0000589,0.0003437217
2458727.957557157,1.0002298,0.0003436624
2458727.958946059,1.0001304,0.0003437099
2458727.960334960,0.9999426,0.0003437449
2458727.961723861,0.9999413,0.0003437064
2458727.963112763,1.0002972,0.0003438668
2458727.964501664,1.0002055,0.0003436580
2458727.965890565,1.0001516,0.0003438834
2458727.967279467,1.0006321,0.0003437436
2458727.968668368,1.0002900,0.0003436409
2458727.970057270,1.0007710,0.0003437433
2458727.971446171,0.9998860,0.0003437360
2458727.972835072,1.0000960,0.0003435487
2458727.974223974,0.9998110,0.0003436357
2458727.975612875,0.9999581,0.0003435288
2458727.977001776,0.9996526,0.0003436293
2458727.978390678,0.9996185,0.0003435548
2458727.979779579,0.9997463,0.0003435481
2458727.981168481,0.9997776,0.0003435198
2458727.982557382,0.9998416,0.0003438065
2458727.983946283,0.9998955,0.0003437106
2458727.985335185,1.0004247,0.0003436172
2458727.986724086,1.0002853,0.0003435937
2458727.988112987,1.0003329,0.0003436694
2458727.989501889,1.0001939,0.0003436591
2458727.990890790,1.0001790,0.0003436880
2458727.992279692,0.9999426,0.0003437693
2458727.993668593,0.9993976,0.0003435354
2458727.995057494,1.0015890,0.0003440660
2458727.996446395,0.9997428,0.0003434165
2458727.997835297,0.9999495,0.0003435330
2458727.999224198,1.0009646,0.0003436701
2458728.000613099,0.9999344,0.0003435313
2458728.002002001,0.9994948,0.0003434403
2458728.003390902,1.0004090,0.0003436815
2458728.004779804,1.0009982,0.0003437474
2458728.006168705,0.9998887,0.0003433805
2458728.007557606,0.9998217,0.0003434860
2458728.008946508,1.0002594,0.0003436731
2458728.010335409,0.9996410,0.0003436107
2458728.011724310,0.9999821,0.0003434924
2458728.013113211,1.0001233,0.0003435287
2458728.014502113,1.0000123,0.0003436130
2458728.015891015,0.9996630,0.0003436093
2458728.017279916,1.0008135,0.0003438940
2458728.018668817,0.9998257,0.0003435791
2458728.020057718,1.0003602,0.0003437056
2458728.021446620,1.0004682,0.0003436639
2458728.022835521,1.0002690,0.0003437010
2458728.024224422,0.9996613,0.0003435382
2458728.025613324,0.9991999,0.0003436513
2458728.027002225,1.0002106,0.0003437803
2458728.028391126,1.0005500,0.0003437771
2458728.029780027,1.0006509,0.0003438556
2458728.031168929,1.0001852,0.0003436623
2458728.032557830,1.0000192,0.0003436788
2458728.035335633,0.9993502,0.0003433985
2458728.036724534,1.0006921,0.0003436916
2458728.038113436,1.0002739,0.0003436912
2458728.039502337,0.9998397,0.0003437202
2458728.040891238,0.9997902,0.0003436653
2458728.042280139,1.0012118,0.0003439278
2458728.043669041,1.0004933,0.0003436615
2458728.045057942,1.0002704,0.0003439242
2458728.046446844,0.9994159,0.0003438644
2458728.047835745,1.0000878,0.0003437742
2458728.049224646,1.0007684,0.0003437610
2458728.050613548,1.0006120,0.0003438839
2458728.052002449,0.9994393,0.0003437184
2458728.053391350,1.0004622,0.0003438517
2458728.054780251,0.9994730,0.0003434653
2458728.056169153,1.0001116,0.0003438559
2458728.057558054,1.0006133,0.0003440040
2458728.058946955,1.0000474,0.0003438476
2458728.060335857,1.0008583,0.0003437402
2458728.061724758,0.9996641,0.0003438083
2458728.063113659,0.9999757,0.0003439519
2458728.064502561,0.9999996,0.0003438651
2458728.065891462,1.0003025,0.0003440155
2458728.067280363,1.0006754,0.0003438215
2458728.068669265,1.0003101,0.0003438338
2458728.070058166,1.0004383,0.0003440004
2458728.071447067,1.0003559,0.0003437932
2458728.072835968,0.9997874,0.0003439641
2458728.074224870,0.9996158,0.0003439024
2458728.075613771,1.0001548,0.0003438832
2458728.077002672,1.0000507,0.0003438078
2458728.078391574,1.0000775,0.0003439448
2458728.079780475,0.9995712,0.0003439047
2458728.081169376,0.9997688,0.0003437596
2458728.082558278,0.9996175,0.0003436807
2458728.083947179,1.0000765,0.0003439603
2458728.085336080,1.0000092,0.0003438272
2458728.086724981,1.0002418,0.0003441175
2458728.088113883,0.9997853,0.0003437672
2458728.089502784,0.9999923,0.0003439487
2458728.090891685,0.9999473,0.0003438282
2458728.092280587,1.0001708,0.0003439657
2458728.093669488,1.0004613,0.0003441877
2458728.095058389,1.0002337,0.0003439978
2458728.096447290,1.0004291,0.0003439434
2458728.097836192,1.0001729,0.0003439260
2458728.099225093,1.0001193,0.0003439491
2458728.100613995,1.0000476,0.0003439420
2458728.102002896,0.9999705,0.0003442588
2458728.103391797,0.9999454,0.0003440342
2458728.104780698,1.0001376,0.0003440801
2458728.106169600,1.0011852,0.0003443427
2458728.107558501,1.0004053,0.0003439753
2458728.108947402,0.9998886,0.0003439547
2458728.110336303,0.9995195,0.0003438709
2458728.111725205,1.0000284,0.0003442021
2458728.113114106,0.9994154,0.0003439123
2458728.114503007,1.0003005,0.0003440760
2458728.115891908,0.9997518,0.0003439311
2458728.117280810,1.0005075,0.0003440421
2458728.118669711,1.0004207,0.0003441570
2458728.120058612,1.0002290,0.0003442006
2458728.121447513,1.0000524,0.0003442712
2458728.122836415,0.9996027,0.0003440366
2458728.124225316,0.9999027,0.0003440596
2458728.125614217,0.9992334,0.0003439507
2458728.127003118,1.0002887,0.0003440835
2458728.128392020,1.0005915,0.0003441347
2458728.129780921,0.9996061,0.0003438171
2458728.131169823,0.9995485,0.0003438963
2458728.132558723,1.0002243,0.0003440064
2458728.133947625,1.0004612,0.0003442073
2458728.135336526,1.0007975,0.0003442429
2458728.136725428,0.9997156,0.0003440056
2458728.138114328,1.0000201,0.0003439354
2458728.139503230,0.9995723,0.0003436937
2458728.140892131,1.0007830,0.0003441036
2458728.142281033,1.0000276,0.0003438746
2458728.145058835,1.0002713,0.0003439346
2458728.146447736,1.0005691,0.0003440428
2458728.147836638,0.9994788,0.0003437374
2458728.149225539,1.0005324,0.0003437490
2458728.150614440,1.0000102,0.0003440610
2458728.152003341,0.9997726,0.0003438981
2458728.153392243,0.9996005,0.0003439065
2458728.154781144,1.0000328,0.0003442609
2458728.156170045,1.0000107,0.0003440371
2458728.157558946,0.9996014,0.0003441889
2458728.158947847,1.0003830,0.0003440083
2458728.160336749,1.0008798,0.0003443669
2458728.161725650,0.9995119,0.0003439859
2458728.163114551,0.9997693,0.0003439752
2458728.164503452,0.9998968,0.0003441435
2458728.165892354,1.0005421,0.0003440086
2458728.167281255,0.9998629,0.0003440333
2458728.168670156,0.9999931,0.0003439808
2458728.170059057,1.0001080,0.0003439799
2458728.171447959,0.9999253,0.0003440421
2458728.172836860,0.9997492,0.0003437933
2458728.174225761,0.9995590,0.0003438541
2458728.175614662,1.0007731,0.0003443038
2458728.177003564,0.9999826,0.0003440231
2458728.178392465,1.0000426,0.0003439902
2458728.179781366,1.0005600,0.0003440853
2458728.181170268,0.9997106,0.0003440044
2458728.182559168,0.9997928,0.0003439141
2458728.183948070,1.0001734,0.0003438911
2458728.185336971,0.9996250,0.0003438282
2458728.186725872,0.9998065,0.0003439431
2458728.188114773,0.9997785,0.0003439721
2458728.189503675,1.0009699,0.0003443429
2458728.190892576,0.9998240,0.0003436603
2458728.192281477,1.0000778,0.0003440199
2458728.193670379,0.9999958,0.0003438955
2458728.195059280,0.9992205,0.0003436829
2458728.196448181,1.0004020,0.0003440383
2458728.197837082,1.0004929,0.0003440785
2458728.199225983,1.0002248,0.0003438234
2458728.200614884,1.0004407,0.0003439712
2458728.202003786,1.0002472,0.0003439001
2458728.203392687,1.0000009,0.0003438144
2458728.204781588,0.9998858,0.0003439829
2458728.206170490,1.0000827,0.0003440714
2458728.207559390,0.9998910,0.0003439371
2458728.208948292,1.0000135,0.0003438940
2458728.210337193,1.0002635,0.0003438430
2458728.211726094,0.9993150,0.0003439747
2458728.213114996,0.9999814,0.0003439041
2458728.214503896,0.9999700,0.0003439032
2458728.215892798,1.0000120,0.0003437514
2458728.217281699,0.9996292,0.0003439455
2458728.218670600,1.0006502,0.0003439223
2458728.220059501,0.9997270,0.0003435732
2458728.221448403,0.9994649,0.0003433265
2458728.222837304,0.9997004,0.0003438667
2458728.224226205,0.9990108,0.0003435878
2458728.225615107,1.0006746,0.0003440535
2458728.228392909,0.9996575,0.0003437593
2458728.231170711,1.0002512,0.0003436541
2458728.232559612,1.0017826,0.0003440395
2458728.233948513,1.0004725,0.0003439643
2458728.235337415,0.9999567,0.0003436766
2458728.236726316,1.0000708,0.0003437820
2458728.238115217,1.0002591,0.0003439860
2458728.239504118,1.0003486,0.0003438431
2458728.240893020,0.9996244,0.0003439119
2458728.242281921,1.0001137,0.0003439426
2458728.243670822,0.9996179,0.0003434921
2458728.245059723,0.9994514,0.0003436897
2458728.246448624,0.9996022,0.0003438685
2458728.247837525,1.0003276,0.0003437891
2458728.249226427,1.0002966,0.0003438405
2458728.250615328,1.0003947,0.0003438478
2458728.252004229,0.9998881,0.0003437082
2458728.253393130,0.9995941,0.0003436139
2458728.254782031,1.0000967,0.0003437317
2458728.256170933,1.0005053,0.0003438099
2458728.257559834,0.9999834,0.0003436762
2458728.258948735,1.0001495,0.0003438250
2458728.260337636,0.9998333,0.0003436008
2458728.261726537,1.0002576,0.0003436709
2458728.263115439,1.0006154,0.0003437737
2458728.264504340,0.9996702,0.0003436650
2458728.265893241,1.0003068,0.0003436493
2458728.267282142,0.9992867,0.0003435090
2458728.268671043,1.0004750,0.0003439389
2458728.270059945,0.9999208,0.0003437960
2458728.271448846,1.0002744,0.0003436532
2458728.272837747,0.9996806,0.0003437005
2458728.274226648,0.9999684,0.0003438064
2458728.275615549,0.9996385,0.0003436391
2458728.277004450,0.9996243,0.0003437441
2458728.278393351,0.9996962,0.0003437075
2458728.279782253,0.9994705,0.0003436865
2458728.281171154,1.0001408,0.0003437018
2458728.282560055,1.0002660,0.0003436932
2458728.283948956,0.9998806,0.0003437053
2458728.285337857,0.9997152,0.0003437087
2458728.286726759,0.9994154,0.0003436851
2458728.288115660,1.0004874,0.0003436095
2458728.289504561,0.9997600,0.0003434825
2458728.290893462,0.9999068,0.0003434820
2458728.292282363,0.9996922,0.0003436609
2458728.293671264,0.9994772,0.0003433112
2458728.295060166,1.0000153,0.0003430365
2458728.296449067,0.9994147,0.0003434195
2458728.297837968,1.0005674,0.0003435477
2458728.299226869,0.9998548,0.0003435896
2458728.300615770,1.0007335,0.0003433174
2458728.302004671,1.0002723,0.0003438563
2458728.303393573,0.9995714,0.0003434109
2458728.304782474,1.0005498,0.0003442931
2458728.306171375,0.9998199,0.0003435080
2458728.307560276,1.0001189,0.0003438774
2458728.308949177,1.0003041,0.0003434977
2458728.310338079,1.0004888,0.0003437899
2458728.311726979,0.9999291,0.0003437501
2458728.313115880,0.9998179,0.0003435543
2458728.314504782,1.0004484,0.0003438960
2458728.315893683,0.9999963,0.0003438378
2458728.317282584,0.9997176,0.0003434319
2458728.318671485,0.9994351,0.0003435097
2458728.320060386,0.9994178,0.0003434765
2458728.321449288,1.0005844,0.0003436886
2458728.322838189,1.0003847,0.0003437090
2458728.324227090,0.9995351,0.0003436098
2458728.325615991,1.0005809,0.0003437261
2458728.327004892,1.0002508,0.0003437697
2458728.328393793,1.0002652,0.0003435447
2458728.329782694,0.9993831,0.0003435674
2458728.331171595,1.0000411,0.0003436386
2458728.332560497,0.9992655,0.0003433584
2458728.333949398,0.9996949,0.0003438065
2458728.335338299,0.9989826,0.0003434332
2458728.336727200,0.9998418,0.0003435848
2458728.338116101,1.0000382,0.0003436448
2458728.339505002,0.9995600,0.0003436223
2458728.340893903,1.0002390,0.0003436650
2458728.342282805,1.0000811,0.0003437232
2458728.343671706,1.0005486,0.0003437352
2458728.345060607,0.9999251,0.0003436446
2458728.346449508,1.0000751,0.0003435677
2458728.347838409,1.0004753,0.0003436157
2458728.349227310,1.0010306,0.0003436750
2458728.350616212,1.0001684,0.0003435644
2458728.352005112,0.9997665,0.0003436199
2458728.353394013,0.9997190,0.0003435427
2458728.354782915,1.0004435,0.0003438804
2458728.356171816,1.0000724,0.0003435995
2458728.357560717,0.9995758,0.0003435986
2458728.358949618,1.0001113,0.0003437811
2458728.360338519,1.0005045,0.0003439530
2458728.361727420,0.9995754,0.0003436610
2458728.363116321,0.9993679,0.0003438794
2458728.364505223,1.0002744,0.0003435905
2458728.365894124,1.0006259,0.0003437300
2458728.367283025,0.9999046,0.0003437354
2458728.368671926,1.0002166,0.0003436760
2458728.370060827,0.9998775,0.0003438823
2458728.371449728,0.9998107,0.0003436327
2458728.372838629,0.9997837,0.0003436080
2458728.374227530,1.0008404,0.0003437109
2458728.375616431,0.9996786,0.0003435175
2458728.377005333,0.9998942,0.0003436917
2458728.378394234,1.0001118,0.0003436348
2458728.379783135,0.9992391,0.0003434913
2458728.381172036,0.9997635,0.0003436194
2458728.382560937,1.0002531,0.0003437850
2458728.383949838,1.0001545,0.0003436582
2458728.385338739,0.9994382,0.0003438712
2458728.386727640,0.9997572,0.0003435576
2458728.388116541,1.0006835,0.0003439580
2458728.389505443,0.9994815,0.0003434657
2458728.390894344,1.0005222,0.0003436634
2458728.392283245,1.0002112,0.0003438028
2458728.393672146,1.0004976,0.0003435674
2458728.395061047,1.0003143,0.0003437090
2458728.396449948,0.9994091,0.0003436996
2458728.397838849,1.0004497,0.0003437635
2458728.399227750,1.0007718,0.0003438377
2458728.400616651,0.9990282,0.0003434267
2458728.402005552,0.9998843,0.0003436424
2458728.403394454,1.0003353,0.0003437278
2458728.404783355,0.9999147,0.0003435543
2458728.406172256,1.0008927,0.0003435723
2458728.408950058,1.0005208,0.0003439053
2458728.410338959,1.0002376,0.0003438344
2458728.411727860,0.9991134,0.0003436029
2458728.413116761,1.0001579,0.0003437925
2458728.414505662,0.9999764,0.0003436809
2458728.415894563,1.0001135,0.0003437420
2458728.417283465,1.0005643,0.0003440039
2458728.418672366,1.0002353,0.0003438217
2458728.420061267,1.0000659,0.0003436850
2458728.421450167,0.9997848,0.0003436393
2458728.422839069,1.0003753,0.0003437955
2458728.424227970,0.9992659,0.0003435586
2458728.425616871,0.9999655,0.0003439195
2458728.427005772,1.0000203,0.0003437348
2458728.428394673,0.9995862,0.0003437963
2458728.429783574,1.0002387,0.0003436785
2458728.431172475,0.9999731,0.0003438306
2458728.432561376,1.0007851,0.0003438793
2458728.433950278,1.0000205,0.0003438136
2458728.435339178,0.9999909,0.0003437584
2458728.436728080,0.9994770,0.0003438156
2458728.438116981,0.9997678,0.0003437742
2458728.439505882,0.9999022,0.0003437913
2458728.440894783,0.9997235,0.0003439033
2458728.442283684,0.9996582,0.0003437407
2458728.443672585,0.9998707,0.0003436390
2458728.445061486,0.9996368,0.0003437841
2458728.446450387,0.9999378,0.0003439996
2458728.447839288,0.9998176,0.0003438838
2458728.449228189,0.9998302,0.0003438941
2458728.450617090,1.0000036,0.0003437843
2458728.452005991,1.0002749,0.0003437531
2458728.453394893,0.9997814,0.0003437608
2458728.454783794,0.9999204,0.0003437146
2458728.456172694,0.9996228,0.0003437460
2458728.457561596,0.9993289,0.0003436370
2458728.458950497,0.9998676,0.0003438976
2458728.460339398,0.9999054,0.0003437442
2458728.461728299,1.0002398,0.0003436494
2458728.463117200,1.0011258,0.0003438399
2458728.464506101,0.9999730,0.0003436872
2458728.465895002,0.9997684,0.0003437688
2458728.467283903,1.0000187,0.0003438045
2458728.468672804,0.9994490,0.0003438914
2458728.470061705,0.9995790,0.0003437464
2458728.471450606,0.9991111,0.0003436155
2458728.472839507,1.0000259,0.0003439019
2458728.474228408,1.0016308,0.0003438476
2458728.475617310,1.0000396,0.0003439380
2458728.477006210,0.9998868,0.0003438243
2458728.478395111,1.0009425,0.0003440097
2458728.479784012,1.0004400,0.0003438040
2458728.481172914,1.0003396,0.0003437896
2458728.482561815,0.9997209,0.0003437686
2458728.483950716,0.9994195,0.0003437069
2458728.485339616,0.9995738,0.0003438266
2458728.486728518,1.0000834,0.0003438691
2458728.488117419,0.9995845,0.0003437711
2458728.489506320,0.9994702,0.0003437286
2458728.490895221,0.9997797,0.0003435986
2458728.493673023,1.0002095,0.0003438488
2458728.495061924,1.0003478,0.0003438582
2458728.496450825,1.0003730,0.0003439431
2458728.497839726,0.9995025,0.0003440580
2458728.499228627,1.0000129,0.0003438540
2458728.500617528,1.0005146,0.0003441342
2458728.502006429,1.0001063,0.0003438706
2458728.503395330,0.9996153,0.0003439929
2458728.504784231,1.0009550,0.0003439994
2458728.506173132,1.0005078,0.0003439562
2458728.507562033,0.9999121,0.0003439265
2458728.508950934,1.0009713,0.0003441232
2458728.510339835,1.0003243,0.0003438886
2458728.511728737,0.9997221,0.0003441482
2458728.513117637,0.9994036,0.0003438699
2458728.514506538,0.9998634,0.0003438921
2458728.515895439,0.9996923,0.0003440043
2458728.517284341,1.0002617,0.0003440361
2458728.518673242,0.9999274,0.0003440092
2458728.520062143,1.0001055,0.0003439413
2458728.521451043,1.0003463,0.0003441478
2458728.522839945,1.0000815,0.0003440548
2458728.524228846,0.9997609,0.0003440126
2458728.525617747,0.9997861,0.0003441552
2458728.527006648,0.9998135,0.0003439581
2458728.528395549,0.9997885,0.0003437786
2458728.529784450,0.9997817,0.0003440502
2458728.531173351,0.9991537,0.0003439920
2458728.532562252,0.9987435,0.0003436697
2458728.533951153,0.9984045,0.0003437960
2458728.535340054,0.9978758,0.0003436648
2458728.536728955,0.9983167,0.0003439024
2458728.538117856,0.9972178,0.0003436793
2458728.539506757,0.9972790,0.0003436682
2458728.540895658,0.9966774,0.0003435196
2458728.542284559,0.9962906,0.0003436922
2458728.543673460,0.9958587,0.0003434392
2458728.545062361,0.9949994,0.0003432459
2458728.546451262,0.9959545,0.0003435724
2458728.547840163,0.9942839,0.0003431615
2458728.549229064,0.9954825,0.0003434473
2458728.550617965,0.9948780,0.0003437640
2458728.552006866,0.9946533,0.0003433814
2458728.553395767,0.9949328,0.0003432698
2458728.554784668,0.9939933,0.0003430926
2458728.556173569,0.9946690,0.0003433244
2458728.557562470,0.9945065,0.0003432794
2458728.558951371,0.9951301,0.0003433092
2458728.560340272,0.9947052,0.0003434402
2458728.561729173,0.9949483,0.0003435941
2458728.563118074,0.9937255,0.0003430010
2458728.564506975,0.9947402,0.0003429604
2458728.565895876,0.9946071,0.0003431976
2458728.567284777,0.9939647,0.0003433038
2458728.568673678,0.9940005,0.0003433139
2458728.570062579,0.9956166,0.0003434126
2458728.571451480,0.9948694,0.0003432791
2458728.572840381,0.9940163,0.0003432537
2458728.574229282,0.9940069,0.0003431132
2458728.575618183,0.9945375,0.0003432651
2458728.577007084,0.9944821,0.0003434672
2458728.578395985,0.9946696,0.0003431076
2458728.579784886,0.9944642,0.0003433809
2458728.581173787,0.9942928,0.0003434212
2458728.582562688,0.9944210,0.0003433706
2458728.583951589,0.9944357,0.0003434120
2458728.585340490,0.9944024,0.0003434120
2458728.586729391,0.9940967,0.0003433884
2458728.588118292,0.9944592,0.0003436581
2458728.589507193,0.9937401,0.0003433294
2458728.590896094,0.9943928,0.0003433454
2458728.592284995,0.9946012,0.0003434668
2458728.593673896,0.9943296,0.0003435624
2458728.595062796,0.9943680,0.0003434081
2458728.596451698,0.9950549,0.0003435490
2458728.597840599,0.9947734,0.0003433615
2458728.599229500,0.9946441,0.0003433099
2458728.600618401,0.9947569,0.0003434198
2458728.602007302,0.9950091,0.0003435664
2458728.603396202,0.9955554,0.0003436028
2458728.604785104,0.9953556,0.0003437832
2458728.606174004,0.9947695,0.0003434569
2458728.607562906,0.9948927,0.0003435196
2458728.608951807,0.9954634,0.0003435390
2458728.610340707,0.9957141,0.0003434037
2458728.611729608,0.9967992,0.0003437566
2458728.613118509,0.9973309,0.0003437852
2458728.614507410,0.9978116,0.0003438084
2458728.615896311,0.9974657,0.0003438473
2458728.617285213,0.9978491,0.0003440216
2458728.618674113,1.0001888,0.0003442981
2458728.620063014,0.9993215,0.0003440943
2458728.621451915,0.9997931,0.0003441536
2458728.622840816,0.9991770,0.0003440316
2458728.624229717,0.9997970,0.0003441604
2458728.625618618,1.0001075,0.0003440008
2458728.627007519,0.9996859,0.0003439463
2458728.628396420,1.0000775,0.0003442871
2458728.629785321,1.0003767,0.0003442771
2458728.631174222,1.0002044,0.0003442053
2458728.632563123,1.0000728,0.0003441645
2458728.633952024,1.0004586,0.0003445129
2458728.635340925,0.9996780,0.0003442675
2458728.636729826,1.0004231,0.0003441317
2458728.638118727,0.9996192,0.0003439679
2458728.639507628,1.0007920,0.0003442260
2458728.640896528,0.9998064,0.0003441986
2458728.642285429,1.0002833,0.0003442344
2458728.643674330,1.0000470,0.0003443074
2458728.645063232,1.0001788,0.0003440651
2458728.646452132,1.0002291,0.0003441586
2458728.647841033,0.9996009,0.0003442173
2458728.649229934,0.9998793,0.0003442349
2458728.650618835,1.0001852,0.0003440037
2458728.652007736,0.9996358,0.0003441962
2458728.653396637,1.0003959,0.0003444387
2458728.654785538,1.0002845,0.0003441805
2458728.656174439,1.0004636,0.0003442370
2458728.657563340,1.0002325,0.0003441485
2458728.658952241,1.0010550,0.0003442966
2458728.660341142,0.9997652,0.0003438827
2458728.661730043,0.9999574,0.0003442914
2458728.663118944,1.0000690,0.0003441885
2458728.664507844,1.0003785,0.0003445215
2458728.665896745,0.9998423,0.0003441513
2458728.667285646,1.0000294,0.0003443373
2458728.668674548,0.9993005,0.0003440215
2458728.670063448,0.9999458,0.0003440807
2458728.671452349,0.9995784,0.0003440471
2458728.672841250,1.0000889,0.0003442402
2458728.674230151,1.0000315,0.0003438884
2458728.675619052,1.0003090,0.0003443786
2458728.677007953,0.9989724,0.0003439069
2458728.678396854,1.0000501,0.0003441740
2458728.679785755,1.0005334,0.0003440952
2458728.681174656,0.9996909,0.0003442434
2458728.682563557,0.9995134,0.0003440501
2458728.683952458,1.0002592,0.0003439943
2458728.685341359,1.0003388,0.0003442684
2458728.686730260,0.9998375,0.0003439342
2458728.688119160,1.0001701,0.0003441406
2458728.689508061,0.9996462,0.0003439732
2458728.690896962,1.0002596,0.0003440444
2458728.692285863,1.0003902,0.0003441389
2458728.693674764,1.0009489,0.0003441368
2458728.695063665,0.9997755,0.0003440849
2458728.696452566,0.9996676,0.0003440209
2458728.697841467,1.0005413,0.0003440054
2458728.699230368,0.9997496,0.0003441421
2458728.700619269,1.0001885,0.0003439869
2458728.702008170,0.9999923,0.0003439075
2458728.703397071,1.0002713,0.0003439369
2458728.704785971,1.0002678,0.0003440801
2458728.706174872,1.0008342,0.0003439129
2458728.707563773,1.0007729,0.0003441182
2458728.708952674,1.0003812,0.0003440357
2458728.710341575,1.0000868,0.0003439236
2458728.711730476,1.0000839,0.0003438812
2458728.713119377,1.0006128,0.0003441222
2458728.714508278,1.0006038,0.0003439536
2458728.715897179,1.0006727,0.0003440774
2458728.717286080,0.9994166,0.0003437026
2458728.718674981,0.9994834,0.0003438762
2458728.720063881,1.0001335,0.0003439655
2458728.721452782,1.0000090,0.0003440872
2458728.722841683,1.0001115,0.0003440475
2458728.724230584,1.0003431,0.0003438962
2458728.725619485,0.9997329,0.0003436198
2458728.727008386,0.9996662,0.0003433304
2458728.728397287,0.9999903,0.0003438421
2458728.729786188,1.0002541,0.0003438901
2458728.731175089,1.0002165,0.0003441850
2458728.732563990,0.9998604,0.0003439606
2458728.733952891,0.9997735,0.0003439969
2458728.735341792,0.9997559,0.0003440121
2458728.736730692,0.9999426,0.0003437333
2458728.738119593,1.0000627,0.0003440219
2458728.739508494,0.9999411,0.0003441401
2458728.740897395,0.9994838,0.0003437435
2458728.742286296,0.9991925,0.0003437919
2458728.743675197,1.0001389,0.0003436998
2458728.745064097,0.9991755,0.0003440849
2458728.746452998,1.0004276,0.0003440381
2458728.747841899,0.9996869,0.0003440285
2458728.749230800,1.0001921,0.0003438106
2458728.750619701,0.9999946,0.0003438418
2458728.752008602,1.0001704,0.0003441467
2458728.753397503,0.9999461,0.0003438751
2458728.754786404,0.9996857,0.0003441803
2458728.756175305,1.0007821,0.0003441269
2458728.757564206,1.0009525,0.0003442166
2458728.758953107,0.9997273,0.0003438823
2458728.760342008,1.0002238,0.0003439237
2458728.761730908,1.0004771,0.0003440474
2458728.763119809,1.0003169,0.0003439308
2458728.764508710,1.0001732,0.0003440880
2458728.765897611,0.9996484,0.0003439279
2458728.767286512,1.0000372,0.0003438714
2458728.768675413,1.0002434,0.0003440534
2458728.770064313,1.0001735,0.0003438734
2458728.771453214,1.0006025,0.0003440941
2458728.772842115,1.0001912,0.0003440300
2458728.774231016,1.0001012,0.0003441595
2458728.775619917,1.0004451,0.0003439286
2458728.777008818,1.0014286,0.0003442026
2458728.778397719,0.9997608,0.0003437686
2458728.781175521,0.9995212,0.0003437549
2458728.782564422,1.0001475,0.0003439033
2458728.783953323,0.9999168,0.0003441697
2458728.785342223,0.9990667,0.0003438632
2458728.786731124,1.0000696,0.0003439333
2458728.788120025,0.9998668,0.0003440245
2458728.789508926,1.0003531,0.0003440129
2458728.790897827,1.0000420,0.0003439243
2458728.792286728,1.0007436,0.0003440399
2458728.793675628,1.0003380,0.0003439357
2458728.795064529,1.0000711,0.0003438977
2458728.796453430,1.0001936,0.0003440346
2458728.797842331,0.9997903,0.0003439790
2458728.799231232,0.9994094,0.0003439255
2458728.800620133,1.0000624,0.0003443445
2458728.802009034,1.0004053,0.0003440443
2458728.803397934,1.0005785,0.0003439508
2458728.804786835,0.9997022,0.0003438783
2458728.806175736,0.9998275,0.0003438854
2458728.807564637,0.9996122,0.0003439185
2458728.808953538,0.9995761,0.0003438438
2458728.810342439,1.0005638,0.0003439087
2458728.811731339,1.0000555,0.0003438431
2458728.813120240,0.9996334,0.0003439349
2458728.814509141,0.9995677,0.0003439319
2458728.815898042,1.0004301,0.0003440109
2458728.817286943,0.9999955,0.0003438350
2458728.818675844,0.9990369,0.0003438795
2458728.820064744,1.0000232,0.0003441561
2458728.821453645,1.0000644,0.0003439511
2458728.822842546,0.9999039,0.0003438392
2458728.824231447,1.0005825,0.0003439154
2458728.825620348,0.9994807,0.0003439504
2458728.827009249,0.9999893,0.0003439395
2458728.828398149,0.9995486,0.0003441631
2458728.829787050,1.0001239,0.0003441955
2458728.831175951,0.9996780,0.0003443024
2458728.832564852,0.9996703,0.0003441470
2458728.833953753,1.0008042,0.0003439472
2458728.835342654,1.0002831,0.0003441370
2458728.836731555,1.0000829,0.0003442157
2458728.838120455,1.0001563,0.0003440091
2458728.839509356,1.0003032,0.0003440402
2458728.840898257,0.9996905,0.0003438067
2458728.842287158,1.0005547,0.0003443375
2458728.843676059,1.0003095,0.0003441250
2458728.845064959,1.0001688,0.0003440792
2458728.846453860,0.9998611,0.0003439756
2458728.847842761,0.9999155,0.0003440760
2458728.849231662,1.0004589,0.0003442750
2458728.850620563,0.9999037,0.0003443100
2458728.852009464,1.0004024,0.0003442056
2458728.853398365,1.0002914,0.0003443196
2458728.854787265,1.0000329,0.0003441793
2458728.856176166,0.9999212,0.0003439941
2458728.857565067,0.9999394,0.0003439431
2458728.858953968,1.0000809,0.0003441045
2458728.860342869,0.9997727,0.0003440319
2458728.861731770,1.0007607,0.0003443621
2458728.863120670,1.0003236,0.0003441901
2458728.864509571,0.9997945,0.0003442112
2458728.865898472,0.9990855,0.0003443634
2458728.867287373,1.0005063,0.0003442514
2458728.868676274,1.0000980,0.0003442182
2458728.870065175,1.0005320,0.0003442940
2458728.871454075,0.9998010,0.0003442230
2458728.872842976,1.0001348,0.0003441867
2458728.874231877,1.0001746,0.0003440330
2458728.875620778,1.0001265,0.0003439862
2458728.877009679,1.0005063,0.0003441372
2458728.878398580,0.9998410,0.0003441261
2458728.879787480,1.0000925,0.0003443273
2458728.881176381,1.0000125,0.0003441443
2458728.882565282,0.9995821,0.0003442404
2458728.883954183,0.9996556,0.0003442225
2458728.885343084,1.0002858,0.0003443006
2458728.886731984,1.0003452,0.0003441528
2458728.888120885,1.0004325,0.0003441900
2458728.889509786,0.9998441,0.0003443610
2458728.890898687,0.9998508,0.0003442269
2458728.892287588,1.0005146,0.0003442232
2458728.893676488,1.0000265,0.0003442023
2458728.895065389,0.9995413,0.0003442205
2458728.896454290,1.0004259,0.0003440726
2458728.897843191,0.9998348,0.0003441939
2458728.899232091,0.9998065,0.0003441627
2458728.900620992,0.9997090,0.0003439410
2458728.902009893,1.0004069,0.0003440923
2458728.904787695,0.9998341,0.0003441248
2458728.906176595,0.9998416,0.0003439959
2458728.907565496,1.0005137,0.0003441227
2458728.908954397,0.9999756,0.0003439426
2458728.910343298,1.0001422,0.0003439864
2458728.911732199,0.9994987,0.0003439760
2458728.913121100,1.0001812,0.0003439611
2458728.914510000,0.9992925,0.0003438446
2458728.915898901,0.9998793,0.0003442607
2458728.917287802,1.0006280,0.0003440831
2458728.918676703,0.9997931,0.0003438516
2458728.920065603,0.9993581,0.0003438731
2458728.921454504,0.9998171,0.0003442784
2458728.922843405,1.0004364,0.0003438276
2458728.924232306,0.9998908,0.0003441148
2458728.925621206,0.9992420,0.0003440230
2458728.927010107,0.9994196,0.0003437742
2458728.928399008,1.0004443,0.0003440743
2458728.929787909,1.0003835,0.0003439594
2458728.931176810,1.0003090,0.0003438455
2458728.932565711,1.0006790,0.0003441580
2458728.933954611,0.9998760,0.0003439557
2458728.935343512,0.9994824,0.0003439556
2458728.936732413,1.0002651,0.0003439341
2458728.938121314,1.0004105,0.0003439231
2458728.939510215,1.0003941,0.0003441574
2458728.940899115,1.0001894,0.0003439226
2458728.942288016,1.0010347,0.0003439943
2458728.943676917,1.0000730,0.0003439872
2458728.945065818,0.9991296,0.0003436966
2458728.946454718,0.9990780,0.0003439526
2458728.947843619,0.9997752,0.0003438727
2458728.949232520,1.0004705,0.0003440110
2458728.950621421,0.9996805,0.0003439181
2458728.952010321,1.0004623,0.0003440605
2458728.953399222,0.9998497,0.0003437351
2458728.954788123,0.9997246,0.0003440144
2458728.956177024,0.9997119,0.0003439642
2458728.957565925,1.0000601,0.0003437792
2458728.958954825,0.9998264,0.0003438759
2458728.960343726,1.0009365,0.0003438557
2458728.961732627,1.0001131,0.0003438098
2458728.963121528,1.0006867,0.0003438858
2458728.964510428,1.0000306,0.0003438478
2458728.965899329,0.9999728,0.0003436693
2458728.967288230,1.0006092,0.0003441038
2458728.968677131,1.0002223,0.0003435599
2458728.970066031,1.0006178,0.0003438513
2458728.971454932,1.0004257,0.0003437475
2458728.972843833,1.0002590,0.0003438976
2458728.974232734,0.9994186,0.0003438058
2458728.975621634,1.0004130,0.0003439021
2458728.977010535,0.9997744,0.0003438058
2458728.978399436,0.9998272,0.0003436962
2458728.979788337,1.0003802,0.0003434171
2458728.981177237,0.9998807,0.0003437005
2458728.983955039,0.9998427,0.0003436193
2458728.988121741,0.9991626,0.0003434851
2458728.989510642,0.9997547,0.0003436143
2458728.990899543,0.9995410,0.0003437032
2458728.992288444,1.0002235,0.0003436465
2458728.993677344,0.9997248,0.0003434925
2458728.996455146,0.9998609,0.0003437112
2458728.997844046,0.9996324,0.0003435901
2458728.999232947,1.0003264,0.0003436752
2458729.000621848,0.9995896,0.0003434857
2458729.003399650,1.0002465,0.0003435166
2458729.004788550,0.9992591,0.0003437690
2458729.006177451,0.9998394,0.0003435694
2458729.007566351,1.0003090,0.0003438452
2458729.008955252,1.0001058,0.0003437119
2458729.010344153,1.0008053,0.0003439688
2458729.011733054,0.9998135,0.0003437838
2458729.013121955,0.9996719,0.0003437783
2458729.014510856,0.9995947,0.0003436834
2458729.015899756,0.9993766,0.0003437945
2458729.017288657,0.9994320,0.0003438796
2458729.018677557,1.0000295,0.0003436369
2458729.020066458,0.9999774,0.0003436291
2458729.021455359,0.9995230,0.0003436678
2458729.022844260,1.0002511,0.0003439131
2458729.024233161,0.9998730,0.0003437575
2458729.025622061,1.0002967,0.0003437222
2458729.027010962,0.9998159,0.0003437542
2458729.028399862,0.9992283,0.0003436085
2458729.029788763,1.0006832,0.0003438051
2458729.031177664,1.0005717,0.0003438975
2458729.032566565,0.9996690,0.0003438283
2458729.033955466,0.9999487,0.0003436753
2458729.035344366,1.0001318,0.0003436906
2458729.036733267,1.0007657,0.0003437094
2458729.038122168,1.0002889,0.0003438988
2458729.039511068,0.9999621,0.0003437003
2458729.040899969,1.0000937,0.0003439463
2458729.042288870,1.0001772,0.0003437932
2458729.043677771,1.0006219,0.0003439625
2458729.045066671,1.0001662,0.0003438149
2458729.046455572,1.0004708,0.0003436997
2458729.047844473,1.0004468,0.0003438480
2458729.049233373,1.0000157,0.0003438245
2458729.050622274,1.0000177,0.0003437128
2458729.052011175,0.9997819,0.0003436679
2458729.053400076,0.9996869,0.0003438490
2458729.054788976,0.9999908,0.0003436621
2458729.056177877,1.0003766,0.0003439680
2458729.057566778,1.0001871,0.0003437953
2458729.058955678,1.0003906,0.0003437939
2458729.060344579,1.0003885,0.0003441786
2458729.061733480,1.0010853,0.0003439496
2458729.063122381,0.9994592,0.0003438771
2458729.064511281,1.0007680,0.0003441345
2458729.065900182,0.9997925,0.0003437200
2458729.067289083,0.9998025,0.0003438490
2458729.068677983,1.0007602,0.0003442072
2458729.070066884,0.9992984,0.0003434328
2458729.072844686,1.0005471,0.0003438849
2458729.074233586,1.0007463,0.0003436827
2458729.075622487,0.9996274,0.0003437477
2458729.077011388,1.0004906,0.0003439284
2458729.078400288,1.0004517,0.0003440983
2458729.079789189,0.9995934,0.0003437540
2458729.081178090,1.0000628,0.0003440521
2458729.082566991,0.9998171,0.0003439070
2458729.083955891,1.0001471,0.0003442063
2458729.085344791,0.9999774,0.0003441561
2458729.086733692,1.0003508,0.0003437487
2458729.088122593,1.0004716,0.0003439418
2458729.089511494,1.0000579,0.0003439324
2458729.090900395,1.0006021,0.0003441271
2458729.092289295,1.0008029,0.0003439695
2458729.093678196,0.9996738,0.0003438546
2458729.095067096,0.9999497,0.0003443205
2458729.096455997,0.9999178,0.0003438565
2458729.097844898,1.0004140,0.0003438605
2458729.099233799,0.9998961,0.0003439036
2458729.100622700,1.0000123,0.0003439227
2458729.102011600,1.0004449,0.0003441771
2458729.103400500,1.0003649,0.0003438909
2458729.104789401,0.9998719,0.0003439541
2458729.106178302,0.9996717,0.0003436912
2458729.107567203,1.0006264,0.0003441621
2458729.108956103,1.0000280,0.0003439202
2458729.110345004,1.0003307,0.0003439636
2458729.111733905,0.9993193,0.0003438683
2458729.113122805,1.0003470,0.0003441909
2458729.114511706,0.9994494,0.0003439616
2458729.115900607,0.9998139,0.0003440530
2458729.117289507,1.0003900,0.0003441586
2458729.118678408,1.0000633,0.0003441712
2458729.120067309,0.9999152,0.0003441024
2458729.121456210,1.0009236,0.0003441600
2458729.122845110,1.0000412,0.0003440870
2458729.124234011,0.9999043,0.0003439260
2458729.125622912,1.0007758,0.0003440997
2458729.127011812,1.0001023,0.0003440571
2458729.128400713,1.0000861,0.0003440015
2458729.129789614,1.0001182,0.0003439361
2458729.131178515,1.0003961,0.0003440796
2458729.132567415,1.0000504,0.0003440367
2458729.133956315,1.0002290,0.0003440433
2458729.135345216,0.9998887,0.0003440902
2458729.136734117,1.0003966,0.0003443461
2458729.138123017,0.9997435,0.0003439185
2458729.139511918,1.0001929,0.0003440965
2458729.140900819,0.9998132,0.0003439412
2458729.142289720,1.0007376,0.0003440923
2458729.143678620,1.0006171,0.0003441957
2458729.145067521,1.0000745,0.0003439479
2458729.146456421,1.0000137,0.0003442829
2458729.147845322,1.0006494,0.0003441761
2458729.149234223,1.0002019,0.0003439460
2458729.150623124,1.0001600,0.0003437532
2458729.152012024,0.9996500,0.0003439109
2458729.153400925,1.0005211,0.0003441349
2458729.154789825,1.0005282,0.0003439647
2458729.156178726,1.0000454,0.0003439821
2458729.157567627,1.0009345,0.0003442016
2458729.158956528,0.9997919,0.0003440419
2458729.160345428,0.9996944,0.0003440581
2458729.163123230,1.0001528,0.0003438788
2458729.164512130,1.0001761,0.0003440932
2458729.165901031,1.0003700,0.0003440063
2458729.167289931,0.9999662,0.0003441958
2458729.168678832,1.0002365,0.0003439787
2458729.170067733,0.9996098,0.0003444323
2458729.171456634,1.0002068,0.0003442736
2458729.172845534,1.0002924,0.0003440646
2458729.174234434,0.9998737,0.0003441051
2458729.175623335,1.0004415,0.0003439900
2458729.177012236,0.9992642,0.0003441234
2458729.178401136,1.0003137,0.0003440174
2458729.179790037,1.0002123,0.0003442051
2458729.181178938,0.9993549,0.0003440081
2458729.182567839,1.0003192,0.0003440803
2458729.183956739,1.0001372,0.0003439098
2458729.185345639,1.0000533,0.0003438975
2458729.186734540,0.9998858,0.0003439060
2458729.188123441,1.0004665,0.0003441556
2458729.189512342,0.9996916,0.0003439150
2458729.190901242,1.0004816,0.0003441099
2458729.192290143,0.9999462,0.0003439434
2458729.193679044,0.9992804,0.0003436843
2458729.195067944,0.9999046,0.0003438677
2458729.196456845,1.0006722,0.0003441094
2458729.197845745,0.9998818,0.0003437869
2458729.199234646,1.0004593,0.0003440884
2458729.200623547,1.0004221,0.0003440518
2458729.202012447,1.0002516,0.0003440597
2458729.203401348,1.0006252,0.0003439366
2458729.204790249,1.0001870,0.0003439571
2458729.206179149,1.0004840,0.0003437862
2458729.207568050,0.9998981,0.0003437935
2458729.208956950,1.0002712,0.0003439733
2458729.210345851,0.9999385,0.0003439690
2458729.211734752,1.0006933,0.0003440045
2458729.213123652,1.0006686,0.0003438865
2458729.214512553,1.0003526,0.0003442940
2458729.215901454,0.9999827,0.0003440456
2458729.217290354,1.0002275,0.0003441267
2458729.218679255,1.0002138,0.0003439577
2458729.220068155,1.0003894,0.0003438063
2458729.221457056,1.0006477,0.0003437420
2458729.222845957,1.0001625,0.0003437220
2458729.224234857,1.0003222,0.0003438449
2458729.225623758,0.9993840,0.0003436740
2458729.227012658,1.0001645,0.0003438221
2458729.228401559,1.0003924,0.0003437159
2458729.229790460,1.0005113,0.0003438041
2458729.231179360,0.9993709,0.0003437202
2458729.232568261,1.0009492,0.0003438818


==> Data/TESS_s15_4_PDCSAP.csv <==
# 1st column is time in units of Barycentric Julian Date (BJD),,
# 2nd column is flux which is the normalized flux,,
# 3rd column is flux_err which is the uncertainty in the measured flux,,
# description: TESS photometry from Sector 15 segment 4,,
# time,flux,flux_err
2458729.243679466,1.0000592,0.0003437372
2458729.245068367,0.9997971,0.0003438548
2458729.246457267,1.0010139,0.0003437516
2458729.247846168,0.9993889,0.0003435822
2458729.250623969,1.0003956,0.0003438231
2458729.252012870,0.9993547,0.0003437304
2458729.253401770,0.9994093,0.0003436913
2458729.254790671,0.9998723,0.0003439382
2458729.256179571,1.0002996,0.0003439294
2458729.257568472,0.9998340,0.0003438579
2458729.258957373,1.0007191,0.0003438734
2458729.260346273,0.9997527,0.0003435779
2458729.261735174,0.9997278,0.0003436984
2458729.263124074,1.0000695,0.0003435267
2458729.264512975,0.9993825,0.0003434274
2458729.265901875,0.9999448,0.0003438782
2458729.267290776,1.0000862,0.0003437834
2458729.268679677,0.9995617,0.0003437741
2458729.270068577,1.0000736,0.0003436510
2458729.271457478,1.0003182,0.0003436649
2458729.272846378,1.0000422,0.0003437778
2458729.274235279,0.9998439,0.0003436844
2458729.275624180,0.9998433,0.0003435555
2458729.277013080,1.0001476,0.0003435361
2458729.278401981,0.9995174,0.0003436045
2458729.279790882,1.0000114,0.0003436260
2458729.281179782,1.0006794,0.0003436221
2458729.282568682,1.0002739,0.0003436980
2458729.283957583,1.0003931,0.0003437802
2458729.285346484,1.0002246,0.0003435567
2458729.286735384,1.0000259,0.0003434828
2458729.288124285,1.0004671,0.0003436389
2458729.289513186,0.9996754,0.0003438110
2458729.290902086,0.9997341,0.0003435807
2458729.292290987,1.0001807,0.0003435806
2458729.293679887,1.0004251,0.0003435668
2458729.295068788,0.9998707,0.0003435896
2458729.296457688,1.0003981,0.0003435803
2458729.297846589,1.0004021,0.0003438336
2458729.299235489,1.0000009,0.0003435825
2458729.300624390,1.0002581,0.0003436441
2458729.302013291,0.9995237,0.0003437166
2458729.303402191,0.9996590,0.0003435581
2458729.304791092,1.0001108,0.0003435441
2458729.306179992,0.9997806,0.0003435505
2458729.307568893,1.0000244,0.0003435713
2458729.308957794,1.0000297,0.0003435570
2458729.310346694,1.0001129,0.0003434882
2458729.311735595,1.0000725,0.0003436072
2458729.313124495,1.0001941,0.0003436479
2458729.314513396,0.9996716,0.0003435728
2458729.315902296,0.9997886,0.0003435041
2458729.318680097,1.0003767,0.0003436700
2458729.320068998,1.0004872,0.0003437263
2458729.321457899,1.0000477,0.0003435209
2458729.322846799,0.9997588,0.0003434213
2458729.324235700,0.9998996,0.0003435229
2458729.325624601,1.0015629,0.0003439002
2458729.327013501,0.9997609,0.0003433872
2458729.329791302,0.9994271,0.0003434253
2458729.331180203,1.0000826,0.0003435225
2458729.332569103,0.9999929,0.0003434326
2458729.333958004,1.0000976,0.0003435924
2458729.335346904,0.9996332,0.0003436079
2458729.336735805,1.0002525,0.0003436956
2458729.338124705,0.9997221,0.0003436387
2458729.339513606,1.0001097,0.0003435158
2458729.340902506,1.0009509,0.0003438078
2458729.342291407,1.0002535,0.0003436404
2458729.343680308,1.0001945,0.0003437896
2458729.345069208,1.0005092,0.0003437797
2458729.346458109,0.9999204,0.0003435453
2458729.347847009,0.9997554,0.0003436639
2458729.349235910,1.0002938,0.0003434997
2458729.350624810,1.0008011,0.0003437317
2458729.352013711,1.0003382,0.0003435067
2458729.353402611,1.0002872,0.0003434982
2458729.354791512,1.0002438,0.0003435407
2458729.356180413,0.9995168,0.0003434160
2458729.357569313,1.0004523,0.0003436162
2458729.358958214,0.9998975,0.0003436245
2458729.360347114,0.9997249,0.0003434525
2458729.361736015,0.9996592,0.0003433626
2458729.363124915,0.9999094,0.0003435057
2458729.364513816,1.0002670,0.0003435337
2458729.365902716,0.9997455,0.0003434596
2458729.367291617,1.0001285,0.0003435194
2458729.368680517,1.0000168,0.0003434690
2458729.370069418,0.9997247,0.0003435691
2458729.371458319,1.0000456,0.0003437347
2458729.372847219,1.0000344,0.0003435552
2458729.374236119,0.9993170,0.0003435023
2458729.375625020,1.0000575,0.0003434913
2458729.377013921,0.9998108,0.0003437349
2458729.378402821,0.9998240,0.0003435077
2458729.379791722,1.0000273,0.0003436008
2458729.381180622,1.0007457,0.0003436926
2458729.382569523,0.9995937,0.0003437167
2458729.383958423,1.0001824,0.0003435961
2458729.385347324,0.9996594,0.0003436947
2458729.386736224,1.0002153,0.0003437528
2458729.388125125,0.9995518,0.0003434804
2458729.389514025,1.0002490,0.0003434346
2458729.390902926,1.0003268,0.0003436337
2458729.392291826,1.0000526,0.0003434735
2458729.393680727,1.0001836,0.0003437650
2458729.395069628,0.9997116,0.0003435539
2458729.396458528,0.9999343,0.0003436096
2458729.397847428,1.0001251,0.0003435246
2458729.400625229,1.0000057,0.0003436009
2458729.402014130,1.0001696,0.0003436740
2458729.403403030,0.9994729,0.0003434673
2458729.404791931,1.0001127,0.0003438932
2458729.406180832,1.0003964,0.0003439483
2458729.407569732,0.9993363,0.0003435204
2458729.408958632,0.9996898,0.0003437013
2458729.410347533,1.0006633,0.0003436555
2458729.411736434,0.9998835,0.0003435472
2458729.413125334,0.9999392,0.0003436596
2458729.414514235,0.9998376,0.0003434771
2458729.415903135,0.9996351,0.0003436758
2458729.417292036,0.9998336,0.0003436282
2458729.418680936,1.0004514,0.0003436507
2458729.420069837,0.9997612,0.0003435860
2458729.421458737,0.9998434,0.0003435778
2458729.425625439,0.9994922,0.0003436938
2458729.427014339,0.9998491,0.0003435849
2458729.428403240,1.0002912,0.0003436610
2458729.429792140,0.9998656,0.0003436248
2458729.431181041,0.9995403,0.0003434715
2458729.432569941,1.0002115,0.0003437977
2458729.433958842,1.0001331,0.0003438350
2458729.435347742,1.0000479,0.0003436378
2458729.436736643,1.0001272,0.0003439051
2458729.438125543,0.9997952,0.0003437143
2458729.439514444,0.9999922,0.0003436627
2458729.440903344,1.0000753,0.0003436558
2458729.442292245,0.9998937,0.0003435868
2458729.443681145,1.0000244,0.0003436330
2458729.445070046,1.0005525,0.0003438782
2458729.446458946,1.0000647,0.0003438693
2458729.447847847,0.9996501,0.0003436687
2458729.449236747,0.9994862,0.0003435100
2458729.450625648,1.0004784,0.0003437269
2458729.452014548,0.9999440,0.0003437101
2458729.453403449,1.0003163,0.0003438035
2458729.454792349,0.9997826,0.0003437177
2458729.456181250,0.9995426,0.0003437413
2458729.457570150,0.9999352,0.0003437773
2458729.458959051,0.9999263,0.0003439374
2458729.460347951,1.0000502,0.0003437283
2458729.461736851,1.0001816,0.0003437688
2458729.463125752,0.9994829,0.0003437009
2458729.464514653,1.0000901,0.0003437817
2458729.465903553,1.0007557,0.0003440037
2458729.467292454,1.0007285,0.0003437231
2458729.468681354,1.0002678,0.0003438457
2458729.470070255,0.9998811,0.0003439353
2458729.471459155,0.9997158,0.0003437862
2458729.472848055,0.9999770,0.0003437707
2458729.474236956,0.9994607,0.0003438853
2458729.475625856,1.0001338,0.0003438351
2458729.477014757,0.9999456,0.0003438705
2458729.478403657,1.0002189,0.0003441784
2458729.479792558,1.0007413,0.0003439137
2458729.481181459,1.0005767,0.0003438946
2458729.482570359,1.0007284,0.0003438280
2458729.485348160,0.9998959,0.0003436183
2458729.486737060,1.0001653,0.0003437509
2458729.488125961,1.0007395,0.0003438491
2458729.490903762,0.9998401,0.0003438191
2458729.493681563,0.9999540,0.0003437746
2458729.495070463,0.9995130,0.0003440032
2458729.496459363,1.0002631,0.0003440926
2458729.497848264,0.9998564,0.0003438519
2458729.499237164,1.0002741,0.0003441383
2458729.500626065,0.9994537,0.0003438469
2458729.502014965,0.9996117,0.0003438214
2458729.503403866,1.0001488,0.0003438268
2458729.506181667,0.9996350,0.0003437861
2458729.507570567,0.9999217,0.0003440256
2458729.508959468,0.9996760,0.0003438955
2458729.510348368,0.9995839,0.0003437586
2458729.511737269,1.0001720,0.0003438644
2458729.513126169,1.0004464,0.0003441386
2458729.514515070,0.9997597,0.0003439537
2458729.515903970,0.9999678,0.0003438088
2458729.517292871,0.9998070,0.0003438111
2458729.518681771,0.9997165,0.0003441040
2458729.520070672,0.9999295,0.0003439107
2458729.521459572,1.0003776,0.0003440177
2458729.522848472,1.0000076,0.0003441826
2458729.524237373,0.9998317,0.0003439302
2458729.525626273,1.0002662,0.0003440112
2458729.527015174,1.0005050,0.0003440197
2458729.528404074,0.9997565,0.0003438829
2458729.529792975,0.9997419,0.0003439466
2458729.531181875,1.0002990,0.0003441657
2458729.532570776,1.0003271,0.0003440584
2458729.533959676,0.9997377,0.0003439243
2458729.535348576,1.0000737,0.0003440198
2458729.536737477,0.9999775,0.0003442070
2458729.538126377,1.0002507,0.0003441503
2458729.539515278,1.0000438,0.0003441573
2458729.540904178,1.0003590,0.0003442033
2458729.542293079,0.9997976,0.0003443036
2458729.543681979,1.0009585,0.0003441036
2458729.545070880,1.0004474,0.0003440981
2458729.546459780,1.0007415,0.0003441338
2458729.547848681,1.0004472,0.0003440273
2458729.549237581,0.9997190,0.0003440280
2458729.550626481,1.0003633,0.0003440456
2458729.552015382,0.9998182,0.0003440690
2458729.553404282,0.9997875,0.0003439909
2458729.554793183,0.9997727,0.0003440976
2458729.556182083,1.0000304,0.0003443381
2458729.557570984,0.9999454,0.0003440747
2458729.558959884,1.0007711,0.0003441297
2458729.560348784,1.0001090,0.0003441214
2458729.561737685,1.0001835,0.0003440660
2458729.563126585,1.0003954,0.0003442485
2458729.564515486,1.0003953,0.0003444370
2458729.565904386,1.0009529,0.0003441877
2458729.567293286,0.9999013,0.0003442983
2458729.568682187,0.9999448,0.0003443936
2458729.570071088,0.9996136,0.0003440371
2458729.571459988,1.0003630,0.0003442193
2458729.572848888,0.9999551,0.0003442076
2458729.574237789,1.0003401,0.0003442667
2458729.575626689,1.0009364,0.0003441843
2458729.577015589,0.9999033,0.0003442706
2458729.578404490,1.0004903,0.0003443398
2458729.579793390,1.0004251,0.0003441298
2458729.582571191,1.0005534,0.0003439372
2458729.583960092,1.0002758,0.0003442314
2458729.585348992,1.0003185,0.0003441388
2458729.586737893,1.0001712,0.0003441253
2458729.588126793,1.0001566,0.0003440991
2458729.589515693,0.9997033,0.0003440555
2458729.590904594,1.0001374,0.0003441058
2458729.592293494,1.0003015,0.0003439413
2458729.593682395,1.0001975,0.0003442130
2458729.595071295,1.0008015,0.0003442452
2458729.596460195,1.0000502,0.0003440941
2458729.597849096,1.0006452,0.0003442395
2458729.599237996,1.0006225,0.0003441900
2458729.600626897,0.9996453,0.0003442308
2458729.602015797,1.0002730,0.0003441371
2458729.603404697,1.0001029,0.0003444183
2458729.604793598,1.0000053,0.0003441217
2458729.606182498,0.9992408,0.0003441732
2458729.607571399,1.0004614,0.0003442725
2458729.608960299,0.9998303,0.0003440547
2458729.610349200,1.0006604,0.0003441869
2458729.611738100,1.0002621,0.0003443483
2458729.614515901,1.0004083,0.0003440202
2458729.615904801,1.0001709,0.0003440015
2458729.617293702,1.0001177,0.0003441824
2458729.618682602,1.0005009,0.0003441451
2458729.620071502,1.0005571,0.0003441285
2458729.621460403,1.0001516,0.0003443850
2458729.622849303,0.9999906,0.0003444186
2458729.624238203,0.9995408,0.0003441295
2458729.625627104,0.9998051,0.0003443809
2458729.627016004,0.9999691,0.0003441732
2458729.628404905,0.9999610,0.0003442129
2458729.629793805,1.0008843,0.0003442830
2458729.631182706,1.0000512,0.0003442468
2458729.632571606,1.0002644,0.0003441615
2458729.633960506,1.0001991,0.0003441705
2458729.635349406,1.0000560,0.0003442986
2458729.636738307,0.9997534,0.0003442124
2458729.638127207,1.0005409,0.0003442084
2458729.639516108,1.0005874,0.0003441468
2458729.640905008,0.9999295,0.0003444456
2458729.642293909,1.0001198,0.0003440597
2458729.643682809,1.0005825,0.0003442703
2458729.645071710,1.0003955,0.0003440989
2458729.646460610,1.0003536,0.0003441734
2458729.647849510,0.9999160,0.0003442287
2458729.649238410,0.9998616,0.0003440707
2458729.650627311,1.0003413,0.0003443802
2458729.652016211,0.9995425,0.0003440804
2458729.653405112,1.0000345,0.0003441129
2458729.654794012,1.0003985,0.0003441190
2458729.656182913,1.0004942,0.0003441700
2458729.657571813,1.0005636,0.0003442247
2458729.658960713,1.0001734,0.0003442235
2458729.660349614,0.9994955,0.0003439448
2458729.661738514,0.9999779,0.0003441179
2458729.663127414,1.0002420,0.0003440924
2458729.664516315,0.9998218,0.0003440774
2458729.665905215,1.0002940,0.0003442360
2458729.667294116,0.9994782,0.0003439636
2458729.668683016,0.9999154,0.0003445387
2458729.670071916,0.9997465,0.0003440475
2458729.671460817,1.0002792,0.0003441211
2458729.672849717,1.0002512,0.0003440542
2458729.674238618,0.9998193,0.0003440373
2458729.677016418,1.0009925,0.0003440999
2458729.678405318,0.9998864,0.0003443225
2458729.679794219,1.0001974,0.0003442231
2458729.681183119,0.9992552,0.0003438963
2458729.682572020,1.0003202,0.0003440555
2458729.683960920,1.0002627,0.0003442742
2458729.685349821,0.9995384,0.0003441182
2458729.686738721,0.9996043,0.0003440574
2458729.688127621,1.0003118,0.0003441863
2458729.689516522,1.0001004,0.0003440870
2458729.690905422,1.0002362,0.0003440274
2458729.692294322,1.0001059,0.0003440906
2458729.693683222,0.9998148,0.0003442366
2458729.695072123,1.0001766,0.0003440735
2458729.696461023,1.0003948,0.0003440057
2458729.697849924,0.9998713,0.0003440786
2458729.699238824,0.9999573,0.0003440092
2458729.700627724,0.9995589,0.0003439159
2458729.702016625,0.9996278,0.0003441102
2458729.703405525,1.0006186,0.0003440575
2458729.704794426,1.0000556,0.0003440593
2458729.706183326,0.9996148,0.0003439683
2458729.707572226,0.9997382,0.0003440392
2458729.708961126,1.0000674,0.0003440021
2458729.710350027,0.9999376,0.0003441367
2458729.711738927,0.9994246,0.0003442406
2458729.713127828,1.0003164,0.0003440626
2458729.714516728,1.0005204,0.0003442560
2458729.715905628,0.9995732,0.0003440307
2458729.717294529,1.0002151,0.0003439374
2458729.718683429,1.0003080,0.0003443891
2458729.720072330,1.0001924,0.0003440977
2458729.721461229,1.0006344,0.0003440300
2458729.722850130,1.0005707,0.0003441174
2458729.724239030,1.0001821,0.0003441415
2458729.725627931,1.0006390,0.0003442006
2458729.727016831,1.0001930,0.0003442183
2458729.728405731,1.0003032,0.0003440213
2458729.729794632,0.9997678,0.0003439897
2458729.731183532,0.9996728,0.0003440539
2458729.732572432,0.9999212,0.0003442024
2458729.733961333,0.9998693,0.0003442027
2458729.735350233,1.0006459,0.0003440302
2458729.736739133,0.9999658,0.0003439384
2458729.738128034,0.9999098,0.0003440608
2458729.739516934,0.9999941,0.0003439965
2458729.740905834,1.0001008,0.0003439446
2458729.742294735,0.9994324,0.0003439132
2458729.743683635,1.0001011,0.0003440288
2458729.745072535,1.0002068,0.0003439893
2458729.746461436,0.9999020,0.0003439420
2458729.747850336,0.9997651,0.0003439158
2458729.749239237,1.0000365,0.0003439783
2458729.750628137,0.9999924,0.0003441078
2458729.752017037,1.0003121,0.0003440765
2458729.753405937,0.9999554,0.0003439981
2458729.754794838,1.0000042,0.0003440402
2458729.756183738,0.9997383,0.0003437573
2458729.757572638,1.0005951,0.0003440691
2458729.758961539,1.0005681,0.0003439683
2458729.761739339,1.0000537,0.0003439716
2458729.763128240,0.9998934,0.0003440301
2458729.764517140,0.9999812,0.0003443151
2458729.765906041,1.0008276,0.0003441276
2458729.767294941,0.9999482,0.0003439951
2458729.768683841,1.0006194,0.0003441268
2458729.770072741,1.0000034,0.0003440600
2458729.771461642,1.0001362,0.0003440926
2458729.772850542,1.0001822,0.0003440476
2458729.774239442,1.0000529,0.0003440127
2458729.775628343,0.9997455,0.0003440372
2458729.777017243,1.0001264,0.0003440299
2458729.778406144,1.0000243,0.0003440828
2458729.779795044,0.9999317,0.0003441367
2458729.781183944,0.9998526,0.0003439833
2458729.782572845,1.0001023,0.0003440124
2458729.783961745,1.0000707,0.0003441785
2458729.785350645,0.9993433,0.0003438935
2458729.786739545,0.9996565,0.0003440196
2458729.788128445,0.9995836,0.0003439134
2458729.789517346,1.0000424,0.0003441876
2458729.790906246,0.9994842,0.0003441345
2458729.792295146,1.0000617,0.0003440324
2458729.793684047,0.9998939,0.0003439283
2458729.795072947,1.0000095,0.0003441657
2458729.796461847,1.0006500,0.0003441320
2458729.797850748,0.9992849,0.0003439490
2458729.799239648,0.9994444,0.0003439774
2458729.800628548,0.9998189,0.0003442137
2458729.802017448,1.0000464,0.0003441932
2458729.803406349,1.0002928,0.0003443062
2458729.804795249,0.9999270,0.0003439936
2458729.806184150,1.0001607,0.0003439570
2458729.807573050,1.0003674,0.0003441210
2458729.808961950,1.0005607,0.0003443267
2458729.810350850,1.0004863,0.0003441740
2458729.811739751,1.0005402,0.0003440030
2458729.813128651,1.0007865,0.0003441851
2458729.814517551,1.0005346,0.0003440128
2458729.815906452,0.9999762,0.0003439946
2458729.817295352,0.9998479,0.0003439136
2458729.818684252,0.9997298,0.0003440291
2458729.820073152,1.0004694,0.0003441442
2458729.821462053,1.0000285,0.0003442255
2458729.822850953,0.9997014,0.0003440486
2458729.824239853,1.0000377,0.0003442912
2458729.825628754,1.0010290,0.0003441696
2458729.827017654,1.0001904,0.0003440868
2458729.828406554,0.9993270,0.0003440752
2458729.829795455,1.0001807,0.0003440836
2458729.831184355,1.0005094,0.0003442765
2458729.832573255,0.9999551,0.0003442781
2458729.833962156,1.0001310,0.0003441874
2458729.835351056,1.0007698,0.0003442548
2458729.836739956,1.0003732,0.0003441570
2458729.838128856,1.0000793,0.0003440879
2458729.839517757,0.9996674,0.0003440881
2458729.840906657,0.9997353,0.0003440448
2458729.842295557,0.9994092,0.0003441946
2458729.843684457,0.9999862,0.0003441807
2458729.845073358,0.9997856,0.0003440883
2458729.846462258,0.9998235,0.0003440322
2458729.847851159,1.0000341,0.0003439930
2458729.849240059,1.0003048,0.0003442217
2458729.850628959,0.9992950,0.0003441089
2458729.852017859,1.0001123,0.0003441496
2458729.853406759,1.0001821,0.0003440815
2458729.854795659,1.0006178,0.0003441408
2458729.856184560,0.9995895,0.0003440980
2458729.857573460,0.9997951,0.0003441564
2458729.858962361,0.9997263,0.0003439666
2458729.860351261,0.9997886,0.0003441208
2458729.861740161,1.0000389,0.0003441383
2458729.863129061,1.0001925,0.0003442702
2458729.864517962,0.9998022,0.0003439832
2458729.865906862,0.9996932,0.0003440583
2458729.867295762,0.9997976,0.0003442314
2458729.868684663,0.9992265,0.0003439975
2458729.870073563,1.0008692,0.0003441446
2458729.871462463,1.0004856,0.0003442532
2458729.872851363,1.0000540,0.0003441312
2458729.874240263,0.9998701,0.0003441648
2458729.875629164,0.9999871,0.0003440611
2458729.877018064,0.9994005,0.0003440381
2458729.878406964,1.0001680,0.0003443880
2458729.879795865,1.0000976,0.0003441891
2458729.881184765,0.9997462,0.0003442184
2458729.882573665,0.9998895,0.0003441583
2458729.883962565,1.0002510,0.0003441428
2458729.885351466,1.0001535,0.0003440356
2458729.886740366,0.9996509,0.0003441989
2458729.888129266,0.9998860,0.0003441258
2458729.889518166,0.9999838,0.0003442034
2458729.890907067,0.9994456,0.0003440244
2458729.892295967,0.9995814,0.0003439596
2458729.893684867,1.0005725,0.0003441314
2458729.895073767,0.9994105,0.0003441382
2458729.896462668,0.9998345,0.0003440466
2458729.897851568,0.9991773,0.0003440247
2458729.899240468,0.9992000,0.0003439971
2458729.900629369,0.9993822,0.0003439677
2458729.902018269,1.0000107,0.0003439284
2458729.903407169,1.0013753,0.0003444084
2458729.904796069,1.0000305,0.0003440730
2458729.906184969,0.9999101,0.0003440193
2458729.907573870,1.0001910,0.0003441179
2458729.908962770,0.9998975,0.0003439379
2458729.910351670,0.9993614,0.0003440580
2458729.911740570,1.0003291,0.0003441815
2458729.913129471,0.9997358,0.0003440357
2458729.914518371,0.9994462,0.0003442039
2458729.915907271,0.9996326,0.0003441867
2458729.917296172,1.0001151,0.0003439774
2458729.918685072,1.0002315,0.0003440993
2458729.920073972,1.0003852,0.0003443341
2458729.921462872,0.9995711,0.0003440393
2458729.922851773,1.0004006,0.0003439563
2458729.924240672,0.9995348,0.0003440731
2458729.925629573,0.9996897,0.0003440898
2458729.927018473,1.0001980,0.0003440682
2458729.928407373,0.9997268,0.0003439324
2458729.929796274,0.9999930,0.0003441575
2458729.931185174,1.0002299,0.0003439062
2458729.932574074,1.0000685,0.0003440672
2458729.933962975,1.0005132,0.0003439039
2458729.935351875,1.0008798,0.0003439045
2458729.936740775,0.9990646,0.0003439476
2458729.938129675,0.9997310,0.0003439365
2458729.939518576,1.0002242,0.0003440941
2458729.940907476,0.9997581,0.0003439851
2458729.942296376,1.0004344,0.0003440425
2458729.943685276,0.9996112,0.0003438147
2458729.945074176,1.0005862,0.0003438697
2458729.946463076,1.0007995,0.0003439780
2458729.947851977,0.9993523,0.0003437577
2458729.949240877,1.0001045,0.0003439641
2458729.950629777,1.0005023,0.0003439779
2458729.952018678,0.9998095,0.0003437295
2458729.953407578,0.9999249,0.0003438196
2458729.954796478,0.9995494,0.0003438437
2458729.956185378,0.9995384,0.0003439327
2458729.957574279,1.0006186,0.0003438410
2458729.958963179,1.0001976,0.0003442992
2458729.960352079,1.0003859,0.0003438036
2458729.961740979,1.0000317,0.0003437674
2458729.963129879,0.9993458,0.0003436906
2458729.964518779,1.0000219,0.0003439272
2458729.965907679,1.0006598,0.0003438720
2458729.967296580,0.9997829,0.0003439334
2458729.968685480,1.0000620,0.0003438390
2458729.970074380,0.9997672,0.0003438530
2458729.971463281,1.0004934,0.0003439297
2458729.972852181,1.0005498,0.0003439472
2458729.974241081,1.0002401,0.0003439075
2458729.975629981,0.9997914,0.0003439146
2458729.977018881,1.0001016,0.0003438757
2458729.978407782,1.0000807,0.0003438704
2458729.979796682,1.0001678,0.0003438900
2458729.981185582,1.0001652,0.0003440386
2458729.982574482,1.0006519,0.0003438114
2458729.983963382,1.0003746,0.0003440519
2458729.985352283,0.9998652,0.0003439895
2458729.986741183,0.9996395,0.0003439127
2458729.988130083,0.9994079,0.0003438405
2458729.989518983,0.9996536,0.0003437912
2458729.990907884,1.0001312,0.0003438878
2458729.992296784,1.0004135,0.0003438445
2458729.993685684,0.9997500,0.0003439495
2458729.995074584,1.0000674,0.0003439409
2458729.996463485,0.9998721,0.0003438366
2458729.997852385,1.0000242,0.0003436462
2458729.999241285,1.0001139,0.0003439445
2458730.000630185,1.0002413,0.0003438808
2458730.002019085,0.9999630,0.0003437860
2458730.003407985,0.9999466,0.0003441836
2458730.004796885,0.9997157,0.0003438796
2458730.006185786,1.0001202,0.0003439554
2458730.007574686,0.9996779,0.0003438561
2458730.008963586,0.9997858,0.0003438168
2458730.010352486,0.9993425,0.0003436782
2458730.011741387,1.0007825,0.0003439123
2458730.013130287,1.0000838,0.0003438524
2458730.014519187,1.0005562,0.0003438583
2458730.015908087,0.9999156,0.0003436941
2458730.017296987,1.0006830,0.0003438092
2458730.018685888,0.9998386,0.0003439401
2458730.020074788,1.0001717,0.0003440955
2458730.021463688,1.0004013,0.0003438542
2458730.022852588,0.9999506,0.0003439252
2458730.024241488,0.9994774,0.0003436928
2458730.025630388,0.9998238,0.0003437532
2458730.027019289,1.0000879,0.0003437368
2458730.028408189,1.0001460,0.0003438074
2458730.029797089,1.0007928,0.0003439207
2458730.031185989,0.9995554,0.0003439100
2458730.032574890,0.9999611,0.0003438179
2458730.033963790,1.0003512,0.0003438937
2458730.035352690,1.0001113,0.0003438681
2458730.036741590,1.0003786,0.0003440326
2458730.038130490,1.0007644,0.0003440384
2458730.039519390,0.9994964,0.0003436969
2458730.040908291,0.9999286,0.0003439157
2458730.042297191,0.9994172,0.0003438417
2458730.043686091,1.0001188,0.0003438645
2458730.045074991,1.0002217,0.0003437565
2458730.046463891,0.9999584,0.0003437762
2458730.047852791,0.9991784,0.0003437584
2458730.049241692,0.9997920,0.0003438824
2458730.050630592,1.0002558,0.0003439386
2458730.052019492,1.0001902,0.0003437753
2458730.053408392,1.0004711,0.0003438705
2458730.054797292,0.9997331,0.0003439141
2458730.056186192,0.9997564,0.0003439099
2458730.057575093,0.9999512,0.0003439299
2458730.058963993,1.0003604,0.0003439298
2458730.060352893,1.0002154,0.0003439003
2458730.061741793,1.0001266,0.0003440847
2458730.063130694,1.0004838,0.0003439520
2458730.064519593,1.0000711,0.0003438998
2458730.065908494,1.0001171,0.0003439605
2458730.067297394,0.9998065,0.0003439589
2458730.068686294,1.0000493,0.0003440632
2458730.070075194,1.0003791,0.0003439484
2458730.071464094,1.0003469,0.0003440299
2458730.072852995,1.0000276,0.0003440702
2458730.074241895,1.0005287,0.0003440535
2458730.075630795,0.9997266,0.0003440795
2458730.077019695,0.9998042,0.0003439563
2458730.078408595,0.9999376,0.0003439866
2458730.079797495,1.0000198,0.0003439800
2458730.081186396,0.9997105,0.0003441978
2458730.082575296,1.0000670,0.0003439556
2458730.083964196,0.9994761,0.0003439853
2458730.085353096,1.0001924,0.0003439300
2458730.086741996,1.0002054,0.0003440805
2458730.088130896,1.0001048,0.0003439861
2458730.089519796,0.9999534,0.0003440283
2458730.090908696,1.0006871,0.0003442115
2458730.092297597,0.9998259,0.0003440422
2458730.093686497,0.9999426,0.0003440676
2458730.095075397,0.9996031,0.0003439177
2458730.096464297,1.0002467,0.0003440883
2458730.097853197,1.0002841,0.0003442027
2458730.099242098,1.0002443,0.0003443461
2458730.100630998,0.9996506,0.0003440310
2458730.102019898,1.0004050,0.0003442104
2458730.103408798,1.0003947,0.0003440802
2458730.104797698,1.0005180,0.0003444090
2458730.106186599,1.0003792,0.0003441505
2458730.107575499,1.0006782,0.0003441072
2458730.108964399,0.9999477,0.0003440315
2458730.110353299,0.9998298,0.0003440945
2458730.111742199,1.0003343,0.0003443922
2458730.113131099,1.0000072,0.0003441630
2458730.114519999,1.0001375,0.0003441741
2458730.115908899,0.9997695,0.0003440838
2458730.117297799,0.9998059,0.0003439733
2458730.118686700,1.0000254,0.0003441833
2458730.120075600,1.0002547,0.0003440953
2458730.121464500,1.0002550,0.0003444819
2458730.122853400,0.9997969,0.0003440151
2458730.124242300,0.9996232,0.0003439375
2458730.125631200,0.9997303,0.0003440770
2458730.127020101,1.0002048,0.0003440772
2458730.128409001,1.0001735,0.0003442047
2458730.129797901,1.0005455,0.0003443395
2458730.131186801,0.9999209,0.0003441964
2458730.132575701,1.0003220,0.0003442421
2458730.133964601,0.9997281,0.0003440020
2458730.135353501,0.9998133,0.0003441942
2458730.136742401,0.9998406,0.0003442193
2458730.138131301,0.9998884,0.0003441104
2458730.139520202,1.0001076,0.0003442357
2458730.140909102,1.0005244,0.0003441862
2458730.142298002,1.0001990,0.0003441405
2458730.143686902,1.0003325,0.0003442162
2458730.145075802,0.9996383,0.0003441585
2458730.146464702,0.9997725,0.0003440988
2458730.147853603,0.9995991,0.0003440150
2458730.149242503,1.0007197,0.0003441678
2458730.150631403,1.0002109,0.0003441630
2458730.152020303,1.0003307,0.0003441798
2458730.153409203,1.0000621,0.0003443975
2458730.154798103,1.0001572,0.0003444237
2458730.156187003,1.0003259,0.0003444172
2458730.157575903,1.0001986,0.0003442012
2458730.158964803,0.9999985,0.0003441911
2458730.160353703,1.0001500,0.0003441966
2458730.161742604,1.0003044,0.0003442569
2458730.163131504,0.9994963,0.0003441337
2458730.164520404,1.0005723,0.0003442108
2458730.165909304,1.0004147,0.0003443274
2458730.167298204,0.9999091,0.0003440649
2458730.168687104,0.9996376,0.0003442153
2458730.170076005,0.9998474,0.0003440664
2458730.171464905,1.0005007,0.0003441793
2458730.172853805,1.0001291,0.0003441589
2458730.174242705,1.0002104,0.0003441817
2458730.175631605,1.0002511,0.0003442453
2458730.177020505,1.0004897,0.0003441007
2458730.178409405,1.0001990,0.0003442122
2458730.179798305,0.9996930,0.0003440784
2458730.181187205,1.0000537,0.0003441964
2458730.182576105,1.0008595,0.0003443817
2458730.183965005,1.0004274,0.0003443740
2458730.185353905,0.9998082,0.0003443407
2458730.186742806,1.0000590,0.0003440012
2458730.188131706,1.0001734,0.0003441155
2458730.189520606,0.9995377,0.0003440081
2458730.190909506,1.0002041,0.0003441810
2458730.192298406,1.0001730,0.0003441695
2458730.193687306,0.9999497,0.0003439624
2458730.195076206,0.9999768,0.0003441500
2458730.196465107,1.0000005,0.0003438961
2458730.197854007,1.0000414,0.0003441339
2458730.199242907,1.0004873,0.0003441732
2458730.200631807,1.0000317,0.0003438514
2458730.202020707,0.9995823,0.0003438423
2458730.203409607,0.9993776,0.0003438533
2458730.204798507,1.0004241,0.0003441607
2458730.206187407,1.0002084,0.0003439621
2458730.207576307,0.9997414,0.0003441925
2458730.208965207,1.0004127,0.0003440540
2458730.210354107,1.0001021,0.0003438446
2458730.211743008,1.0000568,0.0003440766
2458730.213131908,1.0000381,0.0003439705
2458730.214520808,1.0001688,0.0003440164
2458730.215909708,0.9997777,0.0003438662
2458730.217298608,1.0000958,0.0003439879
2458730.218687508,0.9998769,0.0003440804
2458730.220076408,1.0005996,0.0003442415
2458730.221465308,1.0005541,0.0003439433
2458730.222854209,0.9997839,0.0003441541
2458730.224243108,0.9999516,0.0003438705
2458730.225632009,0.9999483,0.0003438516
2458730.227020909,1.0003585,0.0003438834
2458730.228409809,1.0001943,0.0003438916
2458730.229798709,0.9999574,0.0003439724
2458730.231187609,1.0003746,0.0003438675
2458730.232576509,1.0004173,0.0003439028
2458730.233965409,1.0002438,0.0003439527
2458730.235354309,0.9999946,0.0003439789
2458730.236743209,0.9999916,0.0003438169
2458730.238132109,1.0002689,0.0003438553
2458730.239521009,0.9997973,0.0003437420
2458730.240909909,0.9999223,0.0003437383
2458730.242298809,1.0002269,0.0003438915
2458730.243687710,1.0002442,0.0003439270
2458730.245076610,0.9998527,0.0003437709
2458730.246465510,1.0003893,0.0003439046
2458730.247854410,0.9994284,0.0003435870
2458730.249243310,1.0000451,0.0003438985
2458730.250632210,1.0002878,0.0003438451
2458730.252021110,1.0006312,0.0003441481
2458730.253410010,1.0002940,0.0003438941
2458730.254798910,0.9999649,0.0003436346
2458730.256187811,0.9995186,0.0003437846
2458730.257576711,1.0003714,0.0003438413
2458730.258965611,0.9998146,0.0003435916
2458730.260354511,0.9999642,0.0003436851
2458730.261743410,0.9994998,0.0003435834
2458730.263132311,0.9995594,0.0003436166
2458730.264521210,0.9999025,0.0003436388
2458730.265910111,0.9998964,0.0003435339
2458730.267299011,0.9997116,0.0003436627
2458730.268687911,1.0003513,0.0003436859
2458730.270076811,0.9998391,0.0003436320
2458730.271465711,0.9999267,0.0003435281
2458730.272854611,0.9995477,0.0003437910
2458730.274243511,0.9997499,0.0003434878
2458730.275632411,0.9999927,0.0003435420
2458730.277021311,0.9999928,0.0003435961
2458730.278410211,1.0002085,0.0003436064
2458730.279799112,1.0000856,0.0003435105
2458730.281188012,1.0005452,0.0003437613
2458730.282576912,1.0002569,0.0003437542
2458730.283965812,1.0006280,0.0003438544
2458730.285354712,1.0008967,0.0003436864
2458730.286743612,1.0003065,0.0003437203
2458730.288132512,0.9998502,0.0003436657
2458730.289521412,1.0000862,0.0003437376
2458730.290910312,0.9998842,0.0003436817
2458730.292299212,0.9996584,0.0003435171
2458730.293688112,1.0000135,0.0003435618
2458730.295077012,1.0004524,0.0003436840
2458730.296465912,1.0001430,0.0003436608
2458730.297854812,1.0004811,0.0003436951
2458730.299243712,1.0003617,0.0003435553
2458730.300632612,1.0001857,0.0003434405
2458730.302021512,1.0014318,0.0003438310
2458730.303410412,1.0001852,0.0003437588
2458730.304799312,0.9996815,0.0003434740
2458730.306188213,1.0003072,0.0003436987
2458730.307577113,0.9999942,0.0003435093
2458730.308966013,0.9993937,0.0003433478
2458730.310354913,1.0004432,0.0003437247
2458730.311743813,0.9995275,0.0003434640
2458730.313132713,1.0006155,0.0003435560
2458730.314521613,0.9999964,0.0003437631
2458730.315910513,0.9996894,0.0003435512
2458730.317299413,1.0002205,0.0003437401
2458730.318688313,1.0002191,0.0003434699
2458730.320077213,0.9995999,0.0003436126
2458730.321466113,1.0000114,0.0003436784
2458730.322855013,1.0005625,0.0003436110
2458730.324243913,0.9999216,0.0003435821
2458730.325632813,0.9999478,0.0003435152
2458730.327021713,0.9998728,0.0003434726
2458730.328410613,0.9998182,0.0003434630
2458730.329799513,0.9995485,0.0003438629
2458730.331188413,1.0007740,0.0003436231
2458730.332577313,1.0007168,0.0003435754
2458730.333966213,0.9997741,0.0003434662
2458730.335355113,1.0002943,0.0003437574
2458730.336744013,1.0004751,0.0003436935
2458730.338132914,0.9996268,0.0003437947
2458730.339521813,1.0000094,0.0003437941
2458730.340910714,1.0008724,0.0003437488
2458730.342299614,0.9998170,0.0003434493
2458730.343688514,0.9995747,0.0003435661
2458730.345077414,0.9999847,0.0003434481
2458730.346466314,0.9998094,0.0003436973
2458730.347855214,0.9996880,0.0003435514
2458730.349244114,1.0005004,0.0003438454
2458730.350633014,0.9998274,0.0003434252
2458730.352021914,1.0002440,0.0003435045
2458730.353410814,0.9998806,0.0003437969
2458730.354799714,0.9995913,0.0003434905
2458730.356188614,0.9997437,0.0003435862
2458730.357577514,1.0000374,0.0003435763
2458730.358966414,1.0003474,0.0003435933
2458730.360355314,0.9997418,0.0003434870
2458730.361744214,0.9998622,0.0003434353
2458730.363133114,0.9995452,0.0003434889
2458730.364522014,1.0003674,0.0003437124
2458730.365910914,1.0000922,0.0003435759
2458730.367299814,0.9998327,0.0003437785
2458730.368688714,0.9996785,0.0003435131
2458730.370077614,1.0003214,0.0003435581
2458730.371466514,1.0003936,0.0003436405
2458730.372855414,1.0005299,0.0003435915
2458730.374244314,0.9996812,0.0003436463
2458730.375633214,1.0007769,0.0003436571
2458730.377022114,1.0002476,0.0003436212
2458730.378411014,1.0001668,0.0003435855
2458730.379799914,0.9997598,0.0003435858
2458730.381188814,0.9999777,0.0003435507
2458730.382577714,1.0001347,0.0003438510
2458730.383966614,1.0002020,0.0003435547
2458730.385355514,1.0001054,0.0003437061
2458730.386744414,0.9995627,0.0003435693
2458730.388133314,1.0001691,0.0003435778
2458730.389522214,1.0000854,0.0003435873
2458730.390911114,1.0006316,0.0003437188
2458730.392300014,1.0000842,0.0003437142
2458730.393688914,1.0000000,0.0003436167
2458730.395077814,0.9999417,0.0003439037
2458730.396466714,1.0007693,0.0003435271
2458730.397855614,0.9996492,0.0003436440
2458730.399244514,0.9997401,0.0003437397
2458730.400633414,1.0000112,0.0003436185
2458730.402022314,1.0005403,0.0003437802
2458730.403411214,0.9993892,0.0003436110
2458730.404800114,1.0006396,0.0003438244
2458730.406189014,1.0004914,0.0003438366
2458730.407577914,1.0008141,0.0003437817
2458730.408966814,0.9998277,0.0003438181
2458730.410355714,0.9994021,0.0003436790
2458730.411744614,0.9997744,0.0003438793
2458730.413133514,0.9995537,0.0003435903
2458730.414522414,0.9996410,0.0003435688
2458730.415911314,0.9997574,0.0003436679
2458730.417300214,0.9999057,0.0003437146
2458730.418689115,1.0003642,0.0003437715
2458730.420078014,1.0000727,0.0003436845
2458730.421466914,1.0001437,0.0003438781
2458730.422855814,1.0005224,0.0003436982
2458730.424244714,1.0004902,0.0003437267
2458730.425633614,1.0000962,0.0003436296
2458730.427022514,0.9995963,0.0003435982
2458730.428411414,1.0000175,0.0003437299
2458730.429800314,0.9998319,0.0003438274
2458730.431189214,1.0001170,0.0003436310
2458730.432578114,1.0001483,0.0003440903
2458730.433967014,1.0001780,0.0003438584
2458730.435355914,0.9994786,0.0003435999
2458730.436744814,1.0000821,0.0003438486
2458730.438133714,1.0004926,0.0003439161
2458730.439522614,0.9997795,0.0003436889
2458730.440911514,1.0000858,0.0003439653
2458730.442300414,0.9994898,0.0003438607
2458730.443689314,0.9996707,0.0003436973
2458730.445078214,0.9993725,0.0003436449
2458730.446467114,1.0000110,0.0003439394
2458730.447856014,1.0007582,0.0003439364
2458730.449244914,0.9998128,0.0003437575
2458730.450633814,1.0005615,0.0003440774
2458730.452022714,0.9996945,0.0003438583
2458730.453411614,0.9997533,0.0003439272
2458730.454800514,1.0005619,0.0003438429
2458730.456189414,1.0004149,0.0003438757
2458730.457578314,1.0000474,0.0003441253
2458730.458967214,1.0006729,0.0003438130
2458730.460356114,0.9998944,0.0003438362
2458730.461745013,1.0004055,0.0003442158
2458730.463133913,0.9996192,0.0003437952
2458730.464522814,1.0003483,0.0003438462
2458730.465911714,1.0005126,0.0003438164
2458730.467300613,0.9999364,0.0003438333
2458730.468689513,0.9996656,0.0003437375
2458730.470078413,1.0005681,0.0003437710
2458730.471467314,1.0008145,0.0003440581
2458730.472856213,0.9996235,0.0003437643
2458730.474245113,1.0003744,0.0003441540
2458730.475634013,1.0004762,0.0003441786
2458730.477022913,0.9997917,0.0003439518
2458730.478411813,1.0002608,0.0003440683
2458730.479800713,0.9997625,0.0003437205
2458730.481189613,0.9999856,0.0003438642
2458730.482578513,0.9995007,0.0003439592
2458730.483967413,1.0003451,0.0003439092
2458730.485356313,1.0002202,0.0003439620
2458730.486745213,1.0008079,0.0003442381
2458730.488134113,1.0000173,0.0003439066
2458730.489523013,0.9999808,0.0003439080
2458730.490911913,0.9995832,0.0003438437
2458730.492300813,0.9995137,0.0003442011
2458730.493689713,1.0000980,0.0003442216
2458730.495078613,1.0001355,0.0003441920
2458730.496467513,1.0003783,0.0003440160
2458730.497856413,1.0004480,0.0003442314
2458730.499245313,0.9998871,0.0003437017
2458730.500634213,1.0003427,0.0003439715
2458730.502023112,0.9990375,0.0003438434
2458730.503412012,0.9998922,0.0003442210
2458730.504800912,0.9997508,0.0003440969
2458730.506189812,0.9997366,0.0003441283
2458730.507578712,0.9994952,0.0003443217
2458730.508967612,1.0001507,0.0003438868
2458730.510356512,0.9998516,0.0003438458
2458730.511745412,1.0002944,0.0003439766
2458730.513134312,0.9998632,0.0003439836
2458730.514523212,0.9993556,0.0003439427
2458730.515912112,1.0010037,0.0003440782
2458730.517301012,1.0002830,0.0003442779
2458730.518689912,0.9999965,0.0003439130
2458730.520078812,0.9999246,0.0003439044
2458730.521467712,1.0000554,0.0003439431
2458730.522856612,0.9999246,0.0003440240
2458730.524245512,0.9999162,0.0003441786
2458730.525634412,0.9997392,0.0003439143
2458730.527023312,1.0000577,0.0003439356
2458730.528412212,1.0005503,0.0003441161
2458730.529801112,1.0000678,0.0003441022
2458730.531190012,0.9999140,0.0003439984
2458730.532578912,0.9998561,0.0003440167
2458730.533967812,0.9997486,0.0003440973
2458730.535356712,0.9996548,0.0003440961
2458730.536745611,1.0001147,0.0003441489
2458730.538134511,1.0001561,0.0003443118
2458730.539523411,0.9999212,0.0003441310
2458730.540912311,0.9999866,0.0003441560
2458730.542301211,1.0001465,0.0003440684
2458730.543690111,1.0005921,0.0003441384
2458730.545079011,1.0001182,0.0003443433
2458730.546467911,1.0005825,0.0003442494
2458730.547856811,0.9993270,0.0003439381
2458730.549245710,1.0005947,0.0003443949
2458730.550634610,1.0002557,0.0003442029
2458730.552023510,0.9999556,0.0003442573
2458730.553412410,0.9997630,0.0003442277
2458730.554801310,1.0004428,0.0003442577
2458730.556190210,0.9997162,0.0003441121
2458730.557579110,1.0005104,0.0003441364
2458730.558968010,0.9999770,0.0003440644
2458730.560356910,1.0003505,0.0003441859
2458730.561745810,0.9995104,0.0003440324
2458730.563134710,1.0000268,0.0003440988
2458730.564523610,1.0002584,0.0003441405
2458730.565912510,1.0005904,0.0003444298
2458730.567301410,0.9999983,0.0003442751
2458730.568690310,1.0009962,0.0003444166
2458730.570079210,0.9999675,0.0003441806
2458730.571468109,0.9998108,0.0003443192
2458730.572857009,1.0013311,0.0003445392
2458730.574245909,0.9998025,0.0003440942
2458730.575634809,1.0000281,0.0003443041
2458730.577023709,1.0003161,0.0003442249
2458730.578412609,1.0001354,0.0003441780
2458730.579801509,1.0002156,0.0003443363
2458730.581190409,1.0000552,0.0003442762
2458730.582579309,1.0003271,0.0003445345
2458730.583968209,0.9998194,0.0003441450
2458730.585357109,0.9994484,0.0003442445
2458730.586746009,1.0000887,0.0003441918
2458730.588134909,0.9999072,0.0003441596
2458730.589523809,1.0001391,0.0003443390
2458730.590912708,0.9998049,0.0003442841
2458730.592301608,1.0000107,0.0003442079
2458730.593690508,1.0001609,0.0003443257
2458730.595079408,0.9998827,0.0003444097
2458730.596468308,0.9995964,0.0003444705
2458730.597857208,1.0011722,0.0003445221
2458730.599246108,0.9997926,0.0003443294
2458730.600635007,1.0001755,0.0003443269
2458730.602023907,1.0000995,0.0003443607
2458730.603412807,0.9996864,0.0003444221
2458730.604801707,0.9996610,0.0003441086
2458730.606190607,0.9996114,0.0003442608
2458730.607579507,0.9997565,0.0003443893
2458730.608968407,1.0001413,0.0003444464
2458730.610357307,1.0004366,0.0003444386
2458730.611746207,1.0010224,0.0003444733
2458730.613135107,1.0000656,0.0003444350
2458730.614524007,0.9998798,0.0003441537
2458730.615912907,0.9999393,0.0003442445
2458730.617301806,1.0002630,0.0003445999
2458730.618690706,1.0001804,0.0003444418
2458730.620079606,0.9998704,0.0003443499
2458730.621468506,1.0003048,0.0003443262
2458730.622857406,1.0003311,0.0003443866
2458730.624246306,0.9997357,0.0003443670
2458730.625635206,0.9997353,0.0003442392
2458730.627024106,1.0001456,0.0003444644
2458730.628413006,1.0013495,0.0003445969
2458730.629801905,1.0004668,0.0003444408
2458730.631190805,0.9994535,0.0003442894
2458730.632579705,0.9999251,0.0003443425
2458730.633968605,1.0010803,0.0003445351
2458730.635357505,0.9995257,0.0003443210
2458730.636746405,0.9994981,0.0003443530
2458730.638135305,1.0010121,0.0003444962
2458730.639524205,1.0001291,0.0003444324
2458730.640913105,0.9998859,0.0003444868
2458730.642302005,0.9995774,0.0003440867
2458730.643690905,0.9999914,0.0003441915
2458730.645079805,1.0002310,0.0003443523
2458730.646468704,1.0005722,0.0003442435
2458730.647857604,1.0005225,0.0003444442
2458730.649246504,0.9994149,0.0003443984
2458730.650635404,1.0000843,0.0003443977
2458730.652024304,0.9997127,0.0003442761
2458730.653413204,0.9992711,0.0003440568
2458730.654802104,0.9999178,0.0003442684
2458730.656191004,1.0005261,0.0003442811
2458730.657579903,1.0003976,0.0003443566
2458730.658968803,0.9995963,0.0003443471
2458730.660357703,0.9999999,0.0003444421
2458730.661746603,0.9999478,0.0003443694
2458730.663135502,0.9995496,0.0003442744
2458730.664524402,1.0001306,0.0003443278
2458730.665913302,0.9994565,0.0003444432
2458730.667302202,1.0001809,0.0003444339
2458730.668691102,0.9999064,0.0003443557
2458730.670080002,1.0001784,0.0003444072
2458730.671468902,1.0002424,0.0003444974
2458730.672857802,0.9999294,0.0003441982
2458730.674246702,0.9999595,0.0003441491
2458730.675635601,0.9998769,0.0003442146
2458730.677024501,0.9995058,0.0003442687
2458730.678413401,1.0007895,0.0003442941
2458730.679802301,0.9998553,0.0003442763
2458730.681191201,0.9998302,0.0003444381
2458730.682580101,0.9993468,0.0003441073
2458730.683969001,0.9994300,0.0003443853
2458730.685357901,0.9993253,0.0003442427
2458730.686746800,0.9996234,0.0003441294
2458730.688135700,1.0004641,0.0003443062
2458730.689524600,0.9999928,0.0003443635
2458730.690913500,0.9997875,0.0003440570
2458730.692302400,0.9993146,0.0003442030
2458730.693691300,1.0000203,0.0003440696
2458730.695080200,1.0007420,0.0003441618
2458730.696469100,1.0002429,0.0003444551
2458730.697857999,0.9995837,0.0003440083
2458730.699246899,0.9994224,0.0003443391
2458730.700635799,1.0001713,0.0003443005
2458730.702024699,0.9999433,0.0003442354
2458730.703413599,1.0001031,0.0003441123
2458730.704802499,1.0002541,0.0003441761
2458730.706191399,1.0000781,0.0003441140
2458730.707580299,1.0004224,0.0003444015
2458730.708969199,1.0007612,0.0003442656
2458730.710358098,0.9999912,0.0003440513
2458730.711746998,1.0002169,0.0003441615
2458730.713135898,0.9997443,0.0003443388
2458730.714524798,1.0000634,0.0003441754
2458730.715913698,1.0000586,0.0003442034
2458730.717302598,1.0004040,0.0003442468
2458730.718691497,1.0004265,0.0003441457
2458730.720080397,0.9998062,0.0003440541
2458730.721469297,0.9997734,0.0003441555
2458730.722858197,0.9997669,0.0003441609
2458730.724247097,0.9999402,0.0003441599
2458730.725635997,1.0000951,0.0003445749
2458730.727024896,0.9999650,0.0003443144
2458730.728413796,1.0001127,0.0003441273
2458730.729802696,0.9997724,0.0003442048
2458730.731191596,0.9999448,0.0003441571
2458730.732580496,0.9999046,0.0003443858
2458730.733969396,0.9989958,0.0003441311
2458730.735358295,0.9994362,0.0003439595
2458730.736747195,1.0001200,0.0003440680
2458730.738136095,0.9996244,0.0003440096
2458730.739524995,1.0005774,0.0003443369
2458730.740913895,1.0000968,0.0003440617
2458730.742302794,1.0005392,0.0003443108
2458730.743691694,1.0005960,0.0003442313
2458730.745080594,1.0000922,0.0003441126
2458730.746469494,1.0000376,0.0003442634
2458730.747858394,1.0004154,0.0003441747
2458730.749247294,1.0008559,0.0003443121
2458730.750636193,1.0000896,0.0003442058
2458730.752025093,1.0004371,0.0003443620
2458730.753413993,0.9998102,0.0003440975
2458730.754802893,0.9998896,0.0003441717
2458730.756191793,1.0005692,0.0003443058
2458730.757580693,1.0000521,0.0003441305
2458730.758969593,1.0007035,0.0003442429
2458730.760358492,1.0003979,0.0003441346
2458730.761747392,1.0001819,0.0003442948
2458730.763136292,0.9996297,0.0003440955
2458730.764525192,0.9995269,0.0003439552
2458730.765914092,0.9998924,0.0003442618
2458730.767302991,0.9996389,0.0003440412
2458730.768691891,0.9999805,0.0003442257
2458730.770080791,0.9996151,0.0003442700
2458730.771469691,0.9997123,0.0003441150
2458730.772858591,0.9999143,0.0003441799
2458730.774247491,1.0003742,0.0003441244
2458730.775636391,0.9992704,0.0003440233
2458730.777025290,0.9999820,0.0003442591
2458730.778414190,0.9998668,0.0003442684
2458730.779803090,1.0001567,0.0003441993
2458730.781191990,0.9996160,0.0003444856
2458730.782580890,1.0000424,0.0003441636
2458730.783969790,1.0000136,0.0003441189
2458730.785358689,1.0000960,0.0003444639
2458730.786747589,1.0003692,0.0003443092
2458730.788136489,0.9995815,0.0003442267
2458730.789525389,0.9996851,0.0003440397
2458730.790914289,0.9998770,0.0003443621
2458730.792303188,1.0003471,0.0003441696
2458730.793692088,1.0002061,0.0003441827
2458730.795080988,0.9996969,0.0003442165
2458730.796469888,1.0004970,0.0003444383
2458730.797858788,1.0001634,0.0003442842
2458730.799247688,0.9997523,0.0003441585
2458730.800636587,0.9997010,0.0003442204
2458730.802025487,0.9996789,0.0003443099
2458730.803414387,1.0007196,0.0003443472
2458730.804803287,1.0002096,0.0003443318
2458730.806192187,1.0000987,0.0003443176
2458730.807581086,0.9997683,0.0003441590
2458730.808969986,0.9997705,0.0003441805
2458730.810358886,0.9998789,0.0003442933
2458730.811747786,0.9992329,0.0003440936
2458730.813136686,0.9998307,0.0003441506
2458730.814525585,1.0003315,0.0003443408
2458730.815914485,0.9999587,0.0003441688
2458730.817303385,0.9999518,0.0003444500
2458730.818692285,1.0003251,0.0003444473
2458730.820081185,1.0004233,0.0003443012
2458730.821470084,1.0000663,0.0003442766
2458730.822858984,0.9996952,0.0003441334
2458730.824247884,1.0002714,0.0003442152
2458730.825636784,1.0003973,0.0003444206
2458730.827025684,0.9997252,0.0003443006
2458730.828414584,0.9999174,0.0003442689
2458730.829803483,1.0006006,0.0003442551
2458730.831192383,0.9992340,0.0003443292
2458730.832581283,0.9997693,0.0003443108
2458730.833970183,0.9991666,0.0003441544
2458730.835359083,1.0002003,0.0003444692
2458730.836747982,1.0000894,0.0003443043
2458730.838136882,0.9997215,0.0003442734
2458730.839525782,1.0001100,0.0003444912
2458730.840914682,1.0000912,0.0003444886
2458730.842303581,0.9998976,0.0003443343
2458730.843692481,1.0004416,0.0003443188
2458730.845081381,1.0004662,0.0003446123
2458730.846470281,1.0005282,0.0003444775
2458730.847859181,1.0004407,0.0003444008
2458730.849248080,1.0003839,0.0003447108
2458730.850636980,1.0000434,0.0003442853
2458730.852025880,0.9996802,0.0003442527
2458730.853414780,0.9996769,0.0003446154
2458730.854803680,1.0001203,0.0003443125
2458730.856192579,1.0000099,0.0003445181
2458730.857581479,0.9997050,0.0003443597
2458730.858970379,0.9996856,0.0003443844
2458730.860359279,1.0004356,0.0003446732
2458730.861748178,0.9999328,0.0003445740
2458730.863137078,0.9993868,0.0003442199
2458730.864525978,1.0009506,0.0003444994
2458730.865914878,0.9998304,0.0003442731
2458730.867303777,0.9996722,0.0003444169
2458730.868692677,0.9999575,0.0003443797
2458730.870081577,0.9997650,0.0003444178
2458730.871470477,0.9996724,0.0003443123
2458730.872859376,1.0003239,0.0003444315
2458730.874248276,1.0003879,0.0003443463
2458730.875637176,1.0002184,0.0003444301
2458730.877026076,0.9995622,0.0003444157
2458730.878414975,1.0001399,0.0003444896
2458730.879803875,1.0000087,0.0003444196
2458730.881192775,0.9998976,0.0003444243
2458730.882581675,1.0001592,0.0003444746
2458730.883970575,1.0001921,0.0003442765
2458730.885359474,1.0002663,0.0003443901
2458730.886748374,0.9997246,0.0003445457
2458730.888137274,0.9996411,0.0003444592
2458730.889526174,1.0002403,0.0003443612
2458730.890915073,0.9998669,0.0003442971
2458730.892303973,0.9998684,0.0003446229
2458730.893692873,0.9999481,0.0003443442
2458730.895081773,0.9997468,0.0003444677
2458730.896470673,1.0003283,0.0003445724
2458730.897859572,1.0000762,0.0003442684
2458730.899248472,0.9994900,0.0003442511
2458730.900637372,0.9997834,0.0003445340
2458730.902026272,1.0000840,0.0003443884
2458730.903415171,1.0000849,0.0003443895
2458730.904804071,0.9996751,0.0003442467
2458730.906192971,0.9999345,0.0003444010
2458730.907581871,1.0009130,0.0003445517
2458730.908970770,1.0001342,0.0003443204
2458730.910359670,0.9997399,0.0003441785
2458730.911748570,1.0007014,0.0003444196
2458730.913137470,0.9992832,0.0003440302
2458730.914526370,1.0002522,0.0003442568
2458730.915915269,0.9999507,0.0003443864
2458730.917304169,1.0001511,0.0003445326
2458730.918693069,0.9999809,0.0003443189
2458730.920081969,0.9999587,0.0003442727
2458730.921470868,0.9999861,0.0003442738
2458730.922859768,0.9991004,0.0003441328
2458730.924248668,0.9995398,0.0003440754
2458730.925637568,0.9998034,0.0003444000
2458730.927026467,0.9997405,0.0003445301
2458730.928415367,0.9993804,0.0003441153
2458730.929804267,0.9994369,0.0003443732
2458730.931193167,1.0005861,0.0003442608
2458730.932582066,1.0001804,0.0003445118
2458730.933970966,0.9996695,0.0003442007
2458730.935359866,0.9998292,0.0003443837
2458730.936748766,0.9998116,0.0003441214
2458730.938137665,0.9999123,0.0003443664
2458730.939526565,0.9998528,0.0003441561
2458730.940915465,0.9995506,0.0003441558
2458730.942304365,0.9998709,0.0003443008
2458730.943693264,0.9999972,0.0003444104
2458730.945082164,0.9992300,0.0003441074
2458730.946471064,0.9998424,0.0003442524
2458730.947859964,0.9996815,0.0003444103
2458730.949248863,0.9999838,0.0003443024
2458730.950637763,1.0002916,0.0003442409
2458730.952026663,0.9998574,0.0003442492
2458730.953415562,1.0004670,0.0003443393
2458730.954804462,0.9995053,0.0003441068
2458730.956193362,0.9998031,0.0003443985
2458730.957582262,1.0005044,0.0003442295
2458730.958971161,0.9998654,0.0003442069
2458730.960360061,1.0001279,0.0003440669
2458730.961748961,1.0006165,0.0003443394
2458730.963137861,1.0004508,0.0003440754
2458730.964526760,1.0001842,0.0003442725
2458730.965915660,0.9994519,0.0003440199
2458730.967304560,0.9998639,0.0003444066
2458730.968693460,0.9999604,0.0003441860
2458730.970082359,0.9999403,0.0003442067
2458730.971471259,0.9994734,0.0003441079
2458730.972860159,0.9998830,0.0003443432
2458730.974249059,1.0002344,0.0003441899
2458730.975637958,0.9997837,0.0003441532
2458730.977026858,0.9997495,0.0003440870
2458730.978415758,1.0003696,0.0003443611
2458730.979804658,1.0005592,0.0003441506
2458730.981193557,1.0000576,0.0003440869
2458730.982582457,1.0002110,0.0003441072
2458730.983971357,0.9999254,0.0003440703
2458730.985360257,0.9997589,0.0003439413
2458730.986749156,0.9998681,0.0003440675
2458730.988138056,1.0001110,0.0003441583
2458730.989526956,0.9996312,0.0003440486
2458730.990915855,0.9999089,0.0003440310
2458730.992304755,1.0002759,0.0003441156
2458730.993693655,1.0000666,0.0003441598
2458730.995082554,0.9994411,0.0003440337
2458730.996471454,0.9997348,0.0003441089
2458730.997860354,1.0000444,0.0003440580
2458730.999249254,0.9997067,0.0003437965
2458731.000638153,0.9997626,0.0003439764
2458731.002027053,0.9998818,0.0003442058
2458731.003415953,0.9997757,0.0003441371
2458731.004804852,1.0002947,0.0003441295
2458731.006193752,1.0001638,0.0003440659
2458731.007582652,0.9999810,0.0003440549
2458731.008971552,1.0005255,0.0003441146
2458731.010360451,1.0001166,0.0003440865
2458731.011749351,0.9995516,0.0003441122
2458731.013138251,0.9997867,0.0003440016
2458731.014527151,1.0002815,0.0003441022
2458731.015916050,0.9991665,0.0003439125
2458731.017304950,1.0000031,0.0003443907
2458731.018693850,0.9998897,0.0003440604
2458731.020082749,1.0000984,0.0003441669
2458731.021471649,1.0002436,0.0003442131
2458731.022860549,1.0000537,0.0003441192
2458731.024249448,1.0001336,0.0003443169
2458731.025638348,0.9994229,0.0003439310
2458731.027027248,0.9993262,0.0003441554
2458731.028416148,0.9998874,0.0003440154
2458731.029805047,0.9994625,0.0003440903
2458731.031193947,1.0005359,0.0003441182
2458731.032582847,1.0002250,0.0003441125
2458731.033971746,1.0000371,0.0003440436
2458731.035360646,1.0000767,0.0003440134
2458731.036749546,1.0009835,0.0003442531
2458731.038138446,0.9994884,0.0003439420
2458731.039527345,1.0002379,0.0003442017
2458731.040916245,1.0000691,0.0003443558
2458731.042305145,1.0005182,0.0003440363
2458731.043694044,1.0000928,0.0003440268
2458731.045082944,0.9994869,0.0003439224
2458731.046471844,1.0000740,0.0003440427
2458731.047860743,0.9996540,0.0003443059
2458731.049249643,1.0008599,0.0003443369
2458731.050638543,0.9997901,0.0003441391
2458731.052027442,0.9995306,0.0003440113
2458731.053416342,0.9999138,0.0003445168
2458731.054805242,1.0005576,0.0003442316
2458731.056194142,0.9998362,0.0003441684
2458731.057583041,1.0003722,0.0003440365
2458731.058971941,0.9998605,0.0003443790
2458731.060360841,0.9996729,0.0003441837
2458731.061749741,0.9996673,0.0003440798
2458731.063138640,1.0004346,0.0003443078
2458731.064527540,1.0005136,0.0003442547
2458731.065916440,0.9997611,0.0003443189
2458731.067305340,0.9997624,0.0003441157
2458731.068694239,1.0003856,0.0003441588
2458731.070083139,1.0001149,0.0003442106
2458731.071472039,0.9997713,0.0003440839
2458731.072860938,1.0002868,0.0003441617
2458731.074249838,0.9998829,0.0003442062
2458731.075638738,0.9999926,0.0003440746
2458731.077027637,1.0006037,0.0003443408
2458731.078416537,0.9994502,0.0003441627
2458731.079805437,1.0002591,0.0003443354
2458731.081194336,0.9997248,0.0003441828
2458731.082583236,0.9996800,0.0003441179
2458731.083972136,1.0003389,0.0003445802
2458731.085361035,1.0009417,0.0003443523
2458731.086749935,1.0002473,0.0003443538
2458731.088138835,1.0000304,0.0003443413
2458731.089527735,1.0005557,0.0003444671
2458731.090916634,1.0001822,0.0003441403
2458731.092305534,1.0003908,0.0003442166
2458731.093694434,0.9992301,0.0003441799
2458731.095083333,1.0002785,0.0003443718
2458731.096472233,1.0001726,0.0003441347
2458731.097861132,1.0000021,0.0003443665
2458731.099250032,0.9988653,0.0003441369
2458731.100638932,1.0004447,0.0003442277
2458731.102027832,1.0006178,0.0003446603
2458731.103416731,1.0005511,0.0003443947
2458731.104805631,0.9995622,0.0003441637
2458731.106194531,1.0005114,0.0003442052
2458731.107583430,0.9999116,0.0003442610
2458731.108972330,1.0001346,0.0003441295
2458731.110361230,0.9991023,0.0003442259
2458731.111750129,0.9998213,0.0003442801
2458731.113139029,0.9996654,0.0003441168
2458731.114527928,1.0001718,0.0003444187
2458731.115916828,1.0001949,0.0003444477
2458731.117305728,1.0001400,0.0003442717
2458731.118694628,0.9995572,0.0003440897
2458731.120083527,0.9997981,0.0003443864
2458731.121472427,0.9989955,0.0003440473
2458731.122861327,1.0001187,0.0003443699
2458731.124250226,0.9993416,0.0003442498
2458731.125639126,1.0002078,0.0003444767
2458731.127028025,1.0005437,0.0003443300
2458731.128416925,0.9995930,0.0003443235
2458731.129805825,1.0002584,0.0003442682
2458731.131194724,0.9998895,0.0003443276
2458731.132583624,0.9995248,0.0003441423
2458731.133972524,1.0002118,0.0003444190
2458731.135361424,1.0001366,0.0003442224
2458731.136750323,0.9996456,0.0003446132
2458731.138139223,1.0005838,0.0003444895
2458731.139528122,1.0002551,0.0003443926
2458731.140917022,1.0001218,0.0003445291
2458731.142305922,1.0004765,0.0003444616
2458731.143694821,1.0000640,0.0003443706
2458731.145083721,1.0000943,0.0003447153
2458731.146472621,1.0003038,0.0003443584
2458731.147861520,0.9998438,0.0003441820
2458731.149250420,1.0001733,0.0003442874
2458731.150639320,0.9993485,0.0003444251
2458731.152028219,0.9995789,0.0003443306
2458731.153417119,0.9998960,0.0003443860
2458731.154806018,1.0001451,0.0003443408
2458731.156194918,0.9997668,0.0003442999
2458731.157583818,1.0002642,0.0003444969
2458731.158972718,1.0003233,0.0003444109
2458731.160361617,0.9999548,0.0003443020
2458731.161750517,1.0004115,0.0003443554
2458731.163139416,1.0002021,0.0003443267
2458731.164528316,0.9996847,0.0003442190
2458731.165917216,0.9992215,0.0003440837
2458731.167306115,0.9999542,0.0003444163
2458731.168695015,1.0000989,0.0003443738
2458731.170083915,1.0004050,0.0003446084
2458731.171472814,0.9989634,0.0003440898
2458731.172861714,1.0005869,0.0003443058
2458731.174250613,0.9995284,0.0003442423
2458731.175639513,1.0000837,0.0003442082
2458731.177028413,0.9997745,0.0003441800
2458731.178417312,0.9997946,0.0003440930
2458731.179806212,0.9994016,0.0003442844
2458731.181195112,0.9994009,0.0003440634
2458731.182584011,0.9981571,0.0003440099
2458731.183972911,0.9985035,0.0003444685
2458731.185361811,0.9982972,0.0003439464
2458731.186750710,0.9973822,0.0003437986
2458731.188139610,0.9972885,0.0003439446
2458731.189528510,0.9980518,0.0003440788
2458731.190917409,0.9966419,0.0003437532
2458731.192306309,0.9966257,0.0003437964
2458731.193695209,0.9959446,0.0003434676
2458731.195084108,0.9958116,0.0003437043
2458731.196473008,0.9957274,0.0003436248
2458731.197861908,0.9963763,0.0003437728
2458731.199250807,0.9949969,0.0003435872
2458731.200639707,0.9952034,0.0003436055
2458731.202028607,0.9960720,0.0003439059
2458731.203417506,0.9946225,0.0003436325
2458731.204806406,0.9946823,0.0003435045
2458731.206195305,0.9943577,0.0003433668
2458731.207584205,0.9947539,0.0003434258
2458731.208973105,0.9940288,0.0003432015
2458731.210362004,0.9941418,0.0003433409
2458731.211750904,0.9935734,0.0003433184
2458731.213139803,0.9938992,0.0003433135
2458731.214528703,0.9942448,0.0003435229
2458731.215917603,0.9942984,0.0003432115
2458731.217306502,0.9935133,0.0003431402
2458731.218695402,0.9944410,0.0003432450
2458731.220084302,0.9938593,0.0003431615
2458731.221473201,0.9939039,0.0003431779
2458731.222862101,0.9943457,0.0003431288
2458731.224251000,0.9936964,0.0003430911
2458731.225639900,0.9935101,0.0003430798
2458731.227028800,0.9941873,0.0003433945
2458731.228417699,0.9947519,0.0003432073
2458731.229806599,0.9944138,0.0003431248
2458731.231195498,0.9941641,0.0003432104
2458731.232584398,0.9942163,0.0003431626
2458731.233973298,0.9940086,0.0003432890
2458731.235362197,0.9942098,0.0003431482
2458731.236751097,0.9944655,0.0003431367
2458731.238139997,0.9946946,0.0003431518
2458731.239528896,0.9938982,0.0003431092
2458731.240917796,0.9939383,0.0003430585
2458731.242306695,0.9940382,0.0003433375
2458731.243695595,0.9948259,0.0003431905
2458731.245084495,0.9945957,0.0003432316
2458731.246473394,0.9947146,0.0003434657
2458731.247862294,0.9941360,0.0003431363
2458731.249251193,0.9943611,0.0003430830
2458731.250640093,0.9942454,0.0003431304
2458731.252028993,0.9943319,0.0003431642
2458731.253417892,0.9951570,0.0003431725
2458731.254806792,0.9948814,0.0003432530
2458731.256195691,0.9957213,0.0003433985
2458731.257584591,0.9956076,0.0003434152
2458731.258973490,0.9956878,0.0003433896
2458731.260362390,0.9961462,0.0003434718
2458731.261751290,0.9958349,0.0003431440
2458731.263140189,0.9972278,0.0003435430
2458731.264529089,0.9971346,0.0003434468
2458731.265917988,0.9974108,0.0003437419
2458731.267306888,0.9981229,0.0003437328
2458731.268695788,0.9983745,0.0003434672
2458731.270084688,0.9986589,0.0003436593
2458731.271473587,0.9987705,0.0003436305
2458731.272862487,0.9995674,0.0003438353
2458731.274251387,0.9990617,0.0003436262
2458731.275640286,0.9997647,0.0003436405
2458731.277029186,0.9994615,0.0003437124
2458731.278418085,0.9994003,0.0003437696
2458731.279806985,0.9995799,0.0003439923
2458731.281195885,0.9993222,0.0003436539
2458731.282584784,0.9998274,0.0003438690
2458731.283973684,0.9997530,0.0003440210
2458731.285362583,1.0004271,0.0003439053
2458731.286751483,0.9998857,0.0003439200
2458731.288140382,0.9997815,0.0003439197
2458731.289529282,1.0001183,0.0003438110
2458731.290918182,1.0004084,0.0003438200
2458731.292307081,0.9999475,0.0003438277
2458731.293695981,1.0001867,0.0003438375
2458731.295084880,0.9993967,0.0003437848
2458731.296473780,0.9998141,0.0003439525
2458731.297862680,1.0001443,0.0003438780
2458731.299251579,0.9998741,0.0003437521
2458731.300640479,0.9996627,0.0003437343
2458731.302029378,0.9992691,0.0003437821
2458731.303418278,1.0001966,0.0003439832
2458731.304807177,1.0000740,0.0003436814
2458731.306196077,1.0000427,0.0003436559
2458731.307584977,0.9990660,0.0003435583
2458731.308973876,1.0005935,0.0003438654
2458731.310362776,0.9998339,0.0003436774
2458731.311751675,0.9999377,0.0003441316
2458731.313140575,1.0001873,0.0003437646
2458731.314529474,0.9998051,0.0003436578
2458731.315918374,0.9996964,0.0003435781
2458731.317307273,1.0007662,0.0003439222
2458731.318696173,1.0000708,0.0003439057
2458731.320085073,1.0000716,0.0003437244
2458731.321473972,0.9996164,0.0003438518
2458731.322862872,1.0001754,0.0003437692
2458731.324251771,1.0000372,0.0003439397
2458731.325640671,1.0000505,0.0003440291
2458731.327029571,0.9997518,0.0003436941
2458731.328418470,0.9996981,0.0003437641
2458731.329807370,1.0002993,0.0003437105
2458731.331196269,0.9993999,0.0003437761
2458731.332585169,0.9994585,0.0003438875
2458731.333974069,1.0001546,0.0003437617
2458731.335362968,1.0002248,0.0003438730
2458731.336751868,1.0000499,0.0003438998
2458731.338140768,1.0002427,0.0003438273
2458731.339529667,0.9997393,0.0003438253
2458731.340918567,0.9997722,0.0003438704
2458731.342307466,1.0007670,0.0003442289
2458731.343696366,1.0000112,0.0003439369
2458731.345085265,0.9995585,0.0003438669
2458731.346474165,0.9993911,0.0003436129
2458731.347863064,1.0001589,0.0003439328
2458731.349251964,1.0005910,0.0003436394
2458731.350640863,1.0002717,0.0003439587
2458731.352029763,1.0001828,0.0003438059
2458731.353418663,0.9999397,0.0003440430
2458731.354807562,1.0001571,0.0003438721
2458731.356196462,0.9995202,0.0003437258
2458731.357585361,0.9997596,0.0003439395
2458731.358974261,0.9997286,0.0003437136
2458731.360363160,1.0003194,0.0003438202
2458731.361752060,1.0003379,0.0003440003
2458731.363140959,1.0001569,0.0003439269
2458731.364529859,0.9994187,0.0003439079
2458731.365918759,0.9990943,0.0003437514
2458731.367307658,0.9997419,0.0003437897
2458731.368696558,1.0004806,0.0003438144
2458731.370085457,0.9998236,0.0003438463
2458731.371474357,1.0001436,0.0003439136
2458731.372863256,0.9990707,0.0003437864
2458731.374252156,0.9997761,0.0003439794
2458731.375641055,1.0003810,0.0003437273
2458731.377029955,1.0001892,0.0003438512
2458731.378418855,1.0002173,0.0003437599
2458731.379807754,1.0000355,0.0003441097
2458731.381196653,1.0007959,0.0003440324
2458731.382585553,0.9991201,0.0003436884
2458731.383974453,1.0001549,0.0003439621
2458731.385363352,1.0000494,0.0003437563
2458731.386752252,1.0000952,0.0003440154
2458731.388141152,0.9998586,0.0003438161
2458731.389530051,0.9999720,0.0003437945
2458731.390918951,1.0002243,0.0003438405
2458731.392307850,0.9996795,0.0003441583
2458731.393696750,0.9994397,0.0003437823
2458731.395085649,0.9996162,0.0003438193
2458731.396474549,0.9998138,0.0003440566
2458731.397863448,0.9993734,0.0003438168
2458731.399252348,0.9998931,0.0003440044
2458731.400641248,0.9996364,0.0003438753
2458731.402030147,0.9998787,0.0003438722
2458731.403419046,0.9998628,0.0003440622
2458731.404807946,1.0001888,0.0003441583
2458731.406196846,0.9995548,0.0003439908
2458731.407585745,0.9993270,0.0003439086
2458731.408974645,0.9990535,0.0003440308
2458731.410363544,1.0004062,0.0003440208
2458731.411752444,1.0001658,0.0003440854
2458731.413141343,1.0003172,0.0003443084
2458731.414530243,0.9996619,0.0003439693
2458731.415919142,0.9993904,0.0003439675
2458731.417308042,1.0001875,0.0003437516
2458731.418696941,0.9996574,0.0003437066
2458731.420085841,0.9993814,0.0003437457
2458731.421474740,0.9998636,0.0003439512
2458731.422863640,0.9995919,0.0003439068
2458731.424252540,0.9995848,0.0003439950
2458731.425641439,1.0002510,0.0003440502
2458731.427030338,0.9997552,0.0003442140
2458731.428419238,1.0000864,0.0003441306
2458731.429808138,0.9999840,0.0003439484
2458731.431197037,0.9997224,0.0003439967
2458731.432585937,1.0001003,0.0003440330
2458731.433974836,1.0000089,0.0003441270
2458731.435363736,1.0006828,0.0003441493
2458731.436752636,1.0004645,0.0003439712
2458731.438141535,0.9998013,0.0003438005
2458731.439530435,0.9993290,0.0003438688
2458731.440919334,1.0004417,0.0003441581
2458731.442308234,0.9997654,0.0003438940
2458731.443697133,1.0000712,0.0003441140
2458731.445086033,0.9998696,0.0003440172
2458731.446474932,1.0002756,0.0003441471
2458731.447863832,0.9996120,0.0003439851
2458731.449252731,1.0001356,0.0003439679
2458731.450641631,0.9999294,0.0003438847
2458731.452030530,1.0000196,0.0003441686
2458731.453419430,1.0001504,0.0003439219
2458731.454808329,0.9999259,0.0003442302
2458731.456197229,0.9999887,0.0003440004
2458731.457586128,0.9998770,0.0003442025
2458731.458975028,0.9999259,0.0003440228
2458731.460363927,0.9994253,0.0003440594
2458731.461752827,0.9993086,0.0003439065
2458731.463141726,0.9999602,0.0003441550
2458731.464530626,0.9999257,0.0003440077
2458731.465919525,1.0006198,0.0003440255
2458731.467308425,1.0002973,0.0003441586
2458731.468697324,0.9995323,0.0003440017
2458731.470086224,1.0001019,0.0003439456
2458731.471475123,1.0001329,0.0003441670
2458731.472864023,1.0001965,0.0003442004
2458731.474252922,1.0002599,0.0003441894
2458731.475641822,1.0000235,0.0003441374
2458731.477030721,1.0001379,0.0003440683
2458731.478419621,1.0001086,0.0003441642
2458731.479808521,1.0004733,0.0003442820
2458731.481197420,1.0001440,0.0003440423
2458731.482586320,1.0001837,0.0003441207
2458731.483975219,1.0003103,0.0003441917
2458731.485364119,1.0001932,0.0003441610
2458731.486753018,1.0001231,0.0003442473
2458731.488141918,0.9997155,0.0003441620
2458731.489530817,1.0001122,0.0003443272
2458731.490919717,0.9998163,0.0003441351
2458731.492308616,1.0008863,0.0003443443
2458731.493697516,1.0005984,0.0003443530
2458731.495086415,1.0002758,0.0003442350
2458731.496475315,1.0006911,0.0003442053
2458731.497864214,1.0000618,0.0003441723
2458731.499253114,1.0004779,0.0003444026
2458731.500642013,1.0002828,0.0003442302
2458731.502030913,0.9999060,0.0003441555
2458731.503419812,1.0007910,0.0003443555
2458731.504808712,1.0001467,0.0003441668
2458731.506197611,1.0001963,0.0003442168
2458731.507586510,0.9995311,0.0003440618
2458731.508975410,0.9997518,0.0003442287
2458731.510364310,0.9997717,0.0003444160
2458731.511753209,1.0004300,0.0003441282
2458731.513142108,1.0000394,0.0003441491
2458731.514531008,0.9999780,0.0003440798
2458731.515919907,1.0002814,0.0003441742
2458731.517308807,1.0009148,0.0003444973
2458731.518697707,1.0002717,0.0003443508
2458731.520086606,1.0004180,0.0003442487
2458731.521475506,0.9998801,0.0003441872
2458731.522864405,1.0002708,0.0003442441
2458731.524253305,1.0002248,0.0003443309
2458731.525642204,1.0004291,0.0003441466
2458731.527031104,0.9999072,0.0003442443
2458731.528420003,0.9997828,0.0003442429
2458731.529808903,1.0001448,0.0003442207
2458731.531197802,0.9999001,0.0003444059
2458731.532586702,0.9997140,0.0003441182
2458731.533975601,1.0000539,0.0003442100
2458731.535364501,1.0003473,0.0003444972
2458731.536753400,0.9995979,0.0003441665
2458731.538142300,0.9999815,0.0003444524
2458731.539531199,0.9999045,0.0003443974
2458731.540920099,1.0000396,0.0003442027
2458731.542308998,1.0000296,0.0003442777
2458731.543697897,0.9998171,0.0003445038
2458731.545086797,0.9998932,0.0003444297
2458731.546475696,0.9994328,0.0003443811
2458731.547864596,1.0001586,0.0003444297
2458731.549253495,0.9997925,0.0003442727
2458731.550642395,0.9998628,0.0003442874
2458731.552031294,0.9997490,0.0003442619
2458731.553420194,0.9995783,0.0003442548
2458731.554809093,0.9999851,0.0003443820
2458731.556197993,1.0007330,0.0003446330
2458731.557586893,0.9996251,0.0003444572
2458731.558975792,1.0001845,0.0003445131
2458731.560364691,0.9993857,0.0003442688
2458731.561753591,0.9998628,0.0003441605
2458731.563142490,0.9996279,0.0003442189
2458731.564531390,0.9999322,0.0003442571
2458731.565920289,0.9997589,0.0003442389
2458731.567309189,0.9997488,0.0003445628
2458731.568698088,1.0001817,0.0003444049
2458731.570086988,1.0008173,0.0003443377
2458731.571475887,1.0001140,0.0003442808
2458731.572864787,0.9994851,0.0003443977
2458731.574253686,0.9997801,0.0003444999
2458731.575642586,0.9999444,0.0003444508
2458731.577031485,1.0001616,0.0003444612
2458731.578420384,1.0003600,0.0003443322
2458731.579809284,1.0007676,0.0003444218
2458731.581198183,1.0000488,0.0003444269
2458731.582587083,1.0000567,0.0003444354
2458731.583975982,0.9994370,0.0003444325
2458731.585364882,0.9994720,0.0003442707
2458731.586753781,0.9996543,0.0003445376
2458731.588142680,1.0000714,0.0003444063
2458731.589531580,1.0000093,0.0003443404
2458731.590920480,0.9999701,0.0003444166
2458731.592309379,0.9997018,0.0003442699
2458731.593698279,0.9995620,0.0003443202
2458731.595087178,1.0005836,0.0003444274
2458731.596476078,1.0011144,0.0003445185
2458731.597864977,1.0002606,0.0003445486
2458731.599253876,1.0005423,0.0003444155
2458731.600642776,1.0006058,0.0003445269
2458731.602031675,0.9999973,0.0003442304
2458731.603420575,1.0002555,0.0003442961
2458731.604809474,0.9996917,0.0003442740
2458731.606198374,1.0000817,0.0003445336
2458731.607587273,1.0000074,0.0003445530
2458731.608976173,0.9997582,0.0003443393
2458731.610365072,0.9999066,0.0003448269
2458731.611753971,1.0000865,0.0003445261
2458731.613142871,0.9997948,0.0003444548
2458731.614531770,0.9997410,0.0003444347
2458731.615920670,1.0000871,0.0003445681
2458731.617309569,1.0000325,0.0003443611
2458731.618698469,1.0003116,0.0003443978
2458731.620087368,0.9995846,0.0003443821
2458731.621476268,0.9999808,0.0003444837
2458731.622865167,1.0004531,0.0003444927
2458731.624254066,1.0000274,0.0003443869
2458731.625642966,0.9994990,0.0003443736
2458731.627031866,0.9998064,0.0003444624
2458731.628420765,1.0000743,0.0003448117
2458731.629809665,0.9995789,0.0003442905
2458731.631198564,1.0001425,0.0003444021
2458731.632587464,0.9994618,0.0003443942
2458731.633976363,0.9997406,0.0003442680
2458731.635365262,1.0006960,0.0003444507
2458731.636754162,0.9999449,0.0003445474
2458731.638143061,0.9998548,0.0003445984
2458731.639531961,0.9990331,0.0003444008
2458731.640920860,1.0001053,0.0003443464
2458731.642309760,1.0001278,0.0003444956
2458731.643698659,0.9998915,0.0003443537
2458731.645087558,0.9998152,0.0003442935
2458731.646476458,1.0001972,0.0003446790
2458731.647865357,0.9999740,0.0003442660
2458731.649254257,1.0005184,0.0003445831
2458731.650643156,0.9997382,0.0003443614
2458731.652032055,0.9994481,0.0003444029
2458731.653420955,0.9994997,0.0003445522
2458731.654809854,0.9998730,0.0003443913
2458731.656198754,0.9998744,0.0003443729
2458731.657587653,0.9997458,0.0003445349
2458731.658976553,0.9997561,0.0003443573
2458731.660365452,0.9996823,0.0003442434
2458731.661754352,1.0001057,0.0003444376
2458731.663143251,1.0004826,0.0003445266
2458731.664532151,1.0001269,0.0003444752
2458731.665921050,1.0003798,0.0003444453
2458731.667309950,0.9996937,0.0003445276
2458731.668698849,1.0001427,0.0003445353
2458731.670087748,1.0005775,0.0003445088
2458731.671476648,0.9995715,0.0003444645
2458731.672865547,1.0003178,0.0003446719
2458731.674254447,0.9998040,0.0003442425
2458731.675643346,1.0000661,0.0003444556
2458731.677032245,0.9999666,0.0003442940
2458731.678421145,1.0000718,0.0003443991
2458731.679810044,0.9997918,0.0003444022
2458731.681198944,0.9995941,0.0003444155
2458731.682587843,0.9999974,0.0003444182
2458731.683976743,0.9998700,0.0003444271
2458731.685365642,0.9996694,0.0003442504
2458731.686754541,1.0000581,0.0003444543
2458731.688143441,0.9998225,0.0003445397
2458731.689532341,0.9996634,0.0003444806
2458731.690921240,0.9993298,0.0003440777
2458731.692310139,0.9997160,0.0003444147
2458731.693699039,0.9998646,0.0003442438
2458731.695087938,0.9996126,0.0003445147
2458731.696476838,0.9998523,0.0003445045
2458731.697865737,0.9994550,0.0003445503
2458731.699254636,1.0004404,0.0003442196
2458731.700643536,1.0001773,0.0003445950
2458731.702032435,0.9994845,0.0003443115
2458731.703421334,0.9994200,0.0003442644
2458731.704810234,1.0004667,0.0003444940
2458731.706199133,1.0000049,0.0003443612
2458731.707588033,1.0000669,0.0003444471
2458731.708976932,0.9998256,0.0003443902
2458731.710365832,0.9996013,0.0003442052
2458731.711754731,0.9998784,0.0003444581
2458731.713143630,1.0000710,0.0003444095
2458731.714532530,0.9999947,0.0003445209
2458731.715921429,1.0010232,0.0003445868
2458731.717310329,0.9998110,0.0003443904
2458731.718699228,0.9996110,0.0003443102
2458731.720088128,1.0003778,0.0003445112
2458731.721477027,1.0000033,0.0003443794
2458731.722865927,1.0003752,0.0003446170
2458731.724254826,1.0002631,0.0003444045
2458731.725643725,1.0000147,0.0003444235
2458731.727032625,0.9995173,0.0003442064
2458731.728421524,0.9998572,0.0003442491
2458731.729810424,1.0002370,0.0003443719
2458731.731199323,0.9996830,0.0003442111
2458731.732588222,1.0000990,0.0003443950
2458731.733977122,0.9996189,0.0003444891
2458731.735366021,1.0003558,0.0003444533
2458731.736754921,1.0006108,0.0003445721
2458731.738143820,1.0003329,0.0003444594
2458731.739532719,1.0005883,0.0003444668
2458731.740921619,1.0000819,0.0003445773
2458731.742310518,1.0005725,0.0003446764
2458731.743699417,0.9999186,0.0003443964
2458731.745088317,0.9995959,0.0003441718
2458731.746477216,0.9993752,0.0003447346
2458731.747866116,1.0001748,0.0003446281
2458731.749255016,1.0001700,0.0003444034
2458731.750643915,1.0005021,0.0003445064
2458731.752032814,0.9999952,0.0003444388
2458731.753421714,0.9992483,0.0003442818
2458731.754810613,1.0001683,0.0003444610
2458731.756199512,1.0000002,0.0003443625
2458731.757588412,1.0002766,0.0003445291
2458731.758977311,0.9998548,0.0003443830
2458731.760366210,1.0001794,0.0003444608
2458731.761755110,0.9998223,0.0003444516
2458731.763144009,1.0004893,0.0003444861
2458731.764532909,0.9999273,0.0003444388
2458731.765921808,0.9998350,0.0003444904
2458731.767310707,0.9998682,0.0003445330
2458731.768699607,1.0005294,0.0003446513
2458731.770088506,0.9999769,0.0003444216
2458731.771477405,1.0004593,0.0003445079
2458731.772866305,0.9995219,0.0003445230
2458731.774255204,1.0002702,0.0003447348
2458731.775644104,1.0003850,0.0003444743
2458731.777033003,0.9995410,0.0003443986
2458731.778421903,1.0000818,0.0003444834
2458731.779810802,1.0003639,0.0003446157
2458731.781199701,0.9995826,0.0003444193
2458731.782588601,1.0001838,0.0003445437
2458731.783977500,1.0000646,0.0003446100
2458731.785366399,1.0000017,0.0003444870
2458731.786755299,0.9993881,0.0003444793
2458731.788144198,1.0001469,0.0003445407
2458731.789533098,0.9998031,0.0003447705
2458731.790921997,1.0003034,0.0003444739
2458731.792310896,0.9997094,0.0003444372
2458731.793699796,1.0006009,0.0003447325
2458731.795088695,1.0001780,0.0003447648
2458731.796477594,0.9997954,0.0003445576
2458731.797866494,1.0001072,0.0003446251
2458731.799255393,1.0004284,0.0003447971
2458731.800644293,1.0007899,0.0003447015
2458731.802033192,1.0000455,0.0003445556
2458731.803422092,1.0003186,0.0003447698
2458731.804810991,0.9999985,0.0003445313
2458731.806199890,1.0006225,0.0003447397
2458731.807588790,0.9999164,0.0003446104
2458731.808977689,0.9997839,0.0003446334
2458731.810366588,0.9998130,0.0003447853
2458731.811755488,1.0003897,0.0003448367
2458731.813144387,1.0002779,0.0003448282
2458731.814533286,1.0004370,0.0003447277
2458731.815922186,0.9998050,0.0003445640
2458731.817311085,0.9996843,0.0003446211
2458731.818699985,1.0001456,0.0003446561
2458731.820088884,0.9999483,0.0003446406
2458731.821477783,0.9995319,0.0003444823
2458731.822866683,1.0005525,0.0003448912
2458731.824255582,1.0003853,0.0003446263
2458731.825644481,1.0003550,0.0003445952
2458731.827033381,0.9998914,0.0003447733
2458731.828422280,0.9999063,0.0003447358
2458731.829811180,1.0003238,0.0003449338
2458731.831200079,1.0001459,0.0003446265
2458731.832588979,1.0000582,0.0003446859
2458731.833977878,0.9996000,0.0003448348
2458731.835366777,1.0005502,0.0003447905
2458731.836755676,0.9999507,0.0003448169
2458731.838144576,0.9999265,0.0003448139
2458731.839533475,1.0000153,0.0003447381
2458731.840922375,0.9995392,0.0003445928
2458731.842311274,1.0003627,0.0003449609
2458731.843700173,0.9997626,0.0003447007
2458731.845089073,0.9996332,0.0003447053
2458731.846477972,0.9998131,0.0003448874
2458731.847866871,1.0002446,0.0003447625
2458731.849255771,1.0003291,0.0003449006
2458731.850644670,0.9996241,0.0003446801
2458731.852033569,0.9998392,0.0003447082
2458731.853422469,0.9999850,0.0003448287
2458731.854811368,0.9997735,0.0003447800
2458731.856200268,1.0001109,0.0003449476
2458731.857589167,1.0001814,0.0003448144
2458731.858978067,1.0001184,0.0003447418
2458731.860366966,1.0004875,0.0003448067
2458731.861755865,0.9996451,0.0003447220
2458731.863144764,1.0001529,0.0003448716
2458731.864533664,0.9996955,0.0003448972
2458731.865922563,1.0004297,0.0003451793
2458731.867311462,1.0003794,0.0003449740
2458731.868700362,0.9998591,0.0003449132
2458731.870089261,1.0002495,0.0003449330
2458731.871478160,1.0001011,0.0003450290
2458731.872867060,0.9996285,0.0003447785
2458731.874255959,0.9993662,0.0003449642
2458731.875644858,0.9997911,0.0003448974
2458731.877033758,1.0006355,0.0003450121
2458731.878422657,0.9989194,0.0003448377
2458731.879811557,0.9997549,0.0003448156
2458731.881200456,0.9999357,0.0003447883
2458731.882589355,0.9997015,0.0003450117
2458731.883978255,0.9994395,0.0003451020
2458731.885367154,1.0004034,0.0003450161
2458731.886756054,0.9999634,0.0003449710
2458731.888144953,1.0002307,0.0003449735
2458731.889533852,1.0001074,0.0003447880
2458731.890922751,1.0002007,0.0003448910
2458731.892311651,0.9993986,0.0003448583
2458731.893700550,0.9998556,0.0003449363
2458731.895089449,0.9997840,0.0003450476
2458731.896478349,0.9996316,0.0003447443
2458731.897867248,0.9996290,0.0003448078
2458731.899256147,1.0003725,0.0003449348
2458731.900645047,0.9998467,0.0003448188
2458731.902033946,1.0002300,0.0003448935
2458731.903422846,1.0015811,0.0003451718
2458731.904811745,0.9999925,0.0003449542
2458731.906200644,0.9999840,0.0003448811
2458731.907589544,0.9991658,0.0003447365
2458731.908978443,1.0004307,0.0003449999
2458731.910367342,0.9996184,0.0003451489
2458731.911756242,1.0005178,0.0003452190
2458731.913145141,1.0004982,0.0003449203
2458731.914534040,1.0000781,0.0003449201
2458731.915922940,0.9997462,0.0003448357
2458731.917311839,1.0008164,0.0003449721
2458731.918700738,0.9996691,0.0003450434
2458731.920089638,1.0002018,0.0003448826
2458731.921478537,1.0002043,0.0003450660
2458731.922867436,0.9995223,0.0003450744
2458731.924256335,1.0005686,0.0003449537
2458731.925645235,1.0003402,0.0003450917
2458731.927034135,0.9999384,0.0003447334
2458731.928423034,1.0006716,0.0003449021
2458731.929811933,0.9998225,0.0003452350
2458731.931200832,0.9997332,0.0003448755
2458731.932589732,1.0001994,0.0003449270
2458731.933978631,1.0001274,0.0003449274
2458731.935367530,1.0000865,0.0003450928
2458731.936756430,1.0002426,0.0003447313
2458731.938145329,1.0000634,0.0003453118
2458731.939534228,1.0006410,0.0003450514
2458731.940923127,0.9999186,0.0003448205
2458731.942312027,1.0000297,0.0003448747
2458731.943700926,1.0000715,0.0003449068
2458731.945089826,1.0002645,0.0003450225
2458731.946478725,0.9996226,0.0003447631
2458731.947867624,0.9995482,0.0003447678
2458731.949256524,0.9999842,0.0003447052
2458731.950645423,0.9997131,0.0003447638
2458731.952034322,1.0006264,0.0003450709
2458731.953423222,1.0003594,0.0003448631
2458731.954812121,1.0001830,0.0003447743
2458731.956201020,1.0003857,0.0003448761
2458731.957589920,0.9999742,0.0003449244
2458731.958978819,0.9999467,0.0003450898
2458731.960367718,1.0000116,0.0003449970
2458731.961756618,1.0003027,0.0003450253
2458731.963145517,0.9999231,0.0003448494
2458731.964534416,1.0003531,0.0003450447
2458731.965923315,0.9999410,0.0003448765
2458731.967312215,0.9995731,0.0003448339
2458731.968701114,1.0002921,0.0003450056
2458731.970090013,1.0002759,0.0003449084
2458731.971478913,1.0002963,0.0003449549
2458731.972867812,1.0002535,0.0003447371
2458731.974256712,1.0002723,0.0003448812
2458731.975645611,1.0003842,0.0003448046
2458731.977034510,0.9997826,0.0003449375
2458731.978423409,1.0007524,0.0003449351
2458731.979812309,0.9996721,0.0003445613
2458731.981201208,1.0004863,0.0003447611
2458731.982590107,0.9996143,0.0003446184
2458731.983979007,0.9998371,0.0003449268
2458731.985367906,0.9999863,0.0003446203
2458731.986756805,0.9999883,0.0003447310
2458731.988145704,1.0002481,0.0003448016
2458731.989534604,1.0000788,0.0003448902
2458731.990923503,0.9999780,0.0003446984
2458731.992312402,1.0006536,0.0003447962
2458731.993701302,1.0001416,0.0003448642
2458731.995090201,1.0000570,0.0003446144
2458731.996479101,0.9996339,0.0003445231
2458731.997868000,0.9998596,0.0003447133
2458731.999256899,0.9995188,0.0003447785
2458732.000645798,1.0000550,0.0003445444
2458732.002034698,1.0000614,0.0003446459
2458732.003423597,1.0001398,0.0003447335
2458732.004812496,0.9997091,0.0003447510
2458732.007590295,1.0007317,0.0003449088
2458732.008979194,0.9999070,0.0003445068
2458732.010368093,1.0001708,0.0003446364
2458732.011756993,0.9998091,0.0003446962
2458732.013145892,0.9999284,0.0003448276
2458732.014534791,0.9997673,0.0003448353
2458732.015923691,0.9995833,0.0003446674
2458732.017312590,1.0003577,0.0003446036
2458732.018701489,0.9997511,0.0003446016
2458732.020090389,1.0002899,0.0003447378
2458732.021479288,1.0010031,0.0003447892
2458732.022868187,0.9999270,0.0003445314
2458732.024257087,0.9997994,0.0003445869
2458732.025645986,1.0005802,0.0003449843
2458732.027034885,1.0005834,0.0003448664
2458732.028423784,1.0001654,0.0003447534
2458732.029812684,0.9996554,0.0003445343
2458732.031201583,1.0010344,0.0003449051
2458732.032590482,1.0002093,0.0003448964
2458732.033979381,0.9999840,0.0003444968
2458732.035368281,0.9999212,0.0003444801
2458732.036757180,0.9997491,0.0003445261
2458732.038146080,1.0007275,0.0003446701
2458732.039534979,1.0006137,0.0003446861
2458732.040923878,1.0001812,0.0003449365
2458732.042312777,1.0004264,0.0003446283
2458732.043701677,0.9999003,0.0003446825
2458732.045090576,0.9996217,0.0003445106
2458732.046479475,0.9999157,0.0003446631
2458732.047868375,1.0008206,0.0003446968
2458732.049257274,1.0002179,0.0003447065
2458732.050646173,0.9997571,0.0003445546
2458732.052035072,1.0000744,0.0003446874
2458732.053423972,1.0000457,0.0003447841
2458732.054812871,1.0000906,0.0003447292
2458732.056201770,0.9996160,0.0003444821
2458732.057590669,0.9996312,0.0003445193
2458732.058979569,0.9996346,0.0003446428
2458732.060368468,0.9996272,0.0003445721
2458732.061757367,1.0002009,0.0003445693
2458732.063146267,0.9997259,0.0003447750
2458732.064535166,1.0000457,0.0003448892
2458732.065924065,1.0004882,0.0003447294
2458732.067312965,0.9998343,0.0003446770
2458732.068701864,0.9999815,0.0003447087
2458732.070090763,1.0006031,0.0003446578
2458732.071479662,0.9997157,0.0003445718
2458732.072868562,1.0004279,0.0003448094
2458732.074257461,1.0006216,0.0003448022
2458732.075646360,1.0006129,0.0003446819
2458732.077035259,1.0003281,0.0003446225
2458732.078424159,0.9997533,0.0003446991
2458732.079813058,0.9993472,0.0003444507
2458732.081201957,1.0002272,0.0003448223
2458732.082590857,1.0000728,0.0003446192
2458732.083979756,1.0007788,0.0003449613
2458732.085368655,1.0006957,0.0003449457
2458732.086757554,0.9995647,0.0003446117
2458732.088146454,1.0002621,0.0003448002
2458732.089535353,0.9996479,0.0003448061
2458732.090924252,0.9997872,0.0003443390
2458732.092313151,0.9997776,0.0003448052
2458732.093702051,1.0007444,0.0003449226
2458732.095090950,0.9996366,0.0003446723
2458732.096479849,1.0003783,0.0003447964
2458732.097868748,0.9999044,0.0003448339
2458732.099257648,1.0003042,0.0003447400
2458732.100646547,1.0001022,0.0003447002
2458732.102035446,0.9999449,0.0003448307
2458732.103424346,0.9998880,0.0003446403
2458732.104813245,0.9992617,0.0003447513
2458732.106202144,1.0005793,0.0003448853
2458732.107591044,1.0007338,0.0003449248
2458732.108979943,1.0003884,0.0003448239
2458732.110368842,1.0003098,0.0003448147
2458732.111757741,0.9997824,0.0003447771
2458732.113146641,0.9997261,0.0003448014
2458732.114535540,1.0000664,0.0003447367
2458732.115924439,1.0002819,0.0003448425
2458732.117313338,0.9999198,0.0003446998
2458732.118702237,1.0003634,0.0003446829
2458732.120091137,1.0003000,0.0003446921
2458732.121480036,0.9996995,0.0003448577
2458732.122868936,0.9998916,0.0003446813
2458732.124257835,1.0001563,0.0003449007
2458732.125646734,1.0003121,0.0003449474
2458732.127035633,0.9996874,0.0003448236
2458732.128424532,0.9999980,0.0003449891
2458732.129813432,1.0000312,0.0003449211
2458732.131202331,0.9999358,0.0003447961
2458732.132591230,1.0000674,0.0003448288
2458732.133980129,1.0002798,0.0003447980
2458732.135369029,0.9992534,0.0003449251
2458732.136757928,1.0003526,0.0003448291
2458732.138146827,0.9994086,0.0003446580
2458732.139535727,1.0001176,0.0003448761
2458732.140924626,1.0006201,0.0003447811
2458732.142313525,0.9999762,0.0003447577
2458732.143702424,1.0003552,0.0003449997
2458732.145091324,1.0000029,0.0003447530
2458732.146480223,0.9993108,0.0003446579
2458732.147869122,1.0004145,0.0003450081
2458732.149258021,1.0001885,0.0003449455
2458732.150646920,1.0002813,0.0003449575
2458732.152035820,1.0002652,0.0003448476
2458732.153424719,1.0001748,0.0003448406
2458732.154813618,1.0001323,0.0003447842
2458732.156202517,0.9996171,0.0003446657
2458732.157591417,1.0001132,0.0003448165
2458732.158980316,0.9996341,0.0003448297
2458732.160369215,0.9993568,0.0003447327
2458732.161758115,0.9999670,0.0003448142
2458732.163147014,1.0002703,0.0003449518
2458732.164535913,0.9998211,0.0003448708
2458732.165924812,1.0006765,0.0003448590
2458732.167313711,1.0004322,0.0003447781
2458732.168702611,1.0004988,0.0003449446
2458732.170091510,0.9996723,0.0003446793
2458732.171480409,1.0004926,0.0003448847
2458732.172869308,1.0002194,0.0003448810
2458732.174258208,0.9998060,0.0003446723
2458732.175647107,0.9997734,0.0003448676
2458732.177036006,1.0003537,0.0003447116
2458732.178424906,0.9998667,0.0003448366
2458732.179813805,0.9999514,0.0003448062
2458732.181202704,1.0003741,0.0003450126
2458732.182591603,1.0000880,0.0003447915
2458732.183980502,1.0001893,0.0003448619
2458732.185369402,0.9999885,0.0003447330
2458732.186758301,0.9999119,0.0003448419
2458732.188147200,1.0002895,0.0003447778
2458732.189536099,0.9995728,0.0003448086
2458732.190924999,0.9998204,0.0003448165
2458732.192313898,0.9999365,0.0003448021
2458732.193702797,1.0000512,0.0003446963
2458732.195091696,1.0001646,0.0003450045
2458732.196480596,0.9998686,0.0003446666
2458732.197869495,1.0002338,0.0003449698
2458732.199258394,1.0000411,0.0003447769
2458732.200647293,0.9997491,0.0003450209
2458732.202036193,0.9993665,0.0003448000
2458732.203425092,0.9996760,0.0003446645
2458732.204813991,1.0001219,0.0003448415
2458732.206202890,1.0000583,0.0003447845
2458732.207591789,1.0002109,0.0003445701
2458732.208980689,0.9999191,0.0003449040
2458732.210369588,0.9995332,0.0003446856
2458732.211758487,0.9993748,0.0003446396
2458732.213147386,1.0004389,0.0003446443
2458732.214536285,1.0003937,0.0003447231
2458732.215925185,1.0000976,0.0003445597
2458732.217314084,0.9995635,0.0003445354
2458732.218702983,1.0007142,0.0003446594
2458732.220091883,0.9998756,0.0003447217
2458732.221480782,1.0001974,0.0003445873
2458732.222869681,0.9996414,0.0003445370
2458732.224258580,0.9998737,0.0003445211
2458732.225647479,0.9996645,0.0003446488
2458732.227036379,0.9998841,0.0003446198
2458732.228425278,0.9994592,0.0003444913
2458732.229814177,0.9997868,0.0003446049
2458732.231203076,0.9998076,0.0003445263
2458732.232591975,0.9999243,0.0003446411
2458732.233980875,0.9994073,0.0003446917
2458732.235369774,0.9998554,0.0003445298
2458732.236758673,1.0004303,0.0003445129
2458732.238147573,1.0004094,0.0003445879
2458732.239536472,1.0003752,0.0003445692
2458732.240925371,0.9999840,0.0003443792
2458732.242314270,1.0001363,0.0003443012
2458732.243703169,1.0000946,0.0003445420
2458732.245092069,0.9996813,0.0003443743
2458732.246480968,0.9997638,0.0003444093
2458732.247869867,0.9999171,0.0003444844
2458732.249258766,0.9996273,0.0003445498
2458732.250647665,1.0003221,0.0003445176
2458732.252036565,0.9992980,0.0003443318
2458732.253425464,0.9997512,0.0003444521
2458732.254814363,0.9998610,0.0003443569
2458732.256203262,0.9997983,0.0003443847
2458732.257592162,1.0001547,0.0003446060
2458732.258981061,0.9999502,0.0003443937
2458732.260369960,0.9997167,0.0003443494
2458732.261758859,0.9999714,0.0003445031
2458732.263147758,1.0001368,0.0003446031
2458732.264536657,0.9998277,0.0003444216
2458732.265925557,0.9997663,0.0003445640
2458732.267314456,0.9987923,0.0003441723
2458732.268703355,0.9996054,0.0003442753
2458732.270092255,1.0000645,0.0003443824
2458732.271481154,1.0002118,0.0003444201
2458732.272870053,0.9999503,0.0003443608
2458732.274258952,1.0002443,0.0003444502
2458732.275647851,0.9993164,0.0003442689
2458732.277036750,1.0005455,0.0003444197
2458732.278425650,0.9997557,0.0003444688
2458732.279814549,0.9999532,0.0003443344
2458732.281203448,0.9998658,0.0003444701
2458732.282592347,0.9998079,0.0003443997
2458732.283981246,1.0001489,0.0003443993
2458732.285370146,1.0001619,0.0003446770
2458732.286759045,1.0007779,0.0003444027
2458732.288147944,1.0003754,0.0003445730
2458732.289536844,1.0009885,0.0003447259
2458732.290925743,0.9995790,0.0003443276
2458732.292314642,1.0004396,0.0003445544
2458732.293703541,0.9999390,0.0003443898
2458732.295092440,1.0000832,0.0003443776
2458732.296481339,1.0004246,0.0003443797
2458732.297870239,1.0003196,0.0003442386
2458732.299259138,0.9998053,0.0003444442
2458732.300648037,0.9997493,0.0003441881
2458732.302036936,1.0003299,0.0003446999
2458732.303425835,0.9996947,0.0003441362
2458732.304814734,0.9992936,0.0003442429
2458732.306203634,0.9997714,0.0003443036
2458732.307592533,0.9996461,0.0003443947
2458732.308981432,0.9998704,0.0003442916
2458732.310370331,0.9999313,0.0003443865
2458732.311759231,1.0001799,0.0003444132
2458732.313148130,1.0000575,0.0003442422
2458732.314537029,1.0001645,0.0003444472
2458732.315925928,1.0001295,0.0003443851
2458732.317314827,0.9997986,0.0003442673
2458732.318703726,1.0001923,0.0003444657
2458732.320092626,1.0003767,0.0003442061
2458732.321481525,0.9998054,0.0003443518
2458732.322870424,0.9996023,0.0003442126
2458732.324259324,1.0002856,0.0003444544
2458732.325648223,1.0000086,0.0003444978
2458732.327037122,1.0006701,0.0003444571
2458732.328426021,1.0000695,0.0003444956
2458732.329814920,0.9998001,0.0003442372
2458732.331203819,0.9996951,0.0003441720
2458732.332592719,0.9998150,0.0003442947
2458732.333981617,0.9996667,0.0003442745
2458732.335370517,0.9998986,0.0003442515
2458732.336759416,1.0000134,0.0003442661
2458732.338148315,1.0000631,0.0003445572
2458732.339537214,0.9998229,0.0003443485
2458732.340926114,1.0001805,0.0003445068
2458732.342315013,0.9996007,0.0003442582
2458732.343703912,0.9998271,0.0003442739
2458732.345092811,1.0001905,0.0003445464
2458732.346481710,1.0001886,0.0003445163
2458732.347870610,1.0006901,0.0003444840
2458732.349259509,0.9999898,0.0003443410
2458732.350648408,1.0009006,0.0003445855
2458732.352037307,0.9995026,0.0003443473
2458732.353426206,0.9997822,0.0003442331
2458732.354815105,1.0002204,0.0003442947
2458732.356204005,1.0003712,0.0003443388
2458732.357592904,0.9994691,0.0003443531
2458732.358981803,0.9995734,0.0003442723
2458732.360370702,0.9996855,0.0003442332
2458732.361759602,0.9998230,0.0003443793
2458732.363148501,1.0012350,0.0003446280
2458732.364537400,0.9998853,0.0003443611
2458732.365926299,0.9991726,0.0003445841
2458732.367315198,0.9992591,0.0003442853
2458732.368704097,1.0007443,0.0003444366
2458732.370092996,0.9999953,0.0003444896
2458732.371481895,1.0001821,0.0003443600
2458732.372870795,1.0000693,0.0003444340
2458732.374259694,1.0002365,0.0003444520
2458732.375648593,0.9997987,0.0003444008
2458732.377037492,1.0004096,0.0003443555
2458732.378426392,0.9999226,0.0003444337
2458732.379815291,0.9999634,0.0003444196
2458732.381204190,0.9996597,0.0003445152
2458732.382593089,1.0004273,0.0003445773
2458732.383981988,0.9999050,0.0003443469
2458732.385370887,1.0002612,0.0003445511
2458732.386759786,1.0005307,0.0003444386
2458732.388148686,1.0009578,0.0003446119
2458732.389537585,0.9999349,0.0003446334
2458732.390926484,0.9996680,0.0003444544
2458732.392315383,0.9998376,0.0003444785
2458732.393704283,1.0006464,0.0003444854
2458732.395093182,0.9995722,0.0003443551
2458732.396482081,1.0004029,0.0003445882
2458732.397870980,1.0004964,0.0003448739
2458732.399259879,1.0003536,0.0003446256
2458732.400648778,0.9998277,0.0003444725
2458732.402037677,1.0000285,0.0003442906
2458732.403426576,1.0002856,0.0003446392
2458732.404815476,0.9998453,0.0003448132
2458732.406204375,1.0003145,0.0003448285
2458732.407593274,1.0002122,0.0003445360
2458732.408982173,0.9995944,0.0003444317
2458732.410371073,1.0001343,0.0003445438
2458732.411759972,0.9997049,0.0003444631
2458732.413148871,1.0000643,0.0003445242
2458732.414537770,1.0003387,0.0003445436
2458732.415926669,0.9998371,0.0003445658
2458732.417315568,0.9995466,0.0003446214
2458732.418704467,1.0000320,0.0003446028
2458732.420093366,0.9991433,0.0003444345
2458732.421482265,1.0002031,0.0003445065
2458732.422871165,1.0005127,0.0003448116
2458732.424260064,1.0001605,0.0003448727
2458732.425648963,0.9997932,0.0003446693
2458732.427037862,0.9997166,0.0003445922
2458732.428426762,1.0005379,0.0003445670
2458732.429815661,1.0000083,0.0003445724
2458732.431204560,0.9995489,0.0003443896
2458732.432593459,0.9999208,0.0003445830
2458732.433982358,0.9997566,0.0003448128
2458732.435371257,0.9998975,0.0003445406
2458732.436760156,1.0000530,0.0003446021
2458732.438149055,1.0007141,0.0003448192
2458732.439537955,1.0006759,0.0003447948
2458732.440926854,0.9994167,0.0003444534
2458732.442315753,0.9996521,0.0003444986
2458732.443704652,1.0001572,0.0003447258
2458732.445093551,1.0000862,0.0003446234
2458732.446482451,0.9996548,0.0003446620
2458732.447871350,0.9992220,0.0003444626
2458732.449260249,0.9996880,0.0003445122
2458732.450649148,0.9989587,0.0003444334
2458732.452038047,0.9997766,0.0003449994
2458732.453426946,1.0004964,0.0003448364
2458732.454815845,1.0007828,0.0003445893
2458732.456204745,1.0001599,0.0003445483
2458732.457593644,1.0003827,0.0003447756
2458732.458982543,0.9993705,0.0003448591
2458732.460371442,0.9998939,0.0003447598
2458732.461760341,0.9996168,0.0003445966
2458732.463149240,1.0000536,0.0003446954
2458732.464538139,1.0007154,0.0003447837
2458732.465927039,1.0002229,0.0003448974
2458732.467315938,1.0002928,0.0003446701
2458732.468704837,1.0000668,0.0003446955
2458732.470093736,0.9999343,0.0003445782
2458732.471482635,1.0001836,0.0003447039
2458732.472871534,0.9996366,0.0003447624
2458732.474260434,0.9994546,0.0003445703
2458732.475649333,1.0006093,0.0003448303
2458732.477038232,0.9999483,0.0003446923
2458732.478427131,1.0000482,0.0003446212
2458732.479816030,1.0003316,0.0003449420
2458732.481204929,0.9993468,0.0003445643
2458732.482593828,0.9999457,0.0003450181
2458732.483982727,0.9998598,0.0003446434
2458732.485371626,1.0003641,0.0003450642
2458732.486760526,1.0003301,0.0003447638
2458732.488149425,0.9995144,0.0003450610
2458732.489538324,1.0001956,0.0003449719
2458732.490927223,0.9995443,0.0003446316
2458732.492316122,0.9998711,0.0003447818
2458732.493705022,1.0003010,0.0003448754
2458732.495093921,0.9995628,0.0003450244
2458732.496482820,0.9999055,0.0003448978
2458732.497871719,0.9998677,0.0003448256
2458732.499260618,0.9997613,0.0003448324
2458732.500649517,0.9999249,0.0003448207
2458732.502038416,0.9996332,0.0003447087
2458732.503427316,0.9995961,0.0003447023
2458732.504816215,0.9996517,0.0003448253
2458732.506205114,1.0001794,0.0003450354
2458732.507594013,1.0005853,0.0003447709
2458732.508982912,1.0005434,0.0003447584
2458732.510371811,1.0005016,0.0003451565
2458732.511760710,0.9993281,0.0003448788
2458732.513149609,0.9994581,0.0003447217
2458732.514538508,0.9996367,0.0003449312
2458732.515927407,0.9996887,0.0003449243
2458732.517316307,0.9999839,0.0003448788
2458732.518705206,1.0003551,0.0003447826
2458732.520094105,0.9998774,0.0003445955
2458732.521483004,1.0007525,0.0003452791
2458732.522871903,0.9997449,0.0003449615
2458732.524260802,0.9999426,0.0003448831
2458732.525649701,0.9999453,0.0003449897
2458732.527038601,0.9998367,0.0003447641
2458732.528427500,1.0000893,0.0003449525
2458732.529816399,0.9992135,0.0003448642
2458732.531205298,0.9997344,0.0003450074
2458732.532594197,0.9999576,0.0003450003
2458732.533983096,1.0005325,0.0003449789
2458732.535371996,1.0001083,0.0003448790
2458732.536760895,1.0005080,0.0003448934
2458732.538149794,1.0005724,0.0003449665
2458732.539538693,0.9995067,0.0003450674
2458732.540927592,1.0001574,0.0003449865
2458732.542316491,1.0000113,0.0003449726
2458732.543705390,0.9992521,0.0003447029
2458732.545094289,1.0001294,0.0003448792
2458732.546483188,0.9997549,0.0003448958
2458732.547872087,1.0002084,0.0003450322
2458732.549260987,0.9995293,0.0003448218
2458732.550649886,0.9989936,0.0003449473
2458732.552038785,1.0002313,0.0003449742
2458732.553427684,0.9999677,0.0003450536
2458732.554816583,0.9997819,0.0003448884
2458732.556205482,0.9998436,0.0003450106
2458732.557594381,1.0003536,0.0003450083
2458732.558983280,1.0003874,0.0003450900
2458732.560372179,0.9993608,0.0003448971
2458732.561761079,1.0002876,0.0003449630
2458732.563149978,1.0001104,0.0003450555
2458732.564538877,1.0002911,0.0003451474
2458732.565927776,0.9991630,0.0003449748
2458732.567316675,0.9998989,0.0003453730
2458732.568705574,1.0001218,0.0003451315
2458732.570094474,0.9999474,0.0003450063
2458732.571483372,1.0000386,0.0003450096
2458732.572872272,0.9994372,0.0003448713
2458732.574261171,1.0000441,0.0003450667
2458732.575650070,0.9998884,0.0003450304
2458732.577038969,1.0003477,0.0003450716
2458732.578427868,0.9998899,0.0003451790
2458732.579816767,0.9995737,0.0003449990
2458732.581205667,0.9995104,0.0003448969
2458732.582594565,1.0003356,0.0003452630
2458732.583983465,1.0005423,0.0003451952
2458732.585372364,0.9999694,0.0003450337
2458732.586761263,0.9999311,0.0003449875
2458732.588150162,0.9997709,0.0003452791
2458732.589539061,1.0003237,0.0003452076
2458732.590927960,1.0004351,0.0003453948
2458732.592316859,0.9993412,0.0003450753
2458732.593705758,0.9992298,0.0003450395
2458732.595094658,0.9997535,0.0003451043
2458732.596483557,0.9995252,0.0003451386
2458732.597872456,1.0002816,0.0003451506
2458732.599261355,1.0005574,0.0003450989
2458732.600650254,0.9998460,0.0003451119
2458732.602039153,1.0007024,0.0003451329
2458732.603428052,0.9995567,0.0003449905
2458732.604816951,0.9997423,0.0003450868
2458732.606205850,1.0001074,0.0003452931
2458732.607594749,0.9996938,0.0003450108
2458732.608983648,0.9998065,0.0003451565
2458732.610372548,0.9997710,0.0003452159
2458732.611761447,0.9999140,0.0003450746
2458732.613150346,1.0001176,0.0003451080
2458732.614539245,0.9995698,0.0003453793
2458732.615928144,1.0001855,0.0003451500
2458732.617317043,0.9996891,0.0003449577
2458732.618705942,0.9999285,0.0003452455
2458732.620094841,1.0002819,0.0003451919
2458732.621483740,1.0001657,0.0003452002
2458732.622872639,0.9998390,0.0003450389
2458732.624261538,0.9999407,0.0003452110
2458732.625650438,1.0002499,0.0003453244
2458732.627039337,0.9995896,0.0003449815
2458732.628428236,0.9998634,0.0003451825
2458732.629817135,1.0000671,0.0003452554
2458732.631206034,0.9997612,0.0003452206
2458732.632594933,0.9996247,0.0003451503
2458732.633983832,0.9997234,0.0003451172
2458732.635372731,0.9994714,0.0003450627
2458732.636761630,0.9999112,0.0003450519
2458732.638150529,0.9995496,0.0003450564
2458732.639539429,0.9996599,0.0003451130
2458732.640928328,0.9992313,0.0003452721
2458732.642317227,1.0002961,0.0003453635
2458732.643706126,0.9997241,0.0003450797
2458732.645095025,0.9996875,0.0003450810
2458732.646483924,0.9994996,0.0003451222
2458732.647872823,1.0005949,0.0003452408
2458732.649261722,1.0000098,0.0003450755
2458732.650650621,1.0001556,0.0003452439
2458732.652039520,1.0004739,0.0003450603
2458732.653428419,0.9998547,0.0003450138
2458732.654817319,0.9998807,0.0003452636
2458732.656206218,0.9992112,0.0003449268
2458732.657595117,0.9998979,0.0003450475
2458732.658984016,0.9998385,0.0003450642
2458732.660372915,0.9997066,0.0003449490
2458732.661761814,0.9998912,0.0003450365
2458732.663150713,0.9995529,0.0003451768
2458732.664539612,1.0013151,0.0003452087
2458732.665928511,0.9995750,0.0003450168
2458732.667317410,1.0000245,0.0003451078
2458732.668706310,1.0008308,0.0003453543
2458732.670095209,0.9992527,0.0003450688
2458732.671484108,0.9998010,0.0003450821
2458732.672873007,1.0002070,0.0003450232
2458732.674261906,1.0005361,0.0003450689
2458732.675650805,1.0014225,0.0003452953
2458732.677039704,0.9998071,0.0003453112
2458732.678428603,0.9997204,0.0003448915
2458732.679817502,0.9995206,0.0003450900
2458732.681206401,0.9999338,0.0003450654
2458732.682595300,0.9997732,0.0003451106
2458732.683984200,1.0011198,0.0003453107
2458732.685373099,1.0001351,0.0003451531
2458732.686761997,0.9999878,0.0003450217
2458732.688150897,1.0001649,0.0003451057
2458732.689539796,0.9994095,0.0003449383
2458732.690928695,0.9999757,0.0003452703
2458732.692317594,0.9998916,0.0003450881
2458732.693706493,0.9999554,0.0003451177
2458732.695095392,1.0007404,0.0003451406
2458732.696484291,1.0000601,0.0003450905
2458732.697873190,1.0000923,0.0003451718
2458732.699262089,1.0000346,0.0003450598
2458732.700650988,0.9995685,0.0003450173
2458732.702039887,1.0000598,0.0003452020
2458732.703428786,1.0004969,0.0003451419
2458732.704817685,1.0003170,0.0003450865
2458732.706206584,0.9996360,0.0003449696
2458732.707595484,1.0001740,0.0003451021
2458732.708984382,0.9998641,0.0003451630
2458732.710373282,0.9995195,0.0003450566
2458732.711762181,0.9999266,0.0003451911
2458732.713151080,1.0006985,0.0003450957
2458732.714539979,1.0005330,0.0003454434
2458732.715928878,0.9998667,0.0003450797
2458732.717317777,0.9999041,0.0003451511
2458732.718706676,1.0004185,0.0003450994
2458732.720095575,1.0001226,0.0003451430
2458732.721484474,0.9998825,0.0003450175
2458732.722873373,1.0006135,0.0003452566
2458732.724262272,0.9997512,0.0003450000
2458732.725651172,0.9996282,0.0003450721
2458732.727040071,0.9997873,0.0003453062
2458732.728428970,1.0005988,0.0003451025
2458732.729817869,1.0005169,0.0003452521
2458732.731206768,0.9997691,0.0003450030
2458732.732595667,0.9998843,0.0003450892
2458732.733984566,1.0005263,0.0003451617
2458732.735373465,0.9999713,0.0003451162
2458732.736762364,0.9996930,0.0003450588
2458732.738151263,1.0003373,0.0003451542
2458732.739540162,0.9998874,0.0003451994
2458732.740929061,1.0002167,0.0003451479
2458732.742317961,1.0000995,0.0003453920
2458732.743706859,0.9995298,0.0003450777
2458732.745095758,1.0000556,0.0003451408
2458732.746484657,0.9992236,0.0003451455
2458732.747873557,1.0005680,0.0003452831
2458732.749262456,0.9999719,0.0003454055
2458732.750651354,1.0000041,0.0003453381
2458732.752040254,0.9999419,0.0003452162
2458732.753429153,0.9996470,0.0003453558
2458732.754818052,1.0000281,0.0003453770
2458732.756206951,1.0000325,0.0003453700
2458732.757595850,0.9997685,0.0003451995
2458732.758984749,1.0002018,0.0003453277
2458732.760373648,0.9998586,0.0003452047
2458732.761762547,0.9997801,0.0003451615
2458732.763151446,1.0003436,0.0003452649
2458732.764540345,0.9999991,0.0003452530
2458732.765929244,1.0003857,0.0003452102
2458732.767318144,0.9993263,0.0003452096
2458732.768707043,1.0002091,0.0003453927
2458732.770095942,1.0001579,0.0003451795
2458732.771484841,1.0005185,0.0003453675
2458732.772873740,1.0002025,0.0003452535
2458732.774262639,0.9999438,0.0003453213
2458732.775651538,0.9997975,0.0003452531
2458732.777040437,0.9997954,0.0003452512
2458732.778429336,0.9992656,0.0003453490
2458732.779818235,1.0001571,0.0003454544
2458732.781207134,0.9996004,0.0003452145
2458732.782596033,0.9999704,0.0003452437
2458732.783984932,1.0001272,0.0003453335
2458732.785373831,0.9998367,0.0003452513
2458732.786762730,1.0007562,0.0003454143
2458732.788151629,0.9998775,0.0003452477
2458732.789540528,0.9998466,0.0003451444
2458732.790929427,1.0000968,0.0003452491
2458732.792318326,0.9999552,0.0003452959
2458732.793707225,1.0002618,0.0003456794
2458732.795096125,0.9992583,0.0003453360
2458732.796485024,1.0003962,0.0003455137
2458732.797873923,0.9999096,0.0003456271
2458732.799262822,1.0001989,0.0003454644
2458732.800651721,1.0005084,0.0003455900
2458732.802040620,0.9998111,0.0003452853
2458732.803429519,0.9999090,0.0003453841
2458732.804818418,1.0003179,0.0003455395
2458732.806207317,1.0000484,0.0003454616
2458732.807596216,0.9994487,0.0003454767
2458732.808985115,1.0007553,0.0003457689
2458732.810374014,1.0004395,0.0003454999
2458732.811762913,0.9998624,0.0003456297
2458732.813151812,1.0004021,0.0003456065
2458732.814540711,1.0003480,0.0003456548
2458732.815929610,1.0003069,0.0003455792
2458732.817318509,1.0005089,0.0003456849
2458732.818707408,1.0000540,0.0003455296
2458732.820096307,0.9995983,0.0003456150
2458732.821485206,1.0002878,0.0003457644
2458732.822874106,0.9992398,0.0003455284
2458732.824263005,0.9997521,0.0003454733
2458732.825651903,1.0001888,0.0003458302
2458732.827040802,1.0004738,0.0003456279
2458732.828429702,1.0000525,0.0003456220
2458732.829818601,0.9997929,0.0003456404
2458732.831207499,0.9998841,0.0003455966
2458732.832596398,1.0004061,0.0003456965
2458732.833985297,0.9998470,0.0003455860
2458732.835374197,0.9995911,0.0003456807
2458732.836763096,0.9997579,0.0003455446
2458732.838151995,1.0009247,0.0003457695
2458732.839540894,1.0001380,0.0003456645
2458732.840929793,0.9997715,0.0003456762
2458732.842318692,1.0004088,0.0003456295
2458732.843707591,1.0005250,0.0003456361
2458732.845096490,0.9998396,0.0003456854
2458732.846485389,1.0001640,0.0003456528
2458732.847874288,1.0001157,0.0003456705
2458732.849263187,0.9997104,0.0003456491
2458732.850652086,1.0000287,0.0003457906
2458732.852040985,0.9997196,0.0003456251
2458732.853429884,0.9996434,0.0003455815
2458732.854818783,1.0000836,0.0003457413
2458732.856207682,1.0003863,0.0003457752
2458732.857596581,1.0002412,0.0003460185
2458732.858985480,1.0002533,0.0003458795
2458732.860374379,0.9998515,0.0003458112
2458732.861763278,0.9999213,0.0003457509
2458732.863152178,1.0005275,0.0003459439
2458732.864541077,0.9999592,0.0003457480
2458732.865929975,1.0003417,0.0003458085
2458732.867318874,1.0001788,0.0003457367
2458732.868707773,1.0000268,0.0003457971
2458732.870096673,0.9996102,0.0003459995
2458732.871485571,1.0009424,0.0003460174
2458732.872874470,0.9998813,0.0003457782
2458732.874263369,1.0003814,0.0003460212
2458732.875652269,1.0004013,0.0003458135
2458732.877041168,0.9996294,0.0003458540
2458732.878430067,1.0000869,0.0003459257
2458732.879818966,0.9998644,0.0003457552
2458732.881207865,0.9999292,0.0003458778
2458732.882596764,1.0001372,0.0003457056
2458732.883985663,1.0000574,0.0003458562
2458732.885374562,0.9995948,0.0003457412
2458732.886763461,1.0000302,0.0003458076
2458732.888152360,0.9996203,0.0003458540
2458732.889541259,0.9995409,0.0003456990
2458732.890930158,0.9995766,0.0003458814
2458732.892319057,1.0001735,0.0003457863
2458732.893707956,1.0005814,0.0003459594
2458732.895096855,1.0001376,0.0003457919
2458732.896485754,1.0002705,0.0003459153
2458732.897874653,1.0004769,0.0003461413
2458732.899263552,0.9999450,0.0003458677
2458732.900652451,0.9995381,0.0003459698
2458732.902041350,0.9994543,0.0003458514
2458732.903430249,1.0002697,0.0003458783
2458732.904819148,0.9999072,0.0003458885
2458732.906208047,1.0005230,0.0003459902
2458732.907596946,1.0001010,0.0003458501
2458732.908985845,1.0000483,0.0003458322
2458732.910374744,1.0009124,0.0003459341
2458732.911763643,0.9996822,0.0003458196
2458732.913152542,0.9999382,0.0003458963
2458732.914541441,0.9997214,0.0003458991
2458732.915930340,1.0000000,0.0003460194
2458732.917319239,0.9999359,0.0003457786
2458732.918708138,1.0006021,0.0003462523
2458732.920097037,0.9996592,0.0003459145
2458732.921485936,1.0000408,0.0003459987
2458732.922874835,0.9997004,0.0003458068
2458732.924263734,1.0001088,0.0003458625
2458732.925652633,0.9998598,0.0003458352
2458732.927041532,1.0005051,0.0003458087
2458732.928430432,0.9997851,0.0003457152
2458732.929819330,1.0001896,0.0003459599
2458732.931208229,0.9997391,0.0003458886
2458732.932597128,1.0006891,0.0003457730
2458732.933986028,0.9994811,0.0003458005
2458732.935374926,1.0001291,0.0003458544
2458732.936763825,0.9996501,0.0003456695
2458732.938152724,1.0005478,0.0003459390
2458732.939541623,1.0002862,0.0003458523
2458732.940930523,1.0005221,0.0003461627
2458732.942319422,1.0009337,0.0003460690
2458732.943708321,1.0005076,0.0003460215
2458732.945097220,1.0004675,0.0003459854
2458732.946486118,1.0000267,0.0003457562
2458732.947875017,1.0003635,0.0003460023
2458732.949263916,1.0000891,0.0003458185
2458732.950652815,0.9997880,0.0003457153
2458732.952041714,1.0002388,0.0003458044
2458732.953430614,0.9998145,0.0003456925
2458732.954819513,1.0004745,0.0003457490
2458732.956208412,0.9998693,0.0003457692
2458732.957597311,0.9998905,0.0003457346
2458732.958986210,0.9998162,0.0003457108
2458732.960375109,0.9995059,0.0003457264
2458732.961764008,1.0001066,0.0003456901
2458732.963152907,0.9998793,0.0003456225
2458732.964541805,1.0004440,0.0003458047
2458732.965930704,1.0005327,0.0003457474
2458732.967319604,1.0004395,0.0003457311
2458732.968708503,0.9999621,0.0003457342
2458732.970097402,1.0001136,0.0003456482
2458732.971486301,1.0001929,0.0003457376
2458732.972875200,1.0001930,0.0003456965
2458732.974264099,0.9997609,0.0003457443
2458732.975652997,1.0004181,0.0003456595
2458732.977041896,1.0003933,0.0003456262
2458732.978430795,0.9998060,0.0003457680
2458732.979819695,0.9998306,0.0003457251
2458732.981208594,0.9996346,0.0003456997
2458732.982597493,0.9994982,0.0003455779
2458732.983986392,1.0000606,0.0003457295
2458732.985375291,1.0006838,0.0003457090
2458732.986764189,1.0001803,0.0003456296
2458732.988153088,1.0000714,0.0003460394
2458732.989541987,0.9996468,0.0003458126
2458732.990930886,0.9994099,0.0003454148
2458732.992319786,1.0006646,0.0003457604
2458732.993708685,0.9998969,0.0003455146
2458732.995097584,0.9995579,0.0003454828
2458732.996486483,0.9997999,0.0003456608
2458732.997875382,1.0006838,0.0003456930
2458732.999264280,1.0002216,0.0003455671
2458733.000653179,0.9999067,0.0003455821
2458733.002042078,1.0003083,0.0003456963
2458733.003430977,0.9998684,0.0003458001
2458733.004819877,1.0002023,0.0003455595
2458733.006208776,1.0000604,0.0003455749
2458733.007597675,1.0007213,0.0003455680
2458733.008986574,0.9996057,0.0003455278
2458733.010375472,1.0006636,0.0003457495
2458733.011764371,1.0007240,0.0003454770
2458733.013153270,0.9999604,0.0003456543
2458733.014542169,1.0003811,0.0003456550
2458733.015931068,0.9998795,0.0003454401
2458733.017319968,1.0000378,0.0003454558
2458733.018708867,0.9994581,0.0003454544
2458733.020097766,1.0011835,0.0003456449
2458733.021486664,1.0000316,0.0003455209
2458733.022875563,1.0002650,0.0003455409
2458733.024264462,1.0001516,0.0003455594
2458733.025653361,1.0010604,0.0003456563
2458733.027042260,0.9996865,0.0003454655
2458733.028431159,1.0001980,0.0003455308
2458733.029820058,0.9992138,0.0003454166
2458733.031208958,0.9997583,0.0003454763
2458733.032597857,1.0000202,0.0003455442
2458733.033986755,0.9998667,0.0003453551
2458733.035375654,1.0000622,0.0003456010
2458733.036764553,0.9999666,0.0003454424
2458733.038153452,1.0003394,0.0003455786
2458733.039542351,0.9996175,0.0003455253
2458733.040931250,0.9997181,0.0003454982
2458733.042320149,0.9997548,0.0003454705
2458733.043709049,0.9996425,0.0003454442
2458733.045097947,1.0003595,0.0003455962
2458733.046486846,1.0000316,0.0003454962
2458733.047875745,1.0005417,0.0003457459
2458733.049264644,1.0001527,0.0003455525
2458733.050653543,1.0001360,0.0003454981
2458733.052042442,0.9999317,0.0003454029
2458733.053431341,1.0003776,0.0003455529
2458733.054820240,1.0002910,0.0003455564
2458733.056209139,1.0002437,0.0003454613
2458733.057598038,1.0006134,0.0003453573
2458733.058986937,0.9994792,0.0003453662
2458733.060375836,1.0001379,0.0003455211
2458733.061764735,1.0008930,0.0003457240
2458733.063153634,0.9997591,0.0003456646
2458733.064542533,1.0002933,0.0003457895
2458733.065931432,0.9995055,0.0003454454
2458733.067320331,1.0005765,0.0003455562
2458733.068709230,1.0002796,0.0003456703
2458733.070098129,1.0002697,0.0003455614
2458733.071487028,1.0003639,0.0003456562
2458733.072875927,0.9993883,0.0003454804
2458733.074264826,0.9999690,0.0003455719
2458733.075653725,0.9995771,0.0003455458
2458733.077042624,1.0006267,0.0003455703
2458733.078431523,0.9999401,0.0003454765
2458733.079820422,0.9993102,0.0003457026
2458733.081209321,1.0001614,0.0003459035
2458733.082598220,1.0006309,0.0003455247
2458733.083987119,1.0001486,0.0003454275
2458733.085376018,1.0002219,0.0003455367
2458733.086764917,0.9999116,0.0003454768
2458733.088153815,1.0008354,0.0003457695
2458733.089542714,1.0006061,0.0003458636
2458733.090931613,0.9999044,0.0003454222
2458733.092320513,1.0005491,0.0003455556
2458733.093709412,0.9997640,0.0003456128
2458733.095098311,0.9999049,0.0003455106
2458733.096487209,1.0001032,0.0003456305
2458733.097876108,1.0000979,0.0003457570
2458733.099265007,0.9996873,0.0003456408
2458733.100653906,1.0001275,0.0003458215
2458733.102042805,1.0001701,0.0003457772
2458733.103431704,0.9996308,0.0003455746
2458733.104820603,0.9996452,0.0003456121
2458733.106209502,0.9993198,0.0003455205
2458733.107598401,1.0002013,0.0003457565
2458733.108987300,1.0004103,0.0003457345
2458733.110376199,1.0001479,0.0003457071
2458733.111765098,1.0000185,0.0003457145
2458733.113153997,0.9999079,0.0003455729
2458733.114542896,0.9994929,0.0003455163
2458733.115931795,0.9997359,0.0003457057
2458733.117320694,1.0005781,0.0003456203
2458733.118709593,1.0006140,0.0003456867
2458733.120098492,1.0004580,0.0003456818
2458733.121487391,1.0004028,0.0003456519
2458733.122876290,0.9999940,0.0003457443
2458733.124265189,1.0001757,0.0003456514
2458733.125654088,0.9993195,0.0003456042
2458733.127042986,1.0007820,0.0003458221
2458733.128431886,0.9994729,0.0003455561
2458733.129820785,0.9995112,0.0003457235
2458733.131209684,0.9998498,0.0003456769
2458733.132598583,1.0004483,0.0003459113
2458733.133987482,0.9998466,0.0003456781
2458733.135376381,1.0007092,0.0003459032
2458733.136765279,1.0008563,0.0003457624
2458733.138154178,0.9998867,0.0003457187
2458733.139543077,1.0001806,0.0003458525
2458733.140931976,0.9998307,0.0003459660
2458733.142320876,0.9996052,0.0003458787
2458733.143709774,0.9996332,0.0003459188
2458733.145098673,0.9996506,0.0003456664
2458733.146487572,0.9996634,0.0003459311
2458733.147876471,0.9998850,0.0003458222
2458733.149265370,1.0000492,0.0003456901
2458733.150654269,1.0001924,0.0003457642
2458733.152043168,1.0006461,0.0003457389
2458733.153432067,0.9997269,0.0003456933
2458733.154820966,0.9994820,0.0003456012
2458733.156209865,1.0000621,0.0003460188
2458733.157598764,1.0002901,0.0003457596
2458733.158987663,0.9998372,0.0003459135
2458733.160376562,0.9995369,0.0003456835
2458733.161765461,0.9996982,0.0003458000
2458733.163154360,0.9999208,0.0003458196
2458733.164543258,1.0001437,0.0003457516
2458733.165932158,0.9995070,0.0003458735
2458733.167321057,0.9996293,0.0003458362
2458733.168709956,0.9993878,0.0003457261
2458733.170098855,0.9997805,0.0003458748
2458733.171487753,0.9999261,0.0003459522
2458733.172876652,1.0002280,0.0003458302
2458733.174265551,1.0005098,0.0003459636
2458733.175654450,1.0001482,0.0003458452
2458733.177043349,0.9993382,0.0003457778
2458733.178432248,1.0000674,0.0003458076
2458733.179821147,0.9998081,0.0003457857
2458733.181210046,0.9998968,0.0003457255
2458733.182598945,1.0001759,0.0003460062
2458733.183987844,1.0002083,0.0003458997
2458733.185376743,1.0010467,0.0003459273
2458733.186765642,1.0000451,0.0003458623
2458733.188154541,1.0003291,0.0003461466
2458733.189543440,0.9996606,0.0003459253
2458733.190932339,0.9997887,0.0003457207
2458733.192321238,1.0002818,0.0003459677
2458733.193710137,1.0001978,0.0003458051
2458733.195099036,1.0004346,0.0003458583
2458733.196487934,1.0012228,0.0003461716
2458733.197876833,1.0000095,0.0003457326
2458733.199265732,0.9993668,0.0003456967
2458733.200654631,0.9998008,0.0003457011
2458733.202043531,1.0005713,0.0003460786
2458733.203432429,0.9998509,0.0003458157
2458733.204821328,1.0003336,0.0003458920
2458733.206210227,1.0008380,0.0003460582
2458733.207599126,0.9995912,0.0003455779
2458733.208988025,1.0000179,0.0003461679
2458733.210376924,0.9994673,0.0003457027
2458733.211765823,0.9998261,0.0003459886
2458733.213154722,0.9999295,0.0003456731
2458733.214543621,0.9995589,0.0003457778
2458733.215932520,1.0000226,0.0003457031
2458733.217321419,1.0004410,0.0003457408
2458733.218710318,1.0004101,0.0003457410
2458733.220099217,1.0007236,0.0003460373
2458733.221488116,0.9994199,0.0003456071
2458733.222877015,1.0005123,0.0003458344
2458733.224265913,0.9998161,0.0003458052
2458733.225654813,0.9992904,0.0003455195
2458733.227043712,0.9999716,0.0003457523
2458733.228432611,0.9992046,0.0003457952
2458733.229821509,0.9997721,0.0003458254
2458733.231210408,0.9996021,0.0003457819
2458733.232599307,0.9997257,0.0003457794
2458733.233988206,1.0005378,0.0003460285
2458733.235377105,0.9995600,0.0003456859
2458733.236766004,0.9998668,0.0003456185
2458733.238154903,0.9998947,0.0003456582
2458733.239543802,0.9995094,0.0003456199
2458733.240932701,0.9997733,0.0003455914
2458733.242321600,0.9996448,0.0003457198
2458733.243710499,1.0001152,0.0003457185
2458733.245099398,0.9989971,0.0003456957
2458733.246488297,0.9999073,0.0003456105
2458733.247877195,0.9996661,0.0003461203
2458733.249266095,1.0004837,0.0003457651
2458733.250654994,1.0000102,0.0003455877
2458733.252043893,0.9999837,0.0003457244
2458733.253432791,0.9997925,0.0003456413
2458733.254821690,1.0000561,0.0003455982
2458733.256210589,0.9997786,0.0003458211
2458733.257599488,0.9997814,0.0003456249
2458733.258988387,1.0006011,0.0003458286
2458733.260377286,1.0007116,0.0003457463
2458733.261766185,0.9998065,0.0003459570
2458733.263155084,1.0003135,0.0003455779
2458733.264543983,1.0001333,0.0003456974
2458733.265932882,0.9998428,0.0003460567
2458733.267321781,1.0003181,0.0003456872
2458733.268710680,1.0000756,0.0003454873
2458733.270099578,0.9997826,0.0003456186
2458733.271488477,1.0002838,0.0003454134
2458733.272877377,0.9992902,0.0003453743
2458733.274266276,1.0002143,0.0003456005
2458733.275655174,1.0002950,0.0003457517
2458733.277044073,1.0000247,0.0003456036
2458733.278432972,1.0008079,0.0003456454
2458733.279821871,1.0002365,0.0003456613
2458733.281210770,0.9999403,0.0003455484
2458733.282599669,0.9997710,0.0003454798
2458733.283988568,0.9997463,0.0003455600
2458733.285377467,1.0003916,0.0003457461
2458733.286766366,0.9997695,0.0003453148
2458733.288155265,0.9999174,0.0003453617
2458733.289544164,0.9994073,0.0003453206
2458733.290933062,1.0000428,0.0003454533
2458733.292321961,1.0001868,0.0003455884
2458733.293710860,0.9994930,0.0003455449
2458733.295099759,0.9999852,0.0003452678
2458733.296488658,0.9999455,0.0003453788
2458733.297877557,0.9998701,0.0003455175
2458733.299266456,1.0000950,0.0003455978
2458733.300655355,0.9996514,0.0003454066
2458733.302044254,1.0003820,0.0003456744
2458733.303433153,1.0003294,0.0003454054
2458733.304822052,0.9999761,0.0003453394
2458733.306210950,1.0007996,0.0003455084
2458733.307599850,0.9998870,0.0003455221
2458733.308988749,1.0002940,0.0003453086
2458733.310377648,1.0001092,0.0003452279
2458733.311766546,0.9997433,0.0003456786
2458733.313155445,0.9993107,0.0003452646
2458733.314544344,0.9999653,0.0003455555
2458733.315933243,0.9997701,0.0003452609
2458733.317322142,0.9997325,0.0003455083
2458733.318711041,1.0000846,0.0003457529
2458733.320099940,0.9999566,0.0003451703
2458733.321488839,1.0000611,0.0003453140
2458733.322877738,1.0001873,0.0003453235
2458733.324266637,0.9993362,0.0003451071
2458733.325655536,1.0000441,0.0003454352
2458733.327044435,1.0004320,0.0003455451
2458733.328433333,1.0000738,0.0003454184
2458733.329822232,0.9999403,0.0003452907
2458733.331211132,1.0000204,0.0003453310
2458733.332600031,1.0002031,0.0003455329
2458733.333988929,0.9991804,0.0003453291
2458733.335377828,1.0006416,0.0003454038
2458733.336766727,0.9997522,0.0003452819
2458733.338155626,1.0006009,0.0003453445
2458733.339544525,1.0001904,0.0003453290
2458733.340933424,1.0002110,0.0003452750
2458733.342322323,0.9995311,0.0003453380
2458733.343711222,0.9998785,0.0003452376
2458733.345100121,1.0002572,0.0003455406
2458733.346489020,0.9996423,0.0003453382
2458733.347877918,0.9999620,0.0003452852
2458733.349266817,1.0006396,0.0003452960
2458733.350655716,0.9999574,0.0003452208
2458733.352044615,0.9996439,0.0003452797
2458733.353433514,0.9994818,0.0003451256
2458733.354822413,1.0001412,0.0003453261
2458733.356211312,1.0005665,0.0003454958
2458733.357600211,1.0002822,0.0003452744
2458733.358989110,0.9998717,0.0003455626
2458733.360378009,1.0002381,0.0003453906
2458733.361766908,1.0002462,0.0003452717
2458733.363155806,0.9999231,0.0003453250
2458733.364544705,1.0002748,0.0003452809
2458733.365933605,1.0003490,0.0003454311
2458733.367322504,0.9999589,0.0003453541
2458733.368711402,1.0000241,0.0003453500
2458733.370100301,0.9997907,0.0003452252
2458733.371489200,0.9996012,0.0003452458
2458733.372878099,1.0000885,0.0003452471
2458733.374266998,1.0006899,0.0003455282
2458733.375655897,1.0006097,0.0003453755
2458733.377044796,0.9998040,0.0003455768
2458733.378433695,0.9998000,0.0003452928
2458733.379822594,0.9997184,0.0003451683
2458733.381211492,0.9992219,0.0003451735
2458733.382600391,0.9996599,0.0003453414
2458733.383989290,0.9999134,0.0003451808
2458733.385378189,0.9997844,0.0003452629
2458733.386767088,0.9995504,0.0003452737
2458733.388155987,0.9997724,0.0003453180
2458733.389544886,0.9999554,0.0003453314
2458733.390933785,0.9998731,0.0003453594
2458733.392322684,0.9996626,0.0003451768
2458733.393711583,1.0009593,0.0003456185
2458733.395100482,1.0000601,0.0003452430
2458733.396489380,1.0002713,0.0003453204
2458733.397878279,0.9996820,0.0003451677
2458733.399267178,0.9999490,0.0003452708
2458733.400656077,0.9995385,0.0003453861
2458733.402044976,0.9992036,0.0003451882
2458733.403433875,0.9996837,0.0003452521
2458733.404822774,1.0001399,0.0003456454
2458733.406211673,1.0008322,0.0003455630
2458733.407600572,0.9996808,0.0003457637
2458733.408989470,0.9996337,0.0003454429
2458733.410378370,1.0005120,0.0003455439
2458733.411767269,1.0002138,0.0003453826
2458733.413156168,0.9998365,0.0003453260
2458733.414545066,0.9998065,0.0003453005
2458733.415933965,0.9993413,0.0003452657
2458733.417322864,1.0001276,0.0003453945
2458733.418711763,0.9998145,0.0003454005
2458733.420100662,1.0000730,0.0003454331
2458733.421489561,1.0001027,0.0003456461
2458733.422878460,0.9997316,0.0003453877
2458733.424267359,0.9996158,0.0003453656
2458733.425656258,1.0003125,0.0003454666
2458733.427045156,1.0003661,0.0003457509
2458733.428434055,0.9996018,0.0003455237
2458733.429822954,0.9991055,0.0003456181
2458733.431211853,0.9997801,0.0003453402
2458733.432600752,1.0002887,0.0003455104
2458733.433989651,0.9994818,0.0003453598
2458733.435378550,1.0003787,0.0003455072
2458733.436767449,0.9999295,0.0003455526
2458733.438156348,1.0004692,0.0003456691
2458733.439545247,1.0000310,0.0003454486
2458733.440934145,1.0003545,0.0003457302
2458733.442323044,1.0000056,0.0003456492
2458733.443711943,0.9999900,0.0003460253
2458733.445100842,1.0001884,0.0003454198
2458733.446489741,0.9997212,0.0003454884
2458733.447878640,1.0004080,0.0003456116
2458733.449267539,0.9999369,0.0003454855
2458733.450656438,1.0000930,0.0003457048
2458733.452045337,1.0001559,0.0003455901
2458733.453434236,1.0001871,0.0003455687
2458733.454823134,1.0004771,0.0003456620
2458733.456212034,0.9997922,0.0003455461
2458733.457600933,0.9998640,0.0003456106
2458733.458989831,0.9999221,0.0003455765
2458733.460378730,0.9998399,0.0003455812
2458733.461767629,1.0002471,0.0003457758
2458733.463156528,0.9999805,0.0003456665
2458733.464545427,1.0001482,0.0003458685
2458733.465934326,1.0006574,0.0003456824
2458733.467323225,0.9997094,0.0003457021
2458733.468712124,1.0000373,0.0003457824
2458733.470101023,1.0001216,0.0003457618
2458733.471489921,0.9994772,0.0003455198
2458733.472878820,1.0002232,0.0003458487
2458733.474267719,1.0002441,0.0003457367
2458733.475656618,1.0006067,0.0003457850
2458733.477045517,1.0009046,0.0003460532
2458733.478434416,1.0011393,0.0003458310
2458733.479823315,1.0012370,0.0003458039
2458733.481212214,0.9999171,0.0003455544
2458733.482601113,1.0003255,0.0003457949


==> Data/TESS_s15_5_PDCSAP.csv <==
# 1st column is time in units of Barycentric Julian Date (BJD),,
# 2nd column is flux which is the normalized flux,,
# 3rd column is flux_err which is the uncertainty in the measured flux,,
# description: TESS photometry from Sector 15 segment 5,,
# time,flux,flux_err
2458733.493712304,1.0000067,0.0003458410
2458733.495101203,0.9996340,0.0003457919
2458733.496490101,1.0002716,0.0003457155
2458733.497879000,0.9999439,0.0003458141
2458733.499267899,1.0006341,0.0003459137
2458733.500656798,1.0008122,0.0003460047
2458733.502045697,0.9993897,0.0003457661
2458733.503434596,1.0004315,0.0003458212
2458733.504823495,1.0001620,0.0003458278
2458733.506212394,0.9997203,0.0003458145
2458733.507601292,1.0001419,0.0003460133
2458733.508990191,1.0002846,0.0003458055
2458733.510379090,1.0002808,0.0003458779
2458733.511767989,0.9996390,0.0003458803
2458733.513156888,0.9994892,0.0003457380
2458733.514545787,0.9998258,0.0003458185
2458733.515934686,0.9994583,0.0003458419
2458733.517323585,0.9998360,0.0003462742
2458733.518712484,0.9996374,0.0003460046
2458733.520101382,1.0009538,0.0003461263
2458733.521490281,0.9998392,0.0003458162
2458733.522879180,0.9993058,0.0003460662
2458733.524268079,0.9998794,0.0003460163
2458733.525656978,1.0003839,0.0003459018
2458733.527045877,1.0003280,0.0003461261
2458733.528434776,1.0001945,0.0003460438
2458733.529823675,0.9993320,0.0003459577
2458733.531212574,0.9996046,0.0003459565
2458733.532601472,1.0001746,0.0003460552
2458733.533990372,0.9995546,0.0003460033
2458733.535379271,1.0005462,0.0003461541
2458733.536768169,1.0001100,0.0003461482
2458733.538157068,0.9996787,0.0003459823
2458733.539545967,0.9997195,0.0003459650
2458733.540934866,0.9999716,0.0003459195
2458733.542323765,0.9994574,0.0003461434
2458733.543712664,0.9995979,0.0003459721
2458733.545101563,0.9996557,0.0003460485
2458733.546490462,1.0004846,0.0003464312
2458733.547879360,0.9996499,0.0003459743
2458733.549268259,0.9993201,0.0003460033
2458733.550657158,0.9996835,0.0003460818
2458733.552046057,1.0010847,0.0003461831
2458733.553434956,0.9996585,0.0003459934
2458733.554823855,0.9997450,0.0003460698
2458733.556212754,1.0009889,0.0003462620
2458733.557601653,0.9997671,0.0003460351
2458733.558990552,0.9996160,0.0003461171
2458733.560379450,1.0000692,0.0003461446
2458733.561768349,0.9994986,0.0003461051
2458733.563157248,0.9998121,0.0003461383
2458733.564546147,0.9994743,0.0003460578
2458733.565935046,1.0000249,0.0003461774
2458733.567323945,0.9996465,0.0003460964
2458733.568712844,1.0001271,0.0003461691
2458733.570101743,1.0000210,0.0003462335
2458733.571490641,1.0002079,0.0003463687
2458733.572879540,0.9997231,0.0003462608
2458733.574268439,0.9998660,0.0003463400
2458733.575657338,1.0001156,0.0003463053
2458733.577046237,0.9998845,0.0003463390
2458733.578435136,0.9996744,0.0003463642
2458733.579824035,1.0002322,0.0003462869
2458733.581212934,1.0003332,0.0003462405
2458733.582601832,0.9991160,0.0003462101
2458733.583990731,1.0004521,0.0003464049
2458733.585379630,1.0007479,0.0003465295
2458733.586768529,1.0005719,0.0003462587
2458733.588157428,1.0003602,0.0003462947
2458733.589546327,0.9999945,0.0003462738
2458733.590935226,1.0003081,0.0003462072
2458733.592324125,1.0000236,0.0003465118
2458733.593713024,1.0001409,0.0003462874
2458733.595101922,1.0003895,0.0003463202
2458733.596490821,0.9992756,0.0003460841
2458733.597879720,1.0005303,0.0003464872
2458733.599268619,1.0001670,0.0003462162
2458733.600657518,0.9989491,0.0003464448
2458733.602046417,0.9998691,0.0003463500
2458733.603435316,0.9996967,0.0003464733
2458733.604824215,1.0002392,0.0003463378
2458733.606213113,0.9996034,0.0003464868
2458733.607602012,0.9998753,0.0003463920
2458733.608990911,0.9999682,0.0003464281
2458733.610379810,0.9996446,0.0003463403
2458733.611768709,1.0003413,0.0003464321
2458733.613157608,0.9998374,0.0003465525
2458733.614546507,0.9999617,0.0003465445
2458733.615935406,1.0001042,0.0003465399
2458733.617324304,0.9990235,0.0003462632
2458733.618713203,0.9997497,0.0003461648
2458733.620102102,0.9996041,0.0003462437
2458733.621491001,0.9995076,0.0003463006
2458733.622879900,0.9992199,0.0003462731
2458733.624268799,0.9997468,0.0003462530
2458733.625657698,1.0008232,0.0003464637
2458733.627046597,0.9991262,0.0003461289
2458733.628435495,1.0009018,0.0003463201
2458733.631213293,1.0000244,0.0003462861
2458733.632602192,0.9992960,0.0003463017
2458733.633991091,0.9998007,0.0003463276
2458733.635379990,1.0000358,0.0003463993
2458733.636768889,1.0001159,0.0003464922
2458733.638157788,1.0000015,0.0003465505
2458733.639546687,1.0002525,0.0003466407
2458733.640935585,0.9996605,0.0003465309
2458733.642324484,1.0001380,0.0003464449
2458733.643713383,0.9995871,0.0003464244
2458733.645102282,1.0001254,0.0003464545
2458733.646491181,0.9996313,0.0003464330
2458733.647880080,1.0001821,0.0003463931
2458733.649268979,0.9997892,0.0003464840
2458733.650657878,0.9996811,0.0003463527
2458733.652046776,0.9993126,0.0003464484
2458733.653435675,0.9999111,0.0003464351
2458733.654824574,0.9999434,0.0003462530
2458733.656213473,0.9996194,0.0003463420
2458733.657602372,1.0004070,0.0003464667
2458733.658991271,1.0001679,0.0003465029
2458733.660380170,0.9994885,0.0003464076
2458733.661769068,1.0000000,0.0003463502
2458733.663157967,1.0000330,0.0003467494
2458733.664546866,0.9995562,0.0003466164
2458733.665935765,0.9997945,0.0003466102
2458733.667324664,0.9993504,0.0003463798
2458733.668713563,0.9996516,0.0003464729
2458733.670102462,0.9992342,0.0003462830
2458733.671491361,0.9994746,0.0003464197
2458733.672880259,0.9994361,0.0003462987
2458733.674269158,0.9998794,0.0003467054
2458733.675658057,0.9996985,0.0003464590
2458733.677046956,0.9999932,0.0003464182
2458733.678435855,1.0001516,0.0003466429
2458733.679824754,0.9992446,0.0003463149
2458733.681213653,0.9995725,0.0003464673
2458733.682602551,0.9997404,0.0003465842
2458733.683991450,1.0001223,0.0003465429
2458733.685380349,0.9995642,0.0003465997
2458733.686769248,0.9995900,0.0003465294
2458733.688158147,0.9997638,0.0003465876
2458733.689547046,1.0010080,0.0003467509
2458733.690935945,1.0002497,0.0003464657
2458733.692324844,1.0003277,0.0003465535
2458733.693713742,0.9998876,0.0003467486
2458733.695102641,1.0001101,0.0003468416
2458733.696491540,0.9999862,0.0003466235
2458733.697880439,1.0006047,0.0003466580
2458733.699269338,0.9998069,0.0003466313
2458733.700658237,0.9998634,0.0003464970
2458733.702047136,0.9993460,0.0003465187
2458733.703436034,0.9992027,0.0003463373
2458733.704824933,0.9993489,0.0003465408
2458733.706213832,0.9997907,0.0003464519
2458733.707602731,1.0001599,0.0003465329
2458733.708991630,0.9999651,0.0003465819
2458733.710380529,0.9996905,0.0003465321
2458733.711769428,0.9996894,0.0003464441
2458733.713158327,0.9997467,0.0003465492
2458733.714547226,0.9993829,0.0003467179
2458733.715936124,0.9997414,0.0003465725
2458733.717325023,0.9997683,0.0003468101
2458733.718713922,0.9997634,0.0003464991
2458733.720102821,1.0001212,0.0003466138
2458733.721491720,1.0000517,0.0003467394
2458733.722880619,0.9999265,0.0003465399
2458733.724269518,0.9999602,0.0003465998
2458733.725658416,1.0000639,0.0003466049
2458733.727047315,0.9999873,0.0003466777
2458733.728436214,0.9999991,0.0003467311
2458733.729825113,0.9997555,0.0003469865
2458733.731214012,1.0000725,0.0003467874
2458733.732602911,0.9999701,0.0003465666
2458733.733991810,0.9998205,0.0003466377
2458733.735380708,1.0003661,0.0003466894
2458733.736769607,0.9996505,0.0003466980
2458733.738158506,1.0002424,0.0003467696
2458733.739547405,1.0000128,0.0003467845
2458733.740936304,1.0002006,0.0003467234
2458733.742325203,1.0001401,0.0003467025
2458733.743714102,0.9994441,0.0003468032
2458733.745103001,0.9998618,0.0003467727
2458733.746491899,0.9996735,0.0003467867
2458733.747880798,1.0006580,0.0003466735
2458733.749269697,0.9997658,0.0003465772
2458733.750658596,0.9996998,0.0003466806
2458733.752047495,1.0000407,0.0003468617
2458733.753436394,0.9998924,0.0003466952
2458733.754825293,1.0004535,0.0003469861
2458733.756214191,0.9997428,0.0003469623
2458733.757603090,0.9992452,0.0003466320
2458733.758991989,0.9999776,0.0003468361
2458733.760380888,0.9996050,0.0003469280
2458733.761769787,0.9998238,0.0003468226
2458733.763158686,1.0003092,0.0003468727
2458733.764547585,0.9996810,0.0003468386
2458733.765936484,0.9998876,0.0003469230
2458733.767325382,1.0002092,0.0003468243
2458733.768714281,1.0001518,0.0003468977
2458733.770103180,0.9997073,0.0003470711
2458733.771492079,0.9991314,0.0003467889
2458733.772880977,0.9998776,0.0003469022
2458733.774269877,1.0006203,0.0003469684
2458733.775658776,0.9999503,0.0003469222
2458733.777047674,0.9993168,0.0003469099
2458733.778436573,1.0002001,0.0003472182
2458733.779825472,0.9998732,0.0003470783
2458733.781214371,1.0000457,0.0003470937
2458733.782603270,1.0007073,0.0003471195
2458733.783992168,0.9999943,0.0003470584
2458733.785381068,0.9999525,0.0003470732
2458733.786769966,0.9998471,0.0003471271
2458733.788158865,0.9999308,0.0003470106
2458733.789547764,0.9996522,0.0003471155
2458733.790936663,1.0002762,0.0003470835
2458733.792325562,1.0002227,0.0003470475
2458733.793714460,0.9998603,0.0003471817
2458733.795103360,0.9997991,0.0003472107
2458733.796492258,0.9999706,0.0003471880
2458733.797881157,0.9996511,0.0003472294
2458733.799270056,0.9998520,0.0003471796
2458733.800658955,1.0001834,0.0003472688
2458733.802047854,1.0003643,0.0003473279
2458733.803436752,0.9995201,0.0003475694
2458733.804825651,0.9997957,0.0003472059
2458733.806214551,1.0000431,0.0003471554
2458733.807603449,0.9997277,0.0003472068
2458733.811770146,1.0000132,0.0003472749
2458733.813159044,1.0001586,0.0003473613
2458733.814547943,0.9998102,0.0003473293
2458733.815936842,1.0003352,0.0003474172
2458733.817325741,0.9997593,0.0003473040
2458733.818714640,1.0002004,0.0003474691
2458733.820103539,0.9999262,0.0003473736
2458733.821492438,1.0001057,0.0003473638
2458733.822881337,0.9999780,0.0003474553
2458733.824270235,0.9995388,0.0003474523
2458733.825659134,0.9996969,0.0003475334
2458733.827048033,1.0001409,0.0003475947
2458733.828436932,0.9992464,0.0003474036
2458733.829825831,0.9993240,0.0003473613
2458733.831214730,0.9984482,0.0003472935
2458733.832603629,0.9987329,0.0003471946
2458733.833992527,0.9980419,0.0003471640
2458733.835381426,0.9977017,0.0003470638
2458733.836770325,0.9979920,0.0003472377
2458733.838159224,0.9967600,0.0003473141
2458733.839548123,0.9970235,0.0003473336
2458733.840937022,0.9971390,0.0003470885
2458733.842325920,0.9960197,0.0003470958
2458733.843714819,0.9956657,0.0003470034
2458733.845103718,0.9951612,0.0003468357
2458733.846492617,0.9949972,0.0003468384
2458733.847881516,0.9952141,0.0003468090
2458733.849270415,0.9941838,0.0003467690
2458733.850659314,0.9945455,0.0003468662
2458733.852048213,0.9945354,0.0003467276
2458733.853437111,0.9950262,0.0003468274
2458733.854826010,0.9939817,0.0003469660
2458733.856214909,0.9940669,0.0003466931
2458733.857603808,0.9939566,0.0003466459
2458733.858992707,0.9946235,0.0003467553
2458733.860381606,0.9947923,0.0003470623
2458733.861770505,0.9936472,0.0003466969
2458733.863159403,0.9944035,0.0003470931
2458733.864548302,0.9940975,0.0003468260
2458733.865937201,0.9939122,0.0003468538
2458733.867326100,0.9932947,0.0003466858
2458733.868714999,0.9939571,0.0003467561
2458733.870103898,0.9936158,0.0003468987
2458733.871492797,0.9939884,0.0003470133
2458733.872881695,0.9941543,0.0003470844
2458733.874270594,0.9937505,0.0003467819
2458733.875659493,0.9935036,0.0003469265
2458733.877048392,0.9939751,0.0003468572
2458733.878437290,0.9941173,0.0003469955
2458733.879826189,0.9939443,0.0003469088
2458733.881215089,0.9940198,0.0003468949
2458733.882603987,0.9941443,0.0003469778
2458733.883992886,0.9932444,0.0003467702
2458733.885381785,0.9939751,0.0003469045
2458733.886770684,0.9943502,0.0003469110
2458733.888159583,0.9942215,0.0003470997
2458733.889548481,0.9944466,0.0003468720
2458733.890937380,0.9941322,0.0003469814
2458733.892326279,0.9944506,0.0003469275
2458733.893715178,0.9941070,0.0003467574
2458733.895104077,0.9942648,0.0003468758
2458733.896492976,0.9943129,0.0003468619
2458733.897881875,0.9938254,0.0003468967
2458733.899270773,0.9940368,0.0003469575
2458733.900659672,0.9941145,0.0003467883
2458733.902048571,0.9949667,0.0003471554
2458733.903437470,0.9942282,0.0003469563
2458733.904826369,0.9951566,0.0003469354
2458733.906215268,0.9953912,0.0003470744
2458733.907604166,0.9956479,0.0003472775
2458733.908993065,0.9957772,0.0003472583
2458733.910381964,0.9962070,0.0003472482
2458733.911770863,0.9965115,0.0003474004
2458733.913159762,0.9965977,0.0003472555
2458733.914548661,0.9964111,0.0003471227
2458733.915937560,0.9973860,0.0003473676
2458733.917326458,0.9974016,0.0003475602
2458733.918715357,0.9983768,0.0003474634
2458733.920104256,0.9981485,0.0003475254
2458733.921493155,0.9991851,0.0003475986
2458733.922882054,0.9989533,0.0003475151
2458733.924270953,0.9995666,0.0003475048
2458733.925659852,0.9996182,0.0003477638
2458733.927048751,0.9995704,0.0003476413
2458733.928437649,1.0000164,0.0003475273
2458733.929826548,0.9998099,0.0003475859
2458733.931215447,1.0002239,0.0003478501
2458733.932604346,0.9999831,0.0003476037
2458733.933993245,1.0003026,0.0003479161
2458733.935382144,0.9994055,0.0003475721
2458733.936771042,0.9994925,0.0003474997
2458733.938159941,1.0000206,0.0003476103
2458733.939548840,0.9998661,0.0003478802
2458733.940937739,0.9996149,0.0003477073
2458733.942326638,1.0009561,0.0003475836
2458733.943715537,1.0000145,0.0003476071
2458733.945104436,1.0000559,0.0003478304
2458733.946493334,0.9995766,0.0003475274
2458733.947882233,1.0002277,0.0003475467
2458733.949271132,0.9998917,0.0003476834
2458733.950660031,0.9998454,0.0003475629
2458733.952048929,1.0000253,0.0003476964
2458733.953437828,0.9991816,0.0003475086
2458733.954826728,0.9998573,0.0003473716
2458733.956215626,0.9991736,0.0003474832
2458733.957604525,1.0005212,0.0003475569
2458733.958993424,1.0000278,0.0003476097
2458733.960382323,0.9998137,0.0003475965
2458733.961771222,1.0000241,0.0003476398
2458733.963160120,1.0000907,0.0003475087
2458733.964549019,1.0006917,0.0003474824
2458733.965937918,0.9998318,0.0003475119
2458733.967326817,0.9989603,0.0003473213
2458733.968715716,0.9996566,0.0003476386
2458733.970104615,0.9996856,0.0003473691
2458733.971493513,1.0002659,0.0003474523
2458733.972882412,1.0001166,0.0003476774
2458733.974271311,1.0001065,0.0003474646
2458733.975660210,0.9998950,0.0003472995
2458733.977049109,0.9994497,0.0003474174
2458733.978438008,0.9996266,0.0003472115
2458733.979826907,0.9998063,0.0003473868
2458733.981215805,1.0002893,0.0003474849
2458733.985382502,1.0000983,0.0003472986
2458733.986771401,0.9993705,0.0003471453
2458733.988160300,0.9996311,0.0003474173
2458733.989549199,1.0000441,0.0003475221
2458733.990938097,0.9995237,0.0003472022
2458733.992326996,0.9998364,0.0003473935
2458733.993715895,1.0000673,0.0003473032
2458733.995104794,0.9998791,0.0003475805
2458733.997882592,0.9992331,0.0003474516
2458733.999271490,0.9999914,0.0003472540
2458734.000660389,0.9999122,0.0003472148
2458734.002049288,1.0000942,0.0003475130
2458734.003438187,0.9997094,0.0003473371
2458734.004827086,0.9996422,0.0003473415
2458734.006215984,0.9995689,0.0003475167
2458734.007604884,0.9996289,0.0003471921
2458734.008993783,0.9999990,0.0003472096
2458734.010382681,0.9991384,0.0003470466
2458734.011771580,1.0000932,0.0003471714
2458734.013160479,1.0003213,0.0003475712
2458734.014549378,1.0003638,0.0003472601
2458734.015938276,0.9996566,0.0003474346
2458734.017327175,0.9998377,0.0003470940
2458734.018716074,1.0000649,0.0003473424
2458734.020104973,0.9997184,0.0003471741
2458734.021493872,0.9998458,0.0003472945
2458734.022882771,0.9997751,0.0003472681
2458734.024271670,1.0002843,0.0003472266
2458734.025660568,1.0001130,0.0003471264
2458734.027049467,0.9997372,0.0003471279
2458734.028438366,0.9992926,0.0003470703
2458734.029827265,0.9991036,0.0003470928
2458734.031216164,0.9998660,0.0003470875
2458734.032605063,0.9993626,0.0003470022
2458734.033993961,0.9999096,0.0003472597
2458734.035382860,0.9997005,0.0003471316
2458734.036771759,0.9998854,0.0003474661
2458734.038160658,0.9996171,0.0003470417
2458734.039549557,1.0002352,0.0003471290
2458734.040938456,0.9999401,0.0003471343
2458734.042327355,0.9997163,0.0003472262
2458734.043716254,0.9997667,0.0003473105
2458734.045105152,0.9997521,0.0003472460
2458734.046494051,0.9992632,0.0003470089
2458734.047882950,1.0005730,0.0003471950
2458734.049271849,0.9998742,0.0003471993
2458734.050660748,0.9996373,0.0003471047
2458734.052049647,0.9994231,0.0003470596
2458734.053438545,0.9997921,0.0003471963
2458734.054827444,0.9995671,0.0003472344
2458734.056216343,0.9996640,0.0003470433
2458734.057605242,1.0000551,0.0003471730
2458734.058994141,0.9988632,0.0003472854
2458734.060383040,0.9997373,0.0003473146
2458734.061771938,1.0000993,0.0003472942
2458734.063160837,1.0005507,0.0003472603
2458734.064549736,0.9994870,0.0003471250
2458734.065938635,0.9992116,0.0003471911
2458734.067327534,0.9994108,0.0003471094
2458734.068716432,0.9997032,0.0003472474
2458734.070105331,0.9996568,0.0003472353
2458734.071494231,1.0005138,0.0003471598
2458734.072883129,0.9991991,0.0003471016
2458734.074272028,1.0000527,0.0003472165
2458734.075660927,1.0000243,0.0003473002
2458734.077049826,1.0001026,0.0003472853
2458734.078438724,1.0003271,0.0003471967
2458734.079827623,1.0003676,0.0003473649
2458734.081216522,0.9995350,0.0003472092
2458734.082605421,1.0003362,0.0003475265
2458734.083994320,1.0004361,0.0003474542
2458734.085383219,1.0004240,0.0003473021
2458734.086772117,1.0000465,0.0003473692
2458734.088161016,1.0002347,0.0003473808
2458734.089549915,0.9999628,0.0003473587
2458734.090938814,0.9999749,0.0003473144
2458734.092327713,0.9997592,0.0003472614
2458734.093716612,0.9998606,0.0003473135
2458734.095105511,1.0003480,0.0003473467
2458734.096494409,0.9996368,0.0003472962
2458734.097883308,0.9995722,0.0003477013
2458734.099272207,0.9996100,0.0003473822
2458734.100661106,1.0006326,0.0003475856
2458734.102050005,0.9995135,0.0003474516
2458734.103438904,0.9997798,0.0003472773
2458734.104827803,0.9996550,0.0003473165
2458734.106216701,1.0002993,0.0003473953
2458734.107605600,0.9994731,0.0003472660
2458734.108994499,0.9994149,0.0003473535
2458734.110383398,0.9995570,0.0003476035
2458734.111772297,0.9998176,0.0003474572
2458734.113161196,0.9993425,0.0003473348
2458734.114550094,0.9997548,0.0003474807
2458734.115938993,0.9999847,0.0003474303
2458734.117327892,0.9996299,0.0003474769
2458734.118716791,0.9993199,0.0003477223
2458734.120105690,0.9996059,0.0003476194
2458734.121494588,0.9998197,0.0003477549
2458734.122883487,1.0003229,0.0003476126
2458734.124272387,0.9992108,0.0003476336
2458734.125661285,1.0000954,0.0003474618
2458734.127050184,0.9994728,0.0003475150
2458734.128439083,1.0001219,0.0003476241
2458734.129827982,1.0003270,0.0003475784
2458734.131216880,1.0002120,0.0003477297
2458734.132605779,0.9991711,0.0003474351
2458734.133994678,0.9999311,0.0003475612
2458734.135383577,1.0001655,0.0003476680
2458734.136772476,1.0001002,0.0003477247
2458734.138161375,1.0011709,0.0003478036
2458734.139550274,0.9994257,0.0003475571
2458734.140939172,0.9998883,0.0003477617
2458734.142328071,0.9997068,0.0003477552
2458734.143716970,0.9997157,0.0003476551
2458734.145105869,1.0004360,0.0003477861
2458734.146494768,1.0001199,0.0003476681
2458734.147883667,0.9995602,0.0003476168
2458734.149272565,1.0005822,0.0003478133
2458734.150661464,0.9994455,0.0003476679
2458734.152050363,1.0002078,0.0003477416
2458734.153439262,0.9997486,0.0003478348
2458734.154828161,0.9993164,0.0003477624
2458734.156217060,1.0006098,0.0003479025
2458734.157605959,0.9997671,0.0003477831
2458734.158994857,0.9995391,0.0003478021
2458734.160383756,1.0000089,0.0003477370
2458734.161772655,1.0002648,0.0003478657
2458734.163161554,1.0003952,0.0003478722
2458734.164550453,1.0000326,0.0003478089
2458734.165939352,0.9996021,0.0003477623
2458734.167328250,0.9997875,0.0003477674
2458734.168717149,1.0001411,0.0003479322
2458734.170106048,0.9998790,0.0003480162
2458734.171494947,1.0003777,0.0003478639
2458734.172883846,0.9996742,0.0003477541
2458734.174272744,0.9999958,0.0003480098
2458734.175661644,0.9995875,0.0003479051
2458734.177050543,0.9998492,0.0003478520
2458734.178439441,1.0006535,0.0003480539
2458734.179828340,0.9996369,0.0003479332
2458734.181217239,0.9995866,0.0003479092
2458734.182606138,1.0000963,0.0003480823
2458734.183995036,0.9996189,0.0003478464
2458734.185383935,0.9994962,0.0003477445
2458734.186772834,1.0000950,0.0003479837
2458734.188161733,0.9995968,0.0003478663
2458734.189550632,1.0004455,0.0003480197
2458734.190939531,1.0000927,0.0003479405
2458734.192328430,1.0000868,0.0003478610
2458734.193717328,0.9995807,0.0003479875
2458734.195106227,0.9997914,0.0003478962
2458734.196495126,0.9992876,0.0003476649
2458734.197884025,1.0007620,0.0003480193
2458734.199272924,0.9990174,0.0003477809
2458734.200661823,1.0002619,0.0003480157
2458734.202050721,1.0000944,0.0003480826
2458734.203439620,0.9997553,0.0003477711
2458734.204828519,0.9999399,0.0003478775
2458734.206217418,1.0004049,0.0003479728
2458734.207606317,1.0005301,0.0003479146
2458734.208995216,0.9992408,0.0003478933
2458734.210384115,1.0001092,0.0003478636
2458734.211773014,1.0002916,0.0003478877
2458734.213161912,0.9997814,0.0003477722
2458734.214550811,0.9999011,0.0003479273
2458734.215939710,1.0006574,0.0003478833
2458734.217328609,1.0004600,0.0003479293
2458734.218717508,0.9999431,0.0003480204
2458734.220106407,1.0000556,0.0003480727
2458734.221495305,1.0000438,0.0003479828
2458734.222884204,1.0000476,0.0003479514
2458734.224273103,0.9996254,0.0003480533
2458734.225662002,0.9992218,0.0003478983
2458734.227050900,1.0000113,0.0003479546
2458734.228439800,1.0002109,0.0003479751
2458734.229828698,1.0002229,0.0003478223
2458734.231217597,1.0001883,0.0003479044
2458734.232606496,1.0000444,0.0003482061
2458734.233995395,0.9994082,0.0003479967
2458734.235384294,0.9998436,0.0003480353
2458734.236773192,0.9993996,0.0003476962
2458734.238162091,0.9999826,0.0003478879
2458734.239550991,0.9999471,0.0003477621
2458734.240939889,1.0004775,0.0003479074
2458734.242328788,0.9997064,0.0003477666
2458734.243717687,1.0001212,0.0003479342
2458734.245106586,0.9997395,0.0003479458
2458734.246495484,1.0005137,0.0003478547
2458734.247884383,0.9992486,0.0003478403
2458734.249273282,0.9997713,0.0003477195
2458734.250662181,1.0001839,0.0003480404
2458734.252051080,1.0003488,0.0003479535
2458734.253439979,0.9993941,0.0003477198
2458734.254828878,0.9993592,0.0003480063
2458734.256217776,0.9999169,0.0003476403
2458734.257606675,1.0000043,0.0003476774
2458734.258995574,0.9991477,0.0003478999
2458734.260384473,0.9997311,0.0003477090
2458734.261773372,0.9999284,0.0003476649
2458734.263162271,1.0002436,0.0003477837
2458734.264551169,0.9998592,0.0003476689
2458734.265940068,0.9994295,0.0003475332
2458734.267328967,0.9999647,0.0003477741
2458734.268717866,0.9998675,0.0003476941
2458734.270106765,1.0009233,0.0003476720
2458734.271495664,0.9992054,0.0003473649
2458734.272884563,1.0002986,0.0003477447
2458734.274273462,0.9995771,0.0003475913
2458734.275662360,1.0002989,0.0003475271
2458734.277051259,0.9999766,0.0003475999
2458734.278440158,0.9992385,0.0003475350
2458734.279829057,0.9999249,0.0003474338
2458734.281217956,0.9992876,0.0003473334
2458734.282606855,1.0004373,0.0003477369
2458734.283995753,1.0001036,0.0003476398
2458734.285384652,0.9996377,0.0003476829
2458734.286773551,0.9998743,0.0003474389
2458734.288162450,0.9996377,0.0003474935
2458734.289551349,1.0010769,0.0003475313
2458734.290940247,1.0000984,0.0003474444
2458734.292329147,0.9992495,0.0003472820
2458734.293718045,1.0001501,0.0003476093
2458734.295106944,1.0002962,0.0003474865
2458734.296495843,1.0002482,0.0003475148
2458734.297884742,1.0002576,0.0003474879
2458734.299273640,0.9996791,0.0003472988
2458734.300662539,1.0001914,0.0003474909
2458734.302051438,1.0000049,0.0003475705
2458734.303440337,0.9998187,0.0003474401
2458734.304829236,1.0005592,0.0003474296
2458734.306218135,0.9999499,0.0003473267
2458734.307607034,0.9998372,0.0003473685
2458734.308995933,0.9997635,0.0003472662
2458734.310384831,0.9997711,0.0003475661
2458734.311773730,0.9999146,0.0003472564
2458734.313162629,1.0000208,0.0003472455
2458734.314551528,0.9994959,0.0003472754
2458734.315940427,0.9997775,0.0003471990
2458734.317329326,1.0000595,0.0003474652
2458734.318718224,0.9999246,0.0003472946
2458734.320107123,0.9998872,0.0003474696
2458734.321496022,0.9996866,0.0003471897
2458734.322884921,1.0005903,0.0003475998
2458734.324273820,0.9993633,0.0003472771
2458734.325662719,0.9994511,0.0003471306
2458734.327051618,1.0001635,0.0003473171
2458734.328440516,0.9998472,0.0003471176
2458734.329829415,1.0003641,0.0003473597
2458734.331218314,0.9997930,0.0003471545
2458734.332607213,1.0007665,0.0003473934
2458734.333996112,0.9994013,0.0003471114
2458734.335385011,1.0000251,0.0003472122
2458734.336773910,0.9997873,0.0003471110
2458734.338162808,1.0003719,0.0003471923
2458734.339551707,1.0000126,0.0003471803
2458734.340940606,0.9999946,0.0003472526
2458734.342329505,0.9996720,0.0003471331
2458734.343718404,1.0000862,0.0003472443
2458734.345107303,1.0000002,0.0003472759
2458734.346496202,0.9995092,0.0003471057
2458734.347885100,0.9997574,0.0003470671
2458734.349273999,0.9997124,0.0003472965
2458734.350662898,0.9992580,0.0003470622
2458734.352051797,0.9997496,0.0003471295
2458734.353440696,0.9995148,0.0003471473
2458734.354829594,0.9994984,0.0003469722
2458734.356218494,1.0001474,0.0003471200
2458734.357607392,1.0002082,0.0003470920
2458734.358996291,0.9995236,0.0003471637
2458734.360385190,0.9996802,0.0003473630
2458734.361774089,0.9999610,0.0003470877
2458734.363162987,0.9999681,0.0003470868
2458734.364551886,1.0000166,0.0003471565
2458734.365940786,0.9996020,0.0003470939
2458734.367329684,1.0001122,0.0003473129
2458734.368718583,0.9995413,0.0003469752
2458734.370107482,0.9999041,0.0003471621
2458734.371496381,1.0002385,0.0003470986
2458734.372885280,0.9994876,0.0003471743
2458734.374274178,1.0006156,0.0003473218
2458734.375663077,0.9995557,0.0003470914
2458734.377051976,1.0003463,0.0003473163
2458734.378440875,0.9994446,0.0003471201
2458734.379829774,0.9996896,0.0003471670
2458734.381218673,0.9995488,0.0003470014
2458734.382607572,1.0001442,0.0003471520
2458734.383996470,1.0000416,0.0003472855
2458734.385385369,1.0000519,0.0003472462
2458734.386774268,0.9994154,0.0003470292
2458734.388163167,1.0001020,0.0003475656
2458734.389552066,0.9997414,0.0003471474
2458734.390940965,0.9996217,0.0003471262
2458734.392329863,1.0001347,0.0003472670
2458734.393718762,1.0000108,0.0003476769
2458734.395107661,0.9994996,0.0003472275
2458734.396496560,1.0003593,0.0003473884
2458734.397885459,0.9998671,0.0003473576
2458734.399274358,1.0005544,0.0003475001
2458734.400663257,1.0003059,0.0003475136
2458734.402052156,0.9995273,0.0003471810
2458734.403441054,0.9998318,0.0003473617
2458734.404829953,0.9996523,0.0003472124
2458734.406218852,0.9995291,0.0003471889
2458734.407607751,1.0006095,0.0003473740
2458734.408996650,0.9999016,0.0003472370
2458734.410385549,0.9999796,0.0003472211
2458734.411774448,0.9994521,0.0003471933
2458734.413163346,0.9993509,0.0003471569
2458734.414552245,0.9996600,0.0003472501
2458734.415941144,1.0001659,0.0003473723
2458734.417330043,1.0000312,0.0003474745
2458734.418718942,0.9996089,0.0003473307
2458734.420107841,1.0001818,0.0003474324
2458734.421496740,0.9997685,0.0003473018
2458734.422885638,0.9998492,0.0003474096
2458734.424274537,0.9994277,0.0003472550
2458734.425663436,0.9998612,0.0003475128
2458734.427052335,1.0000603,0.0003473750
2458734.428441234,0.9996554,0.0003473161
2458734.429830133,1.0000789,0.0003477703
2458734.431219032,1.0005696,0.0003476425
2458734.432607930,0.9998102,0.0003472840
2458734.433996829,0.9996561,0.0003474007
2458734.435385728,0.9997908,0.0003475366
2458734.436774627,1.0004487,0.0003476920
2458734.438163526,1.0000657,0.0003476683
2458734.439552424,1.0002049,0.0003474910
2458734.440941324,0.9997782,0.0003474733
2458734.442330223,0.9999998,0.0003476476
2458734.443719121,0.9998128,0.0003475153
2458734.445108020,0.9994999,0.0003473534
2458734.446496919,0.9999701,0.0003477046
2458734.447885818,0.9998546,0.0003476786
2458734.449274716,1.0004008,0.0003476949
2458734.450663615,0.9999396,0.0003475637
2458734.452052515,1.0005609,0.0003475647
2458734.453441413,0.9997205,0.0003477054
2458734.454830312,1.0002347,0.0003476532
2458734.456219211,0.9998147,0.0003475643
2458734.457608110,0.9998797,0.0003477386
2458734.458997009,0.9994169,0.0003476324
2458734.460385907,0.9999428,0.0003476526
2458734.461774806,1.0002230,0.0003477165
2458734.463163705,0.9997336,0.0003477494
2458734.464552604,0.9997379,0.0003478329
2458734.465941503,1.0009301,0.0003480013
2458734.467330402,0.9996198,0.0003478707
2458734.468719301,0.9999955,0.0003477644
2458734.470108199,1.0001766,0.0003477666
2458734.471497098,1.0000793,0.0003478345
2458734.472885997,0.9997501,0.0003478040
2458734.474274896,1.0009288,0.0003479876
2458734.475663795,0.9999605,0.0003479319
2458734.477052694,0.9998298,0.0003478789
2458734.478441593,0.9998860,0.0003479317
2458734.479830491,1.0002803,0.0003479607
2458734.481219390,1.0003257,0.0003479364
2458734.482608289,1.0000759,0.0003481856
2458734.483997188,1.0004104,0.0003479058
2458734.485386087,1.0001274,0.0003478770
2458734.486774986,1.0000662,0.0003479149
2458734.488163885,1.0001392,0.0003479876
2458734.489552784,0.9999381,0.0003480285
2458734.490941682,0.9998112,0.0003480651
2458734.492330581,0.9999890,0.0003479685
2458734.493719480,0.9995581,0.0003479835
2458734.495108379,1.0006995,0.0003481555
2458734.496497278,0.9999036,0.0003481201
2458734.497886177,1.0003605,0.0003482668
2458734.499275076,1.0003533,0.0003481099
2458734.500663975,1.0000324,0.0003480294
2458734.502052873,0.9994019,0.0003480101
2458734.503441772,1.0000897,0.0003480989
2458734.504830671,0.9998433,0.0003480274
2458734.506219570,0.9997233,0.0003482184
2458734.507608469,1.0001868,0.0003480930
2458734.508997368,1.0001162,0.0003482998
2458734.510386267,0.9996748,0.0003480733
2458734.511775165,1.0005533,0.0003483504
2458734.513164064,1.0004768,0.0003483713
2458734.514552963,0.9996287,0.0003480549
2458734.515941862,1.0000831,0.0003484666
2458734.517330761,1.0004801,0.0003482104
2458734.518719660,0.9996050,0.0003480870
2458734.520108559,0.9999769,0.0003481961
2458734.521497458,0.9999665,0.0003482300
2458734.522886356,1.0005645,0.0003482697
2458734.524275255,0.9999594,0.0003482922
2458734.525664154,1.0001909,0.0003483855
2458734.527053053,1.0001819,0.0003486367
2458734.528441952,1.0009462,0.0003485153
2458734.529830851,1.0006426,0.0003485576
2458734.531219750,0.9992505,0.0003482740
2458734.532608648,1.0005031,0.0003483237
2458734.533997547,1.0000171,0.0003482845
2458734.535386446,0.9999387,0.0003485893
2458734.536775345,0.9998292,0.0003485549
2458734.538164244,1.0005672,0.0003485866
2458734.539553143,1.0002581,0.0003484863
2458734.540942042,0.9994553,0.0003483946
2458734.542330941,0.9997139,0.0003485363
2458734.543719839,1.0000121,0.0003483713
2458734.545108738,0.9998487,0.0003485147
2458734.546497637,1.0003870,0.0003487235
2458734.547886536,1.0000798,0.0003484724
2458734.549275435,0.9998094,0.0003485484
2458734.550664334,1.0000860,0.0003485996
2458734.552053233,0.9990917,0.0003483249
2458734.553442131,1.0002601,0.0003484961
2458734.554831030,0.9998900,0.0003484787
2458734.556219929,1.0009724,0.0003487701
2458734.557608828,0.9995539,0.0003485430
2458734.558997727,1.0002630,0.0003488021
2458734.560386626,0.9995239,0.0003485712
2458734.561775525,0.9998004,0.0003485954
2458734.563164424,1.0002147,0.0003486616
2458734.564553323,1.0000143,0.0003486189
2458734.565942221,1.0001115,0.0003488010
2458734.567331120,0.9996305,0.0003485018
2458734.570108918,0.9997675,0.0003485570
2458734.571497817,1.0005070,0.0003486959
2458734.572886716,0.9997437,0.0003485629
2458734.574275615,0.9998997,0.0003486898
2458734.575664514,0.9997464,0.0003487254
2458734.577053412,0.9993356,0.0003488057
2458734.578442311,1.0003092,0.0003488043
2458734.579831210,1.0012618,0.0003489152
2458734.581220109,1.0003298,0.0003489068
2458734.582609008,0.9996359,0.0003486668
2458734.583997907,1.0003646,0.0003488938
2458734.585386806,0.9998798,0.0003487034
2458734.586775705,0.9999131,0.0003487434
2458734.588164603,0.9999260,0.0003489011
2458734.589553502,0.9999964,0.0003487707
2458734.590942401,0.9999049,0.0003488957
2458734.592331300,0.9999095,0.0003491165
2458734.593720199,0.9995660,0.0003487665
2458734.595109098,0.9995974,0.0003488199
2458734.596497997,0.9998680,0.0003488622
2458734.597886896,0.9992435,0.0003486755
2458734.599275794,0.9995604,0.0003489886
2458734.600664693,0.9998379,0.0003490750
2458734.602053592,1.0002399,0.0003491079
2458734.603442491,1.0000291,0.0003490398
2458734.604831390,1.0000190,0.0003490193
2458734.606220289,1.0005647,0.0003489035
2458734.607609188,1.0001812,0.0003491399
2458734.608998087,0.9999537,0.0003491487
2458734.610386985,0.9996813,0.0003490292
2458734.611775884,1.0003934,0.0003489766
2458734.613164783,0.9995855,0.0003489513
2458734.614553682,1.0002319,0.0003491164
2458734.615942581,1.0002655,0.0003489403
2458734.617331480,1.0002368,0.0003489935
2458734.618720379,0.9998289,0.0003491837
2458734.620109278,0.9996342,0.0003488893
2458734.621498177,1.0005040,0.0003489478
2458734.622887075,1.0001743,0.0003491819
2458734.624275974,1.0003092,0.0003491077
2458734.625664873,0.9996365,0.0003489345
2458734.627053772,1.0001691,0.0003490851
2458734.628442671,0.9998818,0.0003489723
2458734.629831570,1.0007101,0.0003492617
2458734.631220469,1.0003603,0.0003490946
2458734.632609368,1.0003089,0.0003490978
2458734.633998266,1.0000714,0.0003491786
2458734.635387165,1.0001548,0.0003491235
2458734.636776064,1.0006045,0.0003493366
2458734.638164963,1.0003192,0.0003491809
2458734.639553862,1.0007181,0.0003491101
2458734.640942761,0.9995987,0.0003491741
2458734.642331660,0.9999270,0.0003489933
2458734.643720559,1.0001521,0.0003493461
2458734.645109458,1.0002332,0.0003492638
2458734.646498356,1.0006372,0.0003494748
2458734.647887256,0.9996838,0.0003491721
2458734.649276154,0.9996958,0.0003491548
2458734.650665053,1.0001021,0.0003490998
2458734.652053952,1.0003209,0.0003491675
2458734.653442851,1.0000259,0.0003495670
2458734.654831750,0.9996462,0.0003490714
2458734.656220649,0.9996883,0.0003491683
2458734.657609547,1.0009060,0.0003493447
2458734.658998447,0.9995721,0.0003490424
2458734.660387346,1.0004017,0.0003492070
2458734.661776244,1.0001863,0.0003491600
2458734.663165143,1.0000959,0.0003493900
2458734.664554042,1.0001047,0.0003491573
2458734.665942941,1.0005677,0.0003491751
2458734.667331840,1.0008701,0.0003494413
2458734.668720739,1.0003652,0.0003491958
2458734.670109638,1.0007241,0.0003492918
2458734.671498537,0.9997393,0.0003493424
2458734.672887436,0.9999166,0.0003490927
2458734.674276334,0.9997252,0.0003491283
2458734.675665233,0.9998810,0.0003491067
2458734.677054132,0.9995886,0.0003493568
2458734.678443031,0.9996660,0.0003491793
2458734.679831930,1.0001989,0.0003494026
2458734.681220829,0.9997013,0.0003493346
2458734.682609728,1.0001354,0.0003492858
2458734.683998627,1.0001355,0.0003492082
2458734.685387526,0.9997847,0.0003491862
2458734.686776424,1.0003151,0.0003493079
2458734.688165323,1.0010357,0.0003493640
2458734.689554222,1.0001414,0.0003491913
2458734.690943121,0.9995195,0.0003491600
2458734.692332020,0.9997492,0.0003492363
2458734.693720919,1.0002093,0.0003494575
2458734.695109818,1.0005831,0.0003493429
2458734.696498717,1.0005316,0.0003494135
2458734.697887615,1.0004396,0.0003492847
2458734.699276514,1.0006950,0.0003492858
2458734.700665413,0.9992923,0.0003492230
2458734.702054312,0.9995051,0.0003493364
2458734.703443211,0.9996325,0.0003491731
2458734.704832110,1.0002395,0.0003493159
2458734.706221009,0.9998824,0.0003492617
2458734.707609908,1.0000439,0.0003494983
2458734.708998807,1.0000055,0.0003493794
2458734.710387705,1.0006924,0.0003494038
2458734.711776604,1.0007140,0.0003496562
2458734.713165503,0.9996979,0.0003494346
2458734.714554403,1.0002744,0.0003496370
2458734.715943301,1.0002374,0.0003495545
2458734.717332200,1.0007403,0.0003495195
2458734.718721099,0.9998850,0.0003494821
2458734.720109998,0.9999620,0.0003494516
2458734.721498897,1.0002646,0.0003494524
2458734.722887796,0.9997386,0.0003493925
2458734.724276694,0.9996817,0.0003494938
2458734.725665594,1.0001879,0.0003494778
2458734.727054493,1.0003471,0.0003497275
2458734.728443391,0.9997426,0.0003493792
2458734.729832290,1.0004438,0.0003495250
2458734.731221189,1.0001804,0.0003495064
2458734.732610088,1.0000103,0.0003495271
2458734.733998987,0.9999091,0.0003494741
2458734.735387886,1.0005518,0.0003496044
2458734.736776785,1.0000728,0.0003496869
2458734.738165684,1.0001357,0.0003497923
2458734.739554583,1.0009910,0.0003495893
2458734.742332380,0.9997740,0.0003497108
2458734.743721279,1.0008054,0.0003498137
2458734.745110178,1.0000823,0.0003496488
2458734.746499077,1.0005176,0.0003497477
2458734.747887976,0.9996235,0.0003497405
2458734.750665774,0.9996266,0.0003495564
2458734.752054673,0.9999206,0.0003498408
2458734.753443572,0.9993249,0.0003496928
2458734.754832471,1.0000783,0.0003497762
2458734.756221369,1.0001828,0.0003497439
2458734.757610268,0.9996882,0.0003498063
2458734.758999167,0.9999922,0.0003499871
2458734.760388067,0.9996651,0.0003498599
2458734.761776965,0.9998982,0.0003497610
2458734.763165864,1.0000928,0.0003500049
2458734.764554763,0.9995724,0.0003498212
2458734.765943662,0.9997731,0.0003498575
2458734.767332561,1.0003383,0.0003498928
2458734.768721459,1.0004002,0.0003497888
2458734.770110358,0.9996702,0.0003498917
2458734.771499258,0.9997490,0.0003498856
2458734.772888156,1.0002546,0.0003498404
2458734.774277055,0.9997533,0.0003499428
2458734.775665954,0.9991367,0.0003499399
2458734.777054853,1.0002397,0.0003499456
2458734.778443752,1.0000610,0.0003500483
2458734.779832651,0.9993433,0.0003499305
2458734.781221550,0.9996152,0.0003499123
2458734.782610449,0.9998634,0.0003499227
2458734.783999348,1.0004054,0.0003500698
2458734.785388247,1.0000155,0.0003501446
2458734.786777146,1.0000149,0.0003503267
2458734.788166045,0.9994895,0.0003500011
2458734.789554943,0.9999572,0.0003500480
2458734.790943842,1.0002214,0.0003501989
2458734.792332741,0.9998047,0.0003503431
2458734.793721640,0.9996850,0.0003501502
2458734.795110539,0.9994979,0.0003503697
2458734.796499438,0.9998548,0.0003502534
2458734.797888337,0.9997672,0.0003502151
2458734.799277236,0.9995716,0.0003503930
2458734.800666135,1.0000337,0.0003502226
2458734.802055034,1.0001987,0.0003504588
2458734.803443932,1.0000492,0.0003503929
2458734.804832831,1.0003481,0.0003504498
2458734.806221731,0.9999979,0.0003505347
2458734.807610629,0.9996893,0.0003503665
2458734.808999528,1.0006251,0.0003505231
2458734.810388427,0.9998387,0.0003504350
2458734.811777326,0.9994247,0.0003503232
2458734.813166225,1.0005747,0.0003506307
2458734.814555124,1.0001895,0.0003508976
2458734.815944023,0.9996946,0.0003504305
2458734.817332922,0.9993090,0.0003503296
2458734.818721821,0.9998614,0.0003507355
2458734.820110720,1.0000229,0.0003506210
2458734.821499619,0.9999538,0.0003506884
2458734.822888518,0.9996739,0.0003505835
2458734.824277417,0.9991867,0.0003505167
2458734.825666315,1.0003154,0.0003507050
2458734.827055214,0.9997901,0.0003509300
2458734.828444113,1.0000178,0.0003506298
2458734.829833013,0.9997861,0.0003506532
2458734.831221911,0.9996918,0.0003507008
2458734.832610810,1.0001485,0.0003508639
2458734.833999709,0.9998009,0.0003508558
2458734.835388608,0.9999198,0.0003508503
2458734.836777507,1.0007610,0.0003509281
2458734.838166406,0.9995937,0.0003507423
2458734.839555305,0.9998922,0.0003510554
2458734.840944204,1.0000101,0.0003509312
2458734.842333103,0.9999977,0.0003508203
2458734.843722002,0.9999022,0.0003510171
2458734.845110901,1.0001298,0.0003509001
2458734.846499799,1.0004393,0.0003509384
2458734.847888698,1.0002370,0.0003509330
2458734.849277597,0.9999454,0.0003508676
2458734.850666496,0.9999537,0.0003508942
2458734.852055395,0.9997595,0.0003508024
2458734.853444294,1.0000723,0.0003509032
2458734.854833193,1.0007440,0.0003510490
2458734.856222092,0.9997055,0.0003508767
2458734.857610991,1.0000629,0.0003510963
2458734.858999890,1.0000814,0.0003510935
2458734.860388789,0.9996754,0.0003509377
2458734.861777688,1.0005482,0.0003511244
2458734.863166586,1.0006085,0.0003511945
2458734.864555486,0.9999748,0.0003511483
2458734.865944385,1.0008318,0.0003512587
2458734.867333284,0.9999143,0.0003510825
2458734.868722182,0.9998685,0.0003511802
2458734.870111081,1.0002744,0.0003511276
2458734.871499980,1.0000886,0.0003511766
2458734.872888879,0.9997979,0.0003511978
2458734.874277778,1.0005459,0.0003511682
2458734.875666677,0.9997407,0.0003513795
2458734.877055576,0.9998524,0.0003511548
2458734.878444475,1.0004358,0.0003511510
2458734.879833374,1.0002727,0.0003514211
2458734.881222273,0.9995830,0.0003512014
2458734.882611172,0.9999630,0.0003513836
2458734.884000071,0.9999374,0.0003514126
2458734.885388970,0.9999887,0.0003513101
2458734.886777868,1.0007001,0.0003514085
2458734.888166768,1.0002127,0.0003510862
2458734.889555667,0.9998592,0.0003512552
2458734.890944566,1.0002280,0.0003513476
2458734.892333465,1.0003774,0.0003514272
2458734.893722363,0.9996522,0.0003513404
2458734.895111262,1.0003234,0.0003511942
2458734.896500161,0.9996561,0.0003513566
2458734.897889060,1.0001215,0.0003512682
2458734.899277959,0.9999276,0.0003515394
2458734.900666858,0.9996992,0.0003513180
2458734.902055757,0.9998883,0.0003512911
2458734.903444656,0.9998998,0.0003512694
2458734.904833555,1.0002963,0.0003515077
2458734.907611353,0.9999261,0.0003513561
2458734.909000252,1.0000158,0.0003513264
2458734.910389151,1.0000523,0.0003513923
2458734.911778050,1.0001311,0.0003514487
2458734.913166949,1.0004635,0.0003513613
2458734.914555848,0.9998582,0.0003511882
2458734.915944747,1.0002335,0.0003514317
2458734.917333646,1.0005792,0.0003512332
2458734.918722544,1.0004563,0.0003514087
2458734.920111443,1.0000184,0.0003513587
2458734.921500342,0.9996055,0.0003514404
2458734.922889241,1.0004361,0.0003514421
2458734.924278140,0.9992126,0.0003511415
2458734.925667039,0.9999708,0.0003512294
2458734.927055938,1.0006453,0.0003515838
2458734.928444837,0.9998478,0.0003511949
2458734.929833736,0.9995125,0.0003511574
2458734.931222635,1.0000010,0.0003513397
2458734.932611534,1.0000326,0.0003511824
2458734.934000433,0.9997290,0.0003512784
2458734.935389332,1.0003251,0.0003512337
2458734.936778231,1.0011219,0.0003514513
2458734.938167130,1.0005543,0.0003513884
2458734.939556029,1.0000162,0.0003511947
2458734.940944928,0.9999698,0.0003511605
2458734.942333827,0.9997670,0.0003511384
2458734.943722726,1.0003552,0.0003512113
2458734.945111625,1.0004747,0.0003511667
2458734.946500523,1.0001319,0.0003511824
2458734.947889423,1.0000752,0.0003511940
2458734.949278322,1.0000716,0.0003511538
2458734.950667221,0.9996950,0.0003511357
2458734.952056120,0.9998798,0.0003510314
2458734.953445018,1.0003833,0.0003512713
2458734.954833917,0.9999319,0.0003510471
2458734.956222816,0.9998093,0.0003513159
2458734.957611715,1.0002899,0.0003510322
2458734.959000614,0.9993581,0.0003509928
2458734.960389514,0.9999623,0.0003510737
2458734.961778413,1.0004050,0.0003511569
2458734.963167312,1.0002138,0.0003510017
2458734.964556210,1.0004743,0.0003511440
2458734.965945109,0.9999814,0.0003512736
2458734.967334008,0.9990984,0.0003509057
2458734.968722907,1.0002545,0.0003510755
2458734.970111806,0.9998912,0.0003510273
2458734.971500705,0.9996618,0.0003509642
2458734.972889604,1.0000555,0.0003510086
2458734.974278503,1.0001083,0.0003510564
2458734.975667402,0.9998457,0.0003508318
2458734.977056301,0.9999228,0.0003510654
2458734.978445200,1.0000321,0.0003509523
2458734.979834099,0.9997736,0.0003508016
2458734.981222998,1.0002491,0.0003509551
2458734.982611897,1.0003232,0.0003508976
2458734.984000796,0.9994163,0.0003508727
2458734.985389695,1.0001297,0.0003509960
2458734.986778594,1.0001458,0.0003510727
2458734.988167493,1.0002360,0.0003510366
2458734.989556392,1.0000509,0.0003508211
2458734.990945291,0.9997269,0.0003507112
2458734.992334190,1.0000359,0.0003509131
2458734.993723089,1.0007841,0.0003510802
2458734.995111988,1.0003878,0.0003509521
2458734.996500887,0.9997682,0.0003507924
2458734.997889786,1.0000098,0.0003508786
2458734.999278685,1.0006390,0.0003510419
2458735.000667584,1.0012962,0.0003511912
2458735.002056483,1.0003735,0.0003508811
2458735.003445382,1.0000678,0.0003509450
2458735.004834280,1.0002673,0.0003507405
2458735.006223179,1.0004684,0.0003506883
2458735.007612078,0.9999415,0.0003508137
2458735.009000978,1.0000697,0.0003506796
2458735.010389877,1.0002831,0.0003506391
2458735.011778776,1.0001893,0.0003507805
2458735.013167675,0.9998763,0.0003506280
2458735.014556574,1.0010200,0.0003507680
2458735.015945472,0.9994651,0.0003505911
2458735.017334371,0.9995754,0.0003506151
2458735.018723270,1.0005780,0.0003509554
2458735.020112169,0.9999266,0.0003506815
2458735.021501068,0.9999038,0.0003505672
2458735.022889968,1.0004942,0.0003507792
2458735.024278867,1.0006177,0.0003507248
2458735.025667766,1.0002649,0.0003505869
2458735.027056665,1.0001529,0.0003505420
2458735.028445563,1.0004767,0.0003504969
2458735.029834462,0.9998564,0.0003505681
2458735.031223361,0.9998525,0.0003504528
2458735.032612260,0.9999986,0.0003505481
2458735.034001159,1.0003935,0.0003505345
2458735.035390059,1.0008126,0.0003505405
2458735.036778958,1.0006733,0.0003505042
2458735.038167857,0.9996445,0.0003506760
2458735.039556755,0.9997702,0.0003508109
2458735.040945654,0.9997928,0.0003504453
2458735.042334553,1.0001431,0.0003505416
2458735.043723452,1.0005861,0.0003507270
2458735.045112351,1.0004941,0.0003506277
2458735.046501250,1.0005712,0.0003506712
2458735.047890150,1.0002587,0.0003505250
2458735.049279049,1.0011342,0.0003507095
2458735.050667947,1.0000763,0.0003503817
2458735.052056846,0.9999930,0.0003504449
2458735.053445745,0.9997986,0.0003505154
2458735.054834644,0.9993970,0.0003501589
2458735.056223543,0.9997481,0.0003504356
2458735.057612442,0.9992484,0.0003503698
2458735.059001341,0.9993654,0.0003505563
2458735.060390241,1.0001095,0.0003504230
2458735.061779140,0.9999638,0.0003503697
2458735.063168038,1.0006317,0.0003504983
2458735.064556937,0.9999153,0.0003504977
2458735.065945837,0.9997805,0.0003504050
2458735.067334736,0.9999013,0.0003503560
2458735.068723634,0.9996863,0.0003502633
2458735.070112533,1.0004192,0.0003506052
2458735.071501432,0.9999921,0.0003504532
2458735.072890332,0.9998623,0.0003504356
2458735.074279231,1.0004434,0.0003506084
2458735.075668130,1.0002936,0.0003505266
2458735.077057029,0.9996377,0.0003504868
2458735.078445928,0.9999059,0.0003505081
2458735.079834826,0.9998764,0.0003505521
2458735.081223725,0.9997682,0.0003504773
2458735.082612624,1.0002780,0.0003505147
2458735.084001523,1.0001483,0.0003508416
2458735.085390422,1.0001530,0.0003506589
2458735.086779322,1.0002989,0.0003507167
2458735.088168221,1.0000013,0.0003503892
2458735.089557120,0.9996153,0.0003503879
2458735.090946019,1.0002820,0.0003505507
2458735.092334918,1.0007648,0.0003507719
2458735.093723817,1.0004099,0.0003508810
2458735.095112716,0.9999362,0.0003505940
2458735.096501615,1.0002653,0.0003506991
2458735.097890513,1.0002600,0.0003506300
2458735.099279413,1.0001910,0.0003505138
2458735.100668312,1.0002504,0.0003504939
2458735.102057211,1.0000903,0.0003505822
2458735.103446110,1.0003191,0.0003509038
2458735.104835009,0.9997872,0.0003506946
2458735.106223908,1.0001248,0.0003506271
2458735.107612807,0.9998631,0.0003505388
2458735.109001706,1.0003198,0.0003506588
2458735.110390605,1.0002187,0.0003506215
2458735.111779504,1.0006127,0.0003508218
2458735.113168403,1.0001457,0.0003506333
2458735.114557302,0.9995727,0.0003507378
2458735.115946201,1.0006361,0.0003507666
2458735.117335100,1.0004822,0.0003508405
2458735.118723999,1.0000557,0.0003506549
2458735.120112898,1.0006110,0.0003508906
2458735.121501797,0.9999417,0.0003506350
2458735.122890696,1.0004458,0.0003508831
2458735.124279595,1.0011638,0.0003510229
2458735.125668494,1.0000006,0.0003509019
2458735.127057393,1.0005287,0.0003509027
2458735.128446292,0.9989493,0.0003507063
2458735.129835192,0.9997820,0.0003507927
2458735.131224091,0.9997734,0.0003507363
2458735.132612989,0.9998202,0.0003509519
2458735.134001888,1.0007757,0.0003511619
2458735.135390787,1.0001709,0.0003509417
2458735.136779686,0.9994509,0.0003508045
2458735.138168585,1.0003585,0.0003509932
2458735.139557485,0.9999449,0.0003509788
2458735.140946384,1.0003060,0.0003510487
2458735.142335283,1.0005657,0.0003510703
2458735.143724182,1.0000000,0.0003508727
2458735.145113081,0.9997786,0.0003509756
2458735.146501980,0.9996979,0.0003510026
2458735.147890879,0.9999281,0.0003512242
2458735.149279778,1.0008528,0.0003510421
2458735.150668677,0.9997625,0.0003509523
2458735.152057576,0.9998812,0.0003509522
2458735.153446475,0.9999677,0.0003509435
2458735.154835374,1.0008882,0.0003511399
2458735.156224273,0.9995572,0.0003509167
2458735.157613172,0.9999098,0.0003511098
2458735.159002071,1.0000200,0.0003510221
2458735.160390970,1.0001899,0.0003511059
2458735.161779869,0.9993118,0.0003510513
2458735.163168768,0.9999889,0.0003511747
2458735.164557667,0.9999634,0.0003510425
2458735.165946566,0.9996059,0.0003511186
2458735.167335466,1.0006589,0.0003513266
2458735.168724365,0.9999655,0.0003512987
2458735.170113264,0.9993900,0.0003511048
2458735.171502163,0.9996432,0.0003510572
2458735.172891062,1.0001499,0.0003513290
2458735.174279961,0.9995002,0.0003511861
2458735.175668860,0.9995811,0.0003512778
2458735.177057759,1.0000533,0.0003512877
2458735.178446658,0.9999453,0.0003511710
2458735.179835557,0.9996217,0.0003511942
2458735.181224456,1.0000301,0.0003512252
2458735.182613355,0.9998479,0.0003515048
2458735.184002254,0.9998245,0.0003512295
2458735.185391153,0.9996657,0.0003515028
2458735.186780052,0.9998156,0.0003512026
2458735.188168951,0.9997183,0.0003511867
2458735.189557850,0.9997377,0.0003511833
2458735.190946749,0.9999313,0.0003513453
2458735.192335648,1.0002366,0.0003512164
2458735.193724548,1.0001060,0.0003512549
2458735.195113447,1.0001855,0.0003512208
2458735.196502346,0.9995762,0.0003512747
2458735.197891245,1.0006365,0.0003512320
2458735.199280144,1.0004274,0.0003513543
2458735.200669043,0.9994691,0.0003513608
2458735.202057942,1.0001912,0.0003514102
2458735.203446841,1.0000646,0.0003512972
2458735.204835740,0.9999365,0.0003511833
2458735.206224639,1.0000366,0.0003515707
2458735.207613538,0.9994554,0.0003513922
2458735.209002438,1.0003302,0.0003513514
2458735.210391337,1.0001836,0.0003511604
2458735.211780236,0.9999344,0.0003513939
2458735.213169135,0.9996259,0.0003512885
2458735.214558034,1.0003306,0.0003513540
2458735.215946933,0.9996360,0.0003512118
2458735.217335832,1.0001077,0.0003511419
2458735.218724731,1.0007199,0.0003513852
2458735.220113630,1.0002769,0.0003512113
2458735.221502529,1.0004792,0.0003514177
2458735.222891428,0.9998904,0.0003513700
2458735.224280327,0.9997017,0.0003511980
2458735.225669226,0.9999360,0.0003512218
2458735.227058125,0.9994345,0.0003514855
2458735.228447024,0.9999536,0.0003512820
2458735.229835923,1.0002078,0.0003513723
2458735.231224822,0.9996949,0.0003512551
2458735.232613722,0.9997410,0.0003512531
2458735.234002621,1.0002357,0.0003513348
2458735.235391520,0.9999650,0.0003512906
2458735.236780419,0.9995996,0.0003511569
2458735.238169318,1.0018337,0.0003515728
2458735.239558217,0.9997791,0.0003513571
2458735.240947116,1.0002118,0.0003510833
2458735.242336015,1.0003129,0.0003511246
2458735.243724914,1.0000160,0.0003510636
2458735.245113813,1.0001093,0.0003512864
2458735.246502712,0.9992914,0.0003509930
2458735.247891611,1.0001264,0.0003511633
2458735.249280510,1.0002315,0.0003510832
2458735.250669410,1.0003959,0.0003510794
2458735.252058309,1.0002493,0.0003511579
2458735.253447208,1.0001329,0.0003516138
2458735.254836107,0.9997059,0.0003509751
2458735.256225006,1.0003628,0.0003511776
2458735.257613905,0.9999763,0.0003511227
2458735.259002804,1.0002647,0.0003509578
2458735.260391703,1.0002230,0.0003511932
2458735.261780602,0.9995115,0.0003509220
2458735.263169502,1.0002435,0.0003508743
2458735.264558400,1.0002738,0.0003510054
2458735.265947300,1.0000230,0.0003508921
2458735.267336199,1.0007686,0.0003509808
2458735.268725098,0.9997683,0.0003511118
2458735.270113997,0.9999726,0.0003510296
2458735.271502896,0.9999842,0.0003507346
2458735.272891795,0.9997149,0.0003510049
2458735.274280694,0.9996675,0.0003509407
2458735.275669594,1.0005049,0.0003508394
2458735.277058492,0.9999630,0.0003510317
2458735.278447392,1.0003950,0.0003507458
2458735.279836291,1.0006387,0.0003506640
2458735.281225190,1.0000416,0.0003508054
2458735.282614089,0.9996992,0.0003505726
2458735.284002988,1.0004071,0.0003506563
2458735.285391887,1.0001732,0.0003509715
2458735.286780786,0.9995345,0.0003505282
2458735.288169685,0.9997316,0.0003506648
2458735.289558584,1.0002440,0.0003506398
2458735.290947484,1.0003949,0.0003506788
2458735.292336383,1.0003766,0.0003505860
2458735.293725282,1.0003142,0.0003505838
2458735.295114181,0.9998979,0.0003504549
2458735.296503080,0.9997690,0.0003507257
2458735.297891980,1.0002919,0.0003506216
2458735.299280878,1.0002954,0.0003504331
2458735.300669778,1.0000134,0.0003506812
2458735.302058677,1.0005422,0.0003505135
2458735.303447576,0.9996560,0.0003507026
2458735.304836475,0.9996112,0.0003504421
2458735.306225374,1.0005365,0.0003507160
2458735.307614273,0.9999763,0.0003503682
2458735.309003172,1.0002549,0.0003504514
2458735.310392071,1.0003326,0.0003503970
2458735.311780971,0.9998608,0.0003502979
2458735.313169870,0.9995901,0.0003502980
2458735.314558769,0.9998714,0.0003502722
2458735.315947668,0.9997810,0.0003502667
2458735.317336567,0.9994679,0.0003502151
2458735.318725466,0.9996011,0.0003501812
2458735.320114365,1.0001730,0.0003501516
2458735.321503264,1.0002062,0.0003503347
2458735.322892163,1.0005124,0.0003503672
2458735.324281062,1.0008824,0.0003501825
2458735.325669962,0.9998613,0.0003500323
2458735.327058861,1.0003174,0.0003501070
2458735.328447760,0.9999819,0.0003503321
2458735.329836659,0.9997774,0.0003499511
2458735.331225558,0.9993020,0.0003499206
2458735.332614458,0.9997369,0.0003499998
2458735.334003356,0.9996484,0.0003499794
2458735.335392256,1.0004268,0.0003501500
2458735.336781155,1.0007425,0.0003501760
2458735.338170054,1.0001398,0.0003501083
2458735.339558953,1.0001515,0.0003499094
2458735.340947852,1.0002501,0.0003499344
2458735.342336752,1.0011531,0.0003500224
2458735.343725651,0.9993119,0.0003498824
2458735.345114550,0.9997842,0.0003499910
2458735.346503449,1.0001949,0.0003498637
2458735.347892348,1.0001245,0.0003498937
2458735.349281247,0.9999711,0.0003500744
2458735.350670146,1.0000576,0.0003499719
2458735.352059045,0.9998788,0.0003501345
2458735.353447944,0.9994352,0.0003497109
2458735.354836844,0.9998149,0.0003498239
2458735.356225743,1.0005633,0.0003498990
2458735.357614642,1.0002766,0.0003499254
2458735.359003541,1.0008406,0.0003498581
2458735.360392440,1.0007086,0.0003499230
2458735.361781340,0.9999521,0.0003497044
2458735.363170239,1.0017105,0.0003501506
2458735.364559138,1.0002634,0.0003497568
2458735.365948037,0.9999212,0.0003496610
2458735.367336936,1.0002793,0.0003497433
2458735.368725835,1.0005656,0.0003497720
2458735.370114734,0.9999725,0.0003498103
2458735.371503633,0.9996237,0.0003498524
2458735.372892533,1.0003303,0.0003497562
2458735.374281432,0.9991980,0.0003496846
2458735.375670331,0.9996063,0.0003495867
2458735.377059230,1.0000107,0.0003497469
2458735.378448130,1.0002406,0.0003498040
2458735.379837029,1.0000439,0.0003497336
2458735.381225928,1.0006570,0.0003497716
2458735.382614827,0.9992979,0.0003496141
2458735.384003726,1.0001013,0.0003501069
2458735.385392625,1.0007568,0.0003497909
2458735.386781524,1.0001480,0.0003499363
2458735.388170423,0.9999535,0.0003497605
2458735.389559323,0.9999916,0.0003497979
2458735.390948222,1.0002201,0.0003499150
2458735.392337121,1.0007616,0.0003496821
2458735.393726020,0.9999476,0.0003496067
2458735.395114919,1.0000702,0.0003496501
2458735.396503819,1.0002145,0.0003497397
2458735.397892718,1.0004783,0.0003498542
2458735.399281617,1.0002256,0.0003496852
2458735.400670516,1.0002842,0.0003497355
2458735.402059415,1.0010921,0.0003500045
2458735.403448314,1.0006289,0.0003498845
2458735.404837213,1.0006982,0.0003499575
2458735.406226113,1.0002845,0.0003497601
2458735.407615012,1.0000073,0.0003498151
2458735.409003911,1.0005347,0.0003497614
2458735.410392810,0.9996094,0.0003496144
2458735.411781710,0.9996305,0.0003496282
2458735.413170609,1.0000672,0.0003499335
2458735.414559508,0.9996313,0.0003497035
2458735.415948407,1.0002352,0.0003497496
2458735.417337306,0.9997504,0.0003497045
2458735.418726205,0.9998503,0.0003498820
2458735.420115105,1.0001332,0.0003497912
2458735.421504004,1.0004057,0.0003501712
2458735.422892903,1.0002958,0.0003497965
2458735.424281802,1.0000328,0.0003497730
2458735.425670702,0.9998650,0.0003498721
2458735.427059601,1.0005012,0.0003497919
2458735.428448500,1.0003303,0.0003498856
2458735.429837399,0.9999360,0.0003497507
2458735.431226298,1.0005446,0.0003500875
2458735.432615197,1.0005993,0.0003499711
2458735.434004096,1.0003371,0.0003500055
2458735.435392996,1.0001028,0.0003497754
2458735.436781895,1.0006627,0.0003499713
2458735.438170794,1.0003307,0.0003500176
2458735.439559693,1.0002046,0.0003499136
2458735.440948592,1.0001456,0.0003498803
2458735.442337492,1.0000655,0.0003499088
2458735.443726391,0.9999108,0.0003499332
2458735.445115290,0.9997497,0.0003498344
2458735.446504189,1.0002169,0.0003500891
2458735.447893089,0.9998011,0.0003498420
2458735.449281988,1.0003636,0.0003501924
2458735.450670887,1.0006850,0.0003502250
2458735.452059786,0.9999385,0.0003499277
2458735.453448685,1.0004083,0.0003501159
2458735.454837585,1.0002182,0.0003502731
2458735.456226484,0.9997783,0.0003500075
2458735.457615383,1.0002169,0.0003500298
2458735.459004282,0.9991411,0.0003499737
2458735.460393182,1.0000977,0.0003503637
2458735.461782081,1.0002222,0.0003503145
2458735.463170980,1.0009661,0.0003502109
2458735.464559879,1.0002944,0.0003503413
2458735.465948778,1.0008218,0.0003503285
2458735.467337677,1.0000410,0.0003500568
2458735.468726577,1.0000044,0.0003504282
2458735.470115476,1.0007361,0.0003503751
2458735.471504375,1.0004569,0.0003501301
2458735.472893274,1.0002783,0.0003502492
2458735.474282173,1.0000740,0.0003503537
2458735.475671073,0.9992947,0.0003500821
2458735.477059972,1.0003505,0.0003502370
2458735.478448871,1.0005467,0.0003503350
2458735.479837771,0.9994924,0.0003503922
2458735.481226670,1.0007720,0.0003505428
2458735.482615569,1.0005668,0.0003503542
2458735.484004468,1.0003621,0.0003502757
2458735.485393367,1.0005276,0.0003508662
2458735.486782267,0.9998722,0.0003502892
2458735.488171166,1.0003601,0.0003504843
2458735.489560065,0.9999623,0.0003507445
2458735.493726763,1.0001172,0.0003508335
2458735.495115662,1.0008012,0.0003506222
2458735.496504561,0.9995299,0.0003504307
2458735.497893461,1.0001239,0.0003506046
2458735.499282360,1.0004272,0.0003506442
2458735.500671259,1.0000883,0.0003506439
2458735.502060158,0.9999420,0.0003505667
2458735.503449058,1.0000253,0.0003507212
2458735.504837957,1.0011433,0.0003508046
2458735.506226856,1.0003683,0.0003507832
2458735.507615755,0.9999738,0.0003506600
2458735.509004654,1.0002588,0.0003507601
2458735.510393554,1.0011026,0.0003507928
2458735.511782453,1.0000558,0.0003508582
2458735.513171352,0.9999806,0.0003507094
2458735.514560251,0.9990568,0.0003507065
2458735.515949151,1.0000238,0.0003508573
2458735.517338050,1.0004083,0.0003507278
2458735.518726950,0.9997722,0.0003508202
2458735.520115849,1.0000452,0.0003508643
2458735.521504748,0.9998294,0.0003508813
2458735.522893647,1.0002936,0.0003508846
2458735.524282546,1.0006215,0.0003509457
2458735.525671445,1.0002575,0.0003511831
2458735.527060345,1.0003290,0.0003508526
2458735.528449244,1.0001556,0.0003508635
2458735.529838143,0.9994319,0.0003509554
2458735.531227042,1.0002882,0.0003512400
2458735.532615942,1.0005617,0.0003510428
2458735.534004841,1.0002420,0.0003512261
2458735.535393741,1.0003519,0.0003511270
2458735.536782640,1.0000918,0.0003511833
2458735.538171539,1.0002446,0.0003514217
2458735.539560438,0.9997091,0.0003509910
2458735.540949338,1.0001937,0.0003512714
2458735.542338237,1.0003516,0.0003511888
2458735.543727136,1.0002616,0.0003513383
2458735.545116035,0.9999072,0.0003512015
2458735.546504935,0.9998824,0.0003514576
2458735.547893834,0.9998558,0.0003512965
2458735.549282733,1.0002267,0.0003515421
2458735.550671632,1.0000031,0.0003512474
2458735.552060532,1.0008201,0.0003513490
2458735.553449431,0.9995603,0.0003515591
2458735.554838330,1.0002993,0.0003514138
2458735.556227230,1.0007188,0.0003515469
2458735.557616129,0.9998199,0.0003513260
2458735.559005028,1.0001801,0.0003514558
2458735.560393927,1.0002748,0.0003516939
2458735.561782827,1.0003871,0.0003514542
2458735.563171726,0.9999003,0.0003513980
2458735.564560625,1.0003196,0.0003515667
2458735.565949524,1.0000437,0.0003518260
2458735.567338424,1.0009925,0.0003517038
2458735.568727323,0.9997675,0.0003515621
2458735.570116222,0.9999585,0.0003515968
2458735.571505122,1.0005082,0.0003516677
2458735.572894021,0.9999607,0.0003516796
2458735.574282920,0.9996363,0.0003515939
2458735.575671820,0.9998766,0.0003518987
2458735.577060719,1.0002696,0.0003516832
2458735.578449618,1.0004306,0.0003519134
2458735.579838518,1.0002286,0.0003518316
2458735.581227417,0.9996776,0.0003517957
2458735.582616316,0.9999851,0.0003518109
2458735.584005215,1.0000751,0.0003520494
2458735.585394115,1.0002632,0.0003518791
2458735.586783014,1.0001950,0.0003520219
2458735.588171913,0.9999706,0.0003518046
2458735.589560813,0.9997208,0.0003520536
2458735.590949712,0.9998142,0.0003518688
2458735.592338611,0.9998719,0.0003519425
2458735.593727511,0.9993875,0.0003519264
2458735.595116410,1.0000895,0.0003520732
2458735.596505309,0.9998994,0.0003519683
2458735.597894209,1.0003798,0.0003520020
2458735.599283108,1.0004538,0.0003520961
2458735.600672007,1.0004270,0.0003524809
2458735.602060907,1.0003650,0.0003521528
2458735.603449806,1.0003614,0.0003521294
2458735.604838705,1.0000945,0.0003526237
2458735.606227604,1.0008008,0.0003522202
2458735.607616504,0.9998227,0.0003521964
2458735.609005403,0.9996692,0.0003521652
2458735.610394302,1.0003847,0.0003525459
2458735.611783202,1.0005543,0.0003521774
2458735.613172101,1.0014768,0.0003523332
2458735.614561000,0.9999013,0.0003522921
2458735.615949900,1.0005038,0.0003521959
2458735.617338799,0.9999397,0.0003522040
2458735.618727698,1.0001126,0.0003523524
2458735.620116598,1.0001654,0.0003524472
2458735.621505497,1.0001196,0.0003522892
2458735.622894397,0.9994215,0.0003522250
2458735.624283296,1.0000319,0.0003522287
2458735.625672195,1.0001280,0.0003524367
2458735.627061095,0.9999655,0.0003524700
2458735.628449994,1.0004778,0.0003523651
2458735.629838893,0.9998424,0.0003522590
2458735.631227792,1.0001370,0.0003524174
2458735.632616692,1.0001912,0.0003523059
2458735.634005591,1.0003788,0.0003524766
2458735.635394490,1.0002642,0.0003523979
2458735.636783390,1.0001709,0.0003524138
2458735.638172289,1.0001560,0.0003523143
2458735.639561188,1.0001034,0.0003524238
2458735.640950088,0.9997754,0.0003524241
2458735.642338987,0.9998009,0.0003522919
2458735.643727886,1.0007635,0.0003524930
2458735.645116786,0.9996185,0.0003522785
2458735.646505685,0.9996795,0.0003523534
2458735.647894585,0.9997869,0.0003527408
2458735.649283484,1.0015481,0.0003527923
2458735.650672384,1.0002578,0.0003526463
2458735.652061283,0.9995253,0.0003525062
2458735.653450182,1.0002210,0.0003525587
2458735.654839081,0.9998877,0.0003528513
2458735.656227981,1.0000399,0.0003524294
2458735.657616880,1.0002586,0.0003524242
2458735.659005779,1.0003718,0.0003525770
2458735.660394679,0.9998669,0.0003525587
2458735.661783578,1.0002771,0.0003525827
2458735.664561377,1.0001861,0.0003526038
2458735.665950276,0.9998524,0.0003525117
2458735.667339176,1.0003839,0.0003524702
2458735.668728075,0.9997865,0.0003526482
2458735.670116975,1.0000905,0.0003524665
2458735.671505874,1.0001194,0.0003525850
2458735.672894773,1.0003064,0.0003525806
2458735.674283673,1.0001021,0.0003525482
2458735.675672572,0.9997110,0.0003524982
2458735.677061471,1.0000438,0.0003525862
2458735.678450371,1.0007194,0.0003525427
2458735.679839270,0.9997067,0.0003525071
2458735.681228169,1.0004121,0.0003526744
2458735.682617069,0.9998175,0.0003526121
2458735.684005968,1.0000548,0.0003526538
2458735.685394868,1.0001658,0.0003528544
2458735.686783767,1.0007441,0.0003526627
2458735.688172666,0.9999212,0.0003526383
2458735.689561566,1.0000329,0.0003527983
2458735.690950465,1.0002988,0.0003526573
2458735.692339364,0.9999789,0.0003529797
2458735.693728264,1.0006660,0.0003528330
2458735.695117163,0.9998156,0.0003525853
2458735.696506063,1.0002085,0.0003526732
2458735.697894963,1.0001959,0.0003528537
2458735.699283862,1.0001432,0.0003527978
2458735.700672761,1.0005330,0.0003528517
2458735.702061661,1.0003259,0.0003528236
2458735.703450560,1.0001391,0.0003527353
2458735.704839459,1.0002361,0.0003527486
2458735.706228359,1.0005760,0.0003531360
2458735.707617258,0.9999319,0.0003529504
2458735.709006158,1.0002268,0.0003529804
2458735.710395057,0.9999362,0.0003527566
2458735.711783956,1.0001173,0.0003528297
2458735.713172856,1.0002660,0.0003528762
2458735.714561755,0.9998133,0.0003528349
2458735.715950654,1.0001722,0.0003528529
2458735.717339554,1.0008304,0.0003531274
2458735.718728453,0.9990591,0.0003527288
2458735.720117353,1.0005738,0.0003529949
2458735.721506252,1.0000255,0.0003528114
2458735.722895151,0.9994336,0.0003527872
2458735.724284051,0.9999737,0.0003529884
2458735.725672951,0.9995637,0.0003527933
2458735.727061850,1.0008882,0.0003533335
2458735.728450749,1.0006234,0.0003530842
2458735.729839649,0.9999157,0.0003528283
2458735.731228548,1.0002954,0.0003530988
2458735.732617448,1.0004177,0.0003530056
2458735.734006347,0.9995239,0.0003530717
2458735.735395246,1.0004523,0.0003530350
2458735.736784146,1.0001764,0.0003530711
2458735.738173045,1.0001404,0.0003529738
2458735.739561945,0.9999584,0.0003530462
2458735.740950844,1.0002787,0.0003532043
2458735.742339744,0.9999957,0.0003533883
2458735.743728643,1.0000369,0.0003532922
2458735.745117542,1.0009931,0.0003533484
2458735.746506442,1.0001166,0.0003533263
2458735.747895341,0.9999102,0.0003529990
2458735.749284241,0.9993123,0.0003531935
2458735.750673140,0.9999313,0.0003531819
2458735.752062039,1.0004977,0.0003534955
2458735.753450939,1.0001796,0.0003535566
2458735.754839838,1.0006302,0.0003532039
2458735.756228738,0.9996771,0.0003532719
2458735.757617638,0.9995656,0.0003531603
2458735.759006537,0.9997995,0.0003531961
2458735.760395437,0.9997676,0.0003531796
2458735.761784336,0.9996734,0.0003531287
2458735.763173235,1.0000863,0.0003533094
2458735.764562135,0.9998134,0.0003533293
2458735.765951034,0.9999322,0.0003534161
2458735.767339934,1.0009336,0.0003534433
2458735.768728833,1.0004154,0.0003534929
2458735.770117733,1.0004414,0.0003534609
2458735.771506632,1.0005134,0.0003535346
2458735.772895532,0.9996280,0.0003534763
2458735.774284431,0.9999973,0.0003533476
2458735.775673330,1.0000658,0.0003534409
2458735.777062230,0.9994403,0.0003533439
2458735.778451129,0.9996999,0.0003535529
2458735.779840029,1.0000684,0.0003534640
2458735.781228928,0.9999520,0.0003534580
2458735.782617828,1.0006398,0.0003536146
2458735.784006727,1.0002117,0.0003535440
2458735.785395627,0.9999000,0.0003535318
2458735.786784526,1.0004088,0.0003536532
2458735.788173426,1.0005167,0.0003538492
2458735.789562325,1.0002164,0.0003536145
2458735.790951225,1.0000962,0.0003537958
2458735.792340124,0.9998603,0.0003536670
2458735.793729024,1.0004993,0.0003538390
2458735.795117924,0.9997420,0.0003536875
2458735.796506823,0.9997197,0.0003537073
2458735.797895722,1.0002878,0.0003538865
2458735.799284622,0.9997677,0.0003537331
2458735.800673521,1.0004212,0.0003539543
2458735.802062421,0.9999220,0.0003538366
2458735.803451320,1.0004467,0.0003541402
2458735.804840220,1.0000824,0.0003538814
2458735.806229119,1.0002568,0.0003540332
2458735.807618019,1.0000207,0.0003539928
2458735.809006918,0.9995763,0.0003542088
2458735.810395818,1.0004513,0.0003542524
2458735.811784717,1.0000131,0.0003542436
2458735.813173617,1.0005926,0.0003542331
2458735.814562516,0.9999970,0.0003542370
2458735.815951416,1.0000046,0.0003541476
2458735.817340315,0.9998686,0.0003543673
2458735.818729215,1.0004076,0.0003543631
2458735.820118114,1.0000688,0.0003543101
2458735.821507014,0.9996460,0.0003542521
2458735.822895913,1.0004685,0.0003544921
2458735.824284813,1.0008280,0.0003544624
2458735.825673712,0.9999711,0.0003543931
2458735.827062612,0.9999225,0.0003544797
2458735.828451511,1.0000659,0.0003545403
2458735.829840411,1.0004076,0.0003545151
2458735.831229310,1.0002644,0.0003545221
2458735.832618210,0.9997809,0.0003544059
2458735.834007110,1.0000370,0.0003545084
2458735.835396009,1.0000213,0.0003544797
2458735.836784909,1.0008580,0.0003548079
2458735.838173808,0.9996658,0.0003543504
2458735.839562708,1.0000638,0.0003545716
2458735.840951607,1.0006978,0.0003547424
2458735.842340507,1.0002559,0.0003546805
2458735.843729406,1.0003006,0.0003547029
2458735.845118306,1.0006870,0.0003547608
2458735.846507205,1.0000101,0.0003548704
2458735.847896105,0.9999588,0.0003547128
2458735.849285004,0.9996069,0.0003546582
2458735.850673904,0.9995205,0.0003548777
2458735.852062804,0.9999630,0.0003547767
2458735.853451703,0.9999868,0.0003548634
2458735.854840603,0.9996386,0.0003548922
2458735.856229502,0.9999778,0.0003548904
2458735.857618402,1.0004849,0.0003549322
2458735.859007301,0.9993327,0.0003548603
2458735.860396201,0.9997276,0.0003548383
2458735.861785100,1.0002529,0.0003549425
2458735.863174000,1.0000677,0.0003553686
2458735.864562900,0.9988517,0.0003546655
2458735.865951799,0.9998379,0.0003551015
2458735.867340698,1.0002904,0.0003550075
2458735.868729598,0.9997753,0.0003551372
2458735.870118498,0.9999586,0.0003550338
2458735.871507397,1.0004021,0.0003550828
2458735.872896297,1.0001557,0.0003552361
2458735.874285196,1.0007129,0.0003553673
2458735.875674096,1.0005982,0.0003551561
2458735.877062996,0.9997239,0.0003551926
2458735.878451895,0.9994746,0.0003550638
2458735.879840795,0.9999722,0.0003552395
2458735.881229694,0.9995446,0.0003551515
2458735.882618594,1.0003034,0.0003555798
2458735.884007493,1.0002046,0.0003551929
2458735.885396393,1.0005791,0.0003553518
2458735.886785293,0.9999288,0.0003556223
2458735.888174193,1.0008580,0.0003554801
2458735.889563092,1.0000212,0.0003553262
2458735.890951992,0.9998700,0.0003552362
2458735.892340891,0.9995775,0.0003554354
2458735.893729791,0.9997861,0.0003552697
2458735.895118690,0.9998074,0.0003553733
2458735.896507590,1.0003535,0.0003555318
2458735.897896490,1.0002039,0.0003554485
2458735.899285389,1.0004362,0.0003555509
2458735.900674289,0.9996033,0.0003554340
2458735.902063188,0.9997631,0.0003553937
2458735.903452088,0.9992045,0.0003552113
2458735.904840988,1.0005036,0.0003554129
2458735.906229887,0.9998970,0.0003555057
2458735.907618787,0.9998740,0.0003552518
2458735.909007686,1.0004169,0.0003555990
2458735.910396586,1.0003763,0.0003557107
2458735.911785486,1.0005117,0.0003554305
2458735.913174385,1.0003223,0.0003555870
2458735.914563285,0.9996394,0.0003553829
2458735.915952184,1.0004774,0.0003554636
2458735.917341084,0.9997856,0.0003555330
2458735.918729984,1.0004525,0.0003555393
2458735.920118883,1.0000900,0.0003555755
2458735.921507783,0.9998844,0.0003555213
2458735.922896683,0.9995532,0.0003554422
2458735.924285582,1.0000036,0.0003557016
2458735.925674482,1.0003349,0.0003555286
2458735.927063381,1.0011772,0.0003557864
2458735.928452281,0.9999427,0.0003554791
2458735.929841180,1.0005768,0.0003554908
2458735.931230080,0.9999702,0.0003554939
2458735.932618980,0.9998565,0.0003555243
2458735.934007880,0.9996516,0.0003553010
2458735.935396779,0.9999341,0.0003554467
2458735.936785679,1.0000824,0.0003555288
2458735.938174578,0.9999080,0.0003556659
2458735.939563478,0.9999313,0.0003555827
2458735.940952377,0.9997560,0.0003556003
2458735.942341277,0.9995031,0.0003554301
2458735.943730177,0.9999426,0.0003555947
2458735.945119077,0.9993530,0.0003554412
2458735.946507976,0.9997587,0.0003554398
2458735.947896876,0.9999659,0.0003555649
2458735.949285775,0.9995909,0.0003554913
2458735.950674675,0.9999482,0.0003555182
2458735.952063575,1.0005797,0.0003554960
2458735.953452474,1.0001354,0.0003554466
2458735.954841374,0.9998699,0.0003556195
2458735.956230274,1.0006700,0.0003555783
2458735.957619174,1.0001640,0.0003554152
2458735.959008073,0.9997790,0.0003556460
2458735.960396973,0.9998814,0.0003555387
2458735.961785872,1.0005923,0.0003557874
2458735.963174772,1.0000117,0.0003555351
2458735.964563672,1.0000442,0.0003553477
2458735.965952571,0.9996873,0.0003554224
2458735.967341471,1.0001348,0.0003554535
2458735.968730371,0.9997129,0.0003553489
2458735.970119270,0.9997115,0.0003553276
2458735.971508170,0.9998566,0.0003551900
2458735.972897070,1.0000340,0.0003553375
2458735.974285970,1.0011344,0.0003554401
2458735.975674869,1.0009980,0.0003554551
2458735.977063769,1.0003214,0.0003554239
2458735.978452669,1.0005603,0.0003555667
2458735.979841569,1.0005850,0.0003554029
2458735.981230468,1.0005555,0.0003554326
2458735.982619368,0.9993602,0.0003552662
2458735.984008268,1.0000928,0.0003553746
2458735.985397168,1.0001018,0.0003554225
2458735.986786067,1.0004425,0.0003553619
2458735.988174967,1.0008527,0.0003553477
2458735.989563867,1.0004768,0.0003555283
2458735.990952766,1.0005195,0.0003554057
2458735.992341666,0.9997552,0.0003552277
2458735.993730566,0.9993985,0.0003553211
2458735.995119465,0.9995867,0.0003551618
2458735.996508365,1.0000034,0.0003553934
2458735.997897265,1.0008276,0.0003554148
2458735.999286164,1.0005787,0.0003552728
2458736.000675064,1.0006092,0.0003553475
2458736.002063964,1.0003535,0.0003555597
2458736.003452864,0.9999493,0.0003551460
2458736.004841763,1.0000583,0.0003551213
2458736.006230663,1.0000139,0.0003551336
2458736.007619563,1.0000341,0.0003553737
2458736.009008463,0.9998893,0.0003549941
2458736.010397362,0.9994312,0.0003551311
2458736.011786262,0.9996286,0.0003550506
2458736.013175162,0.9995318,0.0003551285
2458736.014564062,1.0000429,0.0003551865
2458736.015952961,0.9996195,0.0003549500
2458736.017341861,0.9999560,0.0003551049
2458736.018730761,1.0008066,0.0003550754
2458736.020119661,0.9998016,0.0003551609
2458736.021508560,0.9999028,0.0003552809
2458736.022897460,1.0003333,0.0003550552
2458736.024286360,0.9998904,0.0003550692
2458736.025675260,0.9995108,0.0003549056
2458736.027064159,1.0003300,0.0003549264
2458736.028453059,1.0005799,0.0003551792
2458736.029841959,0.9997071,0.0003549273
2458736.031230859,0.9998632,0.0003549391
2458736.032619758,1.0005619,0.0003550828
2458736.034008658,1.0000360,0.0003549078
2458736.035397558,1.0006405,0.0003550997
2458736.036786458,1.0009422,0.0003549987
2458736.038175357,1.0001847,0.0003549321
2458736.039564257,1.0004883,0.0003549593
2458736.040953157,1.0000790,0.0003548853
2458736.042342057,0.9993535,0.0003549382
2458736.043730957,0.9997781,0.0003549344
2458736.045119856,1.0005965,0.0003551270
2458736.046508756,1.0002703,0.0003548829
2458736.047897656,1.0007993,0.0003549662
2458736.049286555,1.0001895,0.0003550233
2458736.050675455,1.0009079,0.0003551469
2458736.052064355,1.0004407,0.0003550413
2458736.053453255,1.0005496,0.0003552159
2458736.054842154,1.0001033,0.0003548605
2458736.056231054,1.0007955,0.0003551317
2458736.057619954,0.9996350,0.0003548733
2458736.059008854,0.9998768,0.0003548065
2458736.060397753,0.9996504,0.0003549908
2458736.061786653,0.9999311,0.0003549782
2458736.063175553,0.9998193,0.0003548942
2458736.064564453,1.0006705,0.0003548940
2458736.065953353,0.9996676,0.0003549083
2458736.067342253,1.0004809,0.0003551549
2458736.068731152,1.0002948,0.0003551406
2458736.070120052,0.9999378,0.0003550594
2458736.071508952,0.9996378,0.0003548074
2458736.072897852,0.9991042,0.0003548841
2458736.074286751,1.0003328,0.0003549928
2458736.075675651,1.0001386,0.0003549254
2458736.077064551,0.9999217,0.0003547937
2458736.078453451,0.9997201,0.0003550198
2458736.079842351,1.0000804,0.0003552260
2458736.081231251,1.0001213,0.0003548201
2458736.082620151,1.0006854,0.0003550357
2458736.084009050,1.0002609,0.0003549776
2458736.085397950,0.9995440,0.0003550392
2458736.086786850,1.0001416,0.0003548595
2458736.088175750,1.0001420,0.0003551009
2458736.089564650,1.0004103,0.0003550086
2458736.090953550,0.9998478,0.0003548859
2458736.092342449,0.9998420,0.0003548662
2458736.093731349,0.9999543,0.0003551634
2458736.095120249,1.0002519,0.0003549423
2458736.096509149,1.0001176,0.0003552539
2458736.097898049,0.9997795,0.0003552381
2458736.099286949,1.0002139,0.0003551268
2458736.100675849,0.9995956,0.0003549428
2458736.102064748,1.0005586,0.0003551292
2458736.103453648,0.9999972,0.0003552677
2458736.104842548,0.9995127,0.0003549714
2458736.106231448,1.0001534,0.0003550684
2458736.107620348,0.9996104,0.0003549505
2458736.109009248,0.9995875,0.0003550296
2458736.110398148,1.0003093,0.0003551663
2458736.111787047,1.0005074,0.0003551763
2458736.113175947,1.0000248,0.0003550185
2458736.114564847,1.0003795,0.0003551889
2458736.115953747,1.0000117,0.0003552884
2458736.117342647,1.0005370,0.0003551432
2458736.118731547,0.9996279,0.0003550678
2458736.120120447,0.9999206,0.0003552644
2458736.121509347,1.0007969,0.0003552985
2458736.122898247,0.9999714,0.0003551489
2458736.124287147,0.9998805,0.0003551795
2458736.125676046,1.0003008,0.0003552485
2458736.127064946,1.0001021,0.0003552004
2458736.128453846,1.0002374,0.0003552484
2458736.129842746,1.0001248,0.0003551660
2458736.131231646,1.0005012,0.0003551872
2458736.132620546,1.0001894,0.0003553551
2458736.134009446,1.0005421,0.0003553689
2458736.135398346,1.0000450,0.0003551796
2458736.136787246,1.0001101,0.0003554132
2458736.138176145,0.9998821,0.0003552101
2458736.139565045,1.0001106,0.0003554752
2458736.140953945,1.0004820,0.0003552813
2458736.142342845,1.0001343,0.0003552709
2458736.143731745,0.9996043,0.0003553056
2458736.145120645,0.9999710,0.0003551697
2458736.146509545,0.9998821,0.0003551656
2458736.147898445,0.9995198,0.0003553908
2458736.149287344,1.0000113,0.0003552445
2458736.150676244,0.9997763,0.0003552104
2458736.152065144,1.0005629,0.0003554510
2458736.153454044,0.9993772,0.0003553315
2458736.154842944,1.0002942,0.0003555436
2458736.156231844,0.9997401,0.0003554326
2458736.157620744,1.0005408,0.0003554661
2458736.159009644,0.9997641,0.0003552855
2458736.160398544,0.9994584,0.0003552876
2458736.161787444,1.0002324,0.0003554582
2458736.163176344,1.0002876,0.0003553592
2458736.164565244,1.0000618,0.0003554789
2458736.165954144,0.9997986,0.0003555090
2458736.167343044,1.0001372,0.0003553949
2458736.168731944,1.0006088,0.0003554315
2458736.170120844,1.0000934,0.0003555493
2458736.171509744,1.0005687,0.0003554487
2458736.172898644,1.0005883,0.0003554849
2458736.174287544,0.9998485,0.0003552799
2458736.175676444,0.9998344,0.0003555139
2458736.177065344,0.9997705,0.0003554134
2458736.178454243,0.9993775,0.0003554416
2458736.179843143,0.9998119,0.0003554247
2458736.181232044,0.9995589,0.0003554419
2458736.182620944,1.0002491,0.0003556130
2458736.184009843,0.9996280,0.0003555096
2458736.185398743,0.9999529,0.0003554552
2458736.186787643,0.9997823,0.0003554281
2458736.188176543,1.0001180,0.0003556403
2458736.189565443,1.0008109,0.0003556963
2458736.190954343,0.9991138,0.0003552791
2458736.192343243,1.0001482,0.0003555198
2458736.193732143,0.9999052,0.0003554059
2458736.195121043,1.0002014,0.0003555842
2458736.196509943,1.0002656,0.0003554544
2458736.197898843,1.0000816,0.0003555678
2458736.199287743,0.9997145,0.0003556742
2458736.200676643,1.0003549,0.0003556739
2458736.202065543,1.0008564,0.0003555920
2458736.203454443,1.0001912,0.0003554776
2458736.204843343,1.0000352,0.0003555947
2458736.206232243,1.0005028,0.0003555207
2458736.207621143,1.0001908,0.0003554583
2458736.209010043,1.0004101,0.0003555654
2458736.210398943,0.9994976,0.0003553748
2458736.211787843,1.0003450,0.0003555264
2458736.213176743,0.9998614,0.0003553489
2458736.214565643,1.0001891,0.0003556110
2458736.215954543,0.9996738,0.0003554796
2458736.217343443,1.0001664,0.0003557075
2458736.218732343,0.9997078,0.0003554217
2458736.220121243,0.9998935,0.0003553468
2458736.221510143,1.0002807,0.0003553838
2458736.222899043,0.9999000,0.0003553537
2458736.224287943,1.0000424,0.0003556098
2458736.225676843,1.0001747,0.0003555327
2458736.227065743,0.9996500,0.0003552722
2458736.228454643,1.0003225,0.0003554003
2458736.229843544,0.9996148,0.0003552969
2458736.231232443,0.9997862,0.0003555336
2458736.232621344,1.0000583,0.0003555161
2458736.234010244,1.0000573,0.0003553445
2458736.235399144,1.0003597,0.0003555762
2458736.236788044,1.0003291,0.0003553251
2458736.238176944,1.0006686,0.0003556854
2458736.239565844,0.9989091,0.0003551099
2458736.240954744,1.0001449,0.0003553306
2458736.242343644,0.9996049,0.0003553179
2458736.243732544,0.9995508,0.0003552331
2458736.245121444,1.0000623,0.0003553817
2458736.246510344,1.0006408,0.0003552614
2458736.247899244,0.9998897,0.0003553025
2458736.249288145,1.0004299,0.0003552789
2458736.250677045,0.9997312,0.0003551086
2458736.252065944,0.9993647,0.0003554073
2458736.253454844,0.9991924,0.0003550087
2458736.254843744,1.0003600,0.0003551320
2458736.256232645,0.9994257,0.0003551790
2458736.257621545,0.9999345,0.0003552214
2458736.259010445,1.0004055,0.0003551405
2458736.260399345,0.9993883,0.0003549579
2458736.261788245,0.9999598,0.0003552177
2458736.263177145,1.0000300,0.0003549636
2458736.264566045,0.9998443,0.0003551674
2458736.265954945,1.0004951,0.0003551830
2458736.267343846,1.0011701,0.0003553780
2458736.268732746,1.0002435,0.0003549754
2458736.270121646,1.0000407,0.0003550017
2458736.271510546,1.0004975,0.0003551042
2458736.272899446,0.9998268,0.0003552200
2458736.274288346,1.0002273,0.0003550755
2458736.275677247,0.9999938,0.0003550333
2458736.277066146,1.0003903,0.0003554737
2458736.278455046,1.0001332,0.0003550070
2458736.279843946,1.0001315,0.0003551153
2458736.281232847,0.9998534,0.0003548612
2458736.282621747,1.0007761,0.0003550065
2458736.284010647,1.0004107,0.0003548099
2458736.285399547,0.9993482,0.0003547811
2458736.286788447,0.9997080,0.0003548242
2458736.288177347,0.9999940,0.0003547555
2458736.289566248,0.9993264,0.0003547401
2458736.290955148,1.0006748,0.0003548828
2458736.292344048,0.9999866,0.0003548212
2458736.293732948,1.0002526,0.0003547142
2458736.295121848,1.0000611,0.0003547501
2458736.296510748,1.0005620,0.0003547407
2458736.297899649,1.0006204,0.0003546866
2458736.299288549,0.9998805,0.0003546277
2458736.300677449,1.0000358,0.0003546268
2458736.302066349,0.9996530,0.0003544805
2458736.303455249,1.0002127,0.0003545769
2458736.304844149,0.9992735,0.0003543691
2458736.306233049,0.9996070,0.0003545853
2458736.307621950,1.0001311,0.0003548891
2458736.309010850,1.0000991,0.0003546670
2458736.310399750,0.9997524,0.0003544902
2458736.311788650,1.0008159,0.0003544886
2458736.313177550,0.9999234,0.0003543437
2458736.314566451,0.9996165,0.0003544381
2458736.315955351,1.0000762,0.0003542946
2458736.317344251,1.0003247,0.0003543851
2458736.318733151,0.9997672,0.0003544360
2458736.320122052,1.0005592,0.0003543585
2458736.321510952,1.0002603,0.0003543232
2458736.322899851,1.0004918,0.0003543953
2458736.324288752,1.0011610,0.0003543392
2458736.325677652,1.0002077,0.0003541656
2458736.327066552,1.0003892,0.0003540951
2458736.328455452,0.9998243,0.0003541985
2458736.329844353,1.0000946,0.0003541418
2458736.331233253,1.0001452,0.0003542569
2458736.332622153,0.9999162,0.0003541356
2458736.334011054,1.0000044,0.0003540839
2458736.335399954,0.9990675,0.0003541513
2458736.336788854,0.9995442,0.0003539263
2458736.338177754,1.0000411,0.0003540750
2458736.339566655,1.0000543,0.0003541332
2458736.340955555,1.0004994,0.0003540659
2458736.342344455,0.9999018,0.0003541530
2458736.343733355,1.0005046,0.0003539789
2458736.345122255,1.0001286,0.0003538715
2458736.346511155,1.0001877,0.0003539901
2458736.347900056,1.0004659,0.0003538546
2458736.349288956,0.9995643,0.0003537962
2458736.350677856,1.0003837,0.0003539007
2458736.352066756,1.0004726,0.0003539878
2458736.353455657,0.9998154,0.0003538754
2458736.354844557,1.0009651,0.0003537940
2458736.356233457,0.9993938,0.0003536594
2458736.357622358,0.9998803,0.0003537081
2458736.359011258,1.0000539,0.0003537983
2458736.360400158,0.9992298,0.0003534943
2458736.361789058,0.9994030,0.0003534544
2458736.363177958,0.9996163,0.0003535563
2458736.364566859,1.0001257,0.0003537652
2458736.365955759,1.0001872,0.0003536339
2458736.367344659,1.0001420,0.0003536051
2458736.368733560,0.9998636,0.0003534525
2458736.370122460,0.9996228,0.0003533858
2458736.371511360,0.9999657,0.0003534311
2458736.372900261,1.0002814,0.0003534043
2458736.374289161,1.0001674,0.0003537342
2458736.375678061,1.0001201,0.0003534788
2458736.377066961,0.9997845,0.0003535753
2458736.378455862,0.9994191,0.0003532751
2458736.379844762,1.0001648,0.0003534908
2458736.381233662,0.9998432,0.0003534267
2458736.382622563,0.9993907,0.0003534862
2458736.384011463,0.9999574,0.0003533736
2458736.385400363,1.0002845,0.0003535478
2458736.386789264,0.9999587,0.0003532586
2458736.388178164,0.9990938,0.0003533217
2458736.389567064,0.9998797,0.0003533477
2458736.390955965,1.0000551,0.0003532597
2458736.392344865,1.0003894,0.0003533366
2458736.393733765,1.0003476,0.0003533629
2458736.395122665,1.0004969,0.0003532385
2458736.396511566,0.9999204,0.0003532191
2458736.397900466,1.0007988,0.0003535697
2458736.399289366,0.9997218,0.0003533180
2458736.400678267,0.9993797,0.0003533755
2458736.402067167,0.9999801,0.0003531115
2458736.403456068,1.0006749,0.0003532218
2458736.404844968,0.9997374,0.0003532621
2458736.406233869,0.9993683,0.0003532322
2458736.407622769,0.9997532,0.0003531560
2458736.409011669,1.0000316,0.0003531310
2458736.410400569,1.0000189,0.0003530884
2458736.411789470,1.0001593,0.0003532285
2458736.413178370,0.9998499,0.0003531869
2458736.414567271,0.9997507,0.0003531783
2458736.415956171,0.9999494,0.0003531252
2458736.417345071,0.9994506,0.0003530595
2458736.418733972,1.0002905,0.0003531442
2458736.420122872,0.9998495,0.0003532515
2458736.421511773,0.9996244,0.0003531302
2458736.422900673,0.9996131,0.0003530942
2458736.424289573,1.0000085,0.0003530958
2458736.425678474,1.0001128,0.0003530789
2458736.427067374,1.0003967,0.0003532342
2458736.428456274,1.0003475,0.0003531078
2458736.429845175,1.0003263,0.0003532093
2458736.431234075,1.0001376,0.0003531803
2458736.432622976,0.9999676,0.0003531185
2458736.434011876,1.0003361,0.0003531379
2458736.435400777,1.0003899,0.0003531340
2458736.436789677,0.9997762,0.0003535663
2458736.438178577,1.0000181,0.0003531472
2458736.439567477,0.9996590,0.0003530899
2458736.440956378,0.9998564,0.0003530308
2458736.442345278,1.0003833,0.0003532726
2458736.443734179,1.0001910,0.0003531515
2458736.445123079,0.9996642,0.0003529652
2458736.446511980,1.0000935,0.0003532203
2458736.447900880,1.0001392,0.0003530543
2458736.449289781,0.9994557,0.0003528882
2458736.450678681,0.9996236,0.0003530029
2458736.452067581,1.0001635,0.0003530909
2458736.453456482,1.0003394,0.0003532831
2458736.454845382,1.0003586,0.0003531535
2458736.456234283,0.9999920,0.0003532780
2458736.457623183,0.9994221,0.0003530041
2458736.459012084,1.0001736,0.0003531675
2458736.460400984,0.9998236,0.0003533178
2458736.461789885,1.0001122,0.0003529994
2458736.463178785,0.9993531,0.0003532071
2458736.464567685,1.0001397,0.0003531653
2458736.465956586,1.0002347,0.0003531833
2458736.467345486,0.9999985,0.0003532196
2458736.468734387,0.9995097,0.0003529721
2458736.470123288,0.9997866,0.0003531125
2458736.471512188,1.0006318,0.0003531722
2458736.472901089,1.0005036,0.0003534615
2458736.474289989,1.0002704,0.0003531942
2458736.475678890,1.0002219,0.0003532332
2458736.477067790,0.9994897,0.0003530179
2458736.478456691,0.9996400,0.0003531307
2458736.479845591,0.9992518,0.0003533115
2458736.481234492,0.9987443,0.0003530815
2458736.482623392,0.9989296,0.0003530938
2458736.484012293,0.9981025,0.0003528420
2458736.485401193,0.9990551,0.0003530179
2458736.486790094,0.9982860,0.0003531691
2458736.488178994,0.9971845,0.0003528229
2458736.489567895,0.9973532,0.0003528546
2458736.490956795,0.9968960,0.0003529957
2458736.492345696,0.9961675,0.0003529097
2458736.493734596,0.9968698,0.0003529470
2458736.495123497,0.9950515,0.0003525255
2458736.496512397,0.9958651,0.0003529482
2458736.497901298,0.9952987,0.0003527945
2458736.499290199,0.9955404,0.0003528435
2458736.500679099,0.9950314,0.0003527694
2458736.502067999,0.9949141,0.0003529523
2458736.503456900,0.9947494,0.0003528272
2458736.504845801,0.9945368,0.0003528094
2458736.506234701,0.9938602,0.0003525051
2458736.507623602,0.9941147,0.0003526406
2458736.509012502,0.9944082,0.0003526817
2458736.510401403,0.9938806,0.0003527060
2458736.511790304,0.9950615,0.0003530112
2458736.513179204,0.9949210,0.0003531840
2458736.514568104,0.9949469,0.0003528910
2458736.515957005,0.9939232,0.0003527734
2458736.517345906,0.9946993,0.0003528269
2458736.518734807,0.9945297,0.0003528306
2458736.520123707,0.9945016,0.0003527225
2458736.521512608,0.9948396,0.0003529801
2458736.522901508,0.9947234,0.0003527900
2458736.524290409,0.9951994,0.0003531955
2458736.525679309,0.9933268,0.0003527749
2458736.527068210,0.9939049,0.0003527083
2458736.528457111,0.9944255,0.0003529603
2458736.529846011,0.9939746,0.0003528980
2458736.531234912,0.9931310,0.0003530412
2458736.532623813,0.9940511,0.0003529259
2458736.534012713,0.9953042,0.0003532345
2458736.535401614,0.9944969,0.0003529423
2458736.536790514,0.9939375,0.0003529346
2458736.538179415,0.9939472,0.0003531889
2458736.539568316,0.9936937,0.0003528283
2458736.540957216,0.9941073,0.0003530296
2458736.542346117,0.9943680,0.0003530426
2458736.543735018,0.9942795,0.0003531107
2458736.545123918,0.9941777,0.0003530291
2458736.546512819,0.9944222,0.0003532999
2458736.547901719,0.9947880,0.0003531360
2458736.549290620,0.9954233,0.0003532150
2458736.550679521,0.9946209,0.0003530992
2458736.552068421,0.9943255,0.0003531493
2458736.553457322,0.9952653,0.0003534095
2458736.554846223,0.9949577,0.0003534103
2458736.556235123,0.9960099,0.0003534851
2458736.557624024,0.9957166,0.0003534850
2458736.559012925,0.9959694,0.0003536483
2458736.560401825,0.9962665,0.0003535241
2458736.561790726,0.9972074,0.0003537485
2458736.563179627,0.9975105,0.0003537197
2458736.564568528,0.9974390,0.0003537549
2458736.565957428,0.9972225,0.0003536776
2458736.567346329,0.9978589,0.0003539008
2458736.568735229,0.9983106,0.0003540705
2458736.570124130,0.9988698,0.0003539921
2458736.571513031,0.9992160,0.0003541819
2458736.572901932,0.9989880,0.0003542032
2458736.574290833,0.9992654,0.0003540996
2458736.575679733,0.9991014,0.0003542754
2458736.577068634,0.9994477,0.0003541834
2458736.578457534,0.9995914,0.0003542655
2458736.579846435,1.0004573,0.0003543225
2458736.581235336,1.0001882,0.0003545676
2458736.582624237,1.0002248,0.0003545546
2458736.584013138,1.0000765,0.0003543593
2458736.585402038,0.9998573,0.0003544811
2458736.586790939,0.9999945,0.0003545894
2458736.588179840,0.9995554,0.0003545410
2458736.589568740,1.0004301,0.0003546685
2458736.590957641,1.0000250,0.0003544461
2458736.592346542,1.0003780,0.0003545617
2458736.593735442,1.0000315,0.0003545014
2458736.595124343,0.9997234,0.0003546853
2458736.596513244,1.0000677,0.0003545959
2458736.597902145,0.9997107,0.0003543892
2458736.599291046,1.0000804,0.0003547797
2458736.600679946,0.9996173,0.0003545962
2458736.602068847,1.0004454,0.0003550205
2458736.603457748,0.9989782,0.0003545118
2458736.604846649,0.9998094,0.0003545997
2458736.606235549,1.0000225,0.0003547420
2458736.607624450,1.0006790,0.0003547686
2458736.609013351,1.0004403,0.0003546986
2458736.610402252,1.0003671,0.0003547597
2458736.611791153,0.9999380,0.0003548007
2458736.613180053,0.9997655,0.0003546743
2458736.614568954,0.9993633,0.0003546480
2458736.615957855,1.0000583,0.0003548187
2458736.617346756,1.0004305,0.0003550361
2458736.618735657,0.9995726,0.0003548958
2458736.620124558,1.0007371,0.0003549908
2458736.621513458,0.9996228,0.0003546617
2458736.622902359,1.0003670,0.0003549130
2458736.624291260,1.0001410,0.0003547773
2458736.625680161,1.0003001,0.0003548883
2458736.627069062,1.0001910,0.0003549662
2458736.628457963,1.0003355,0.0003550201
2458736.629846863,1.0006390,0.0003550711
2458736.631235764,0.9999624,0.0003549315
2458736.632624665,1.0003636,0.0003552350
2458736.634013566,1.0000890,0.0003551205
2458736.635402467,1.0006234,0.0003550561
2458736.636791368,1.0002904,0.0003550851
2458736.638180268,1.0002792,0.0003553888
2458736.639569169,1.0006607,0.0003553488
2458736.640958070,0.9995413,0.0003551080
2458736.642346971,1.0000163,0.0003551669
2458736.643735872,1.0004599,0.0003550987
2458736.645124773,1.0004159,0.0003551386
2458736.646513673,1.0008392,0.0003553477
2458736.647902575,1.0001410,0.0003552090
2458736.649291476,1.0004578,0.0003551813
2458736.650680377,1.0001192,0.0003552891
2458736.652069278,0.9995046,0.0003551185
2458736.653458178,0.9991953,0.0003549995
2458736.654847079,0.9995611,0.0003553124
2458736.656235980,1.0006890,0.0003553233
2458736.657624881,1.0003063,0.0003552473
2458736.659013782,1.0003795,0.0003552977
2458736.660402683,1.0000307,0.0003553002
2458736.661791584,0.9996254,0.0003551927
2458736.663180485,1.0008461,0.0003552905
2458736.664569385,1.0000745,0.0003553727
2458736.665958287,0.9996297,0.0003552005
2458736.667347188,1.0001850,0.0003552627
2458736.668736089,0.9993910,0.0003551192
2458736.670124989,1.0003535,0.0003553680
2458736.671513890,1.0001157,0.0003552927
2458736.672902791,1.0003884,0.0003553556
2458736.674291692,1.0002179,0.0003554433
2458736.675680593,1.0000301,0.0003553496
2458736.677069494,0.9994531,0.0003552771
2458736.678458395,0.9994369,0.0003552033
2458736.679847296,1.0001675,0.0003555498
2458736.681236197,1.0005013,0.0003554576
2458736.682625098,1.0000127,0.0003554740
2458736.684013999,0.9999252,0.0003555451
2458736.685402900,0.9995278,0.0003554793
2458736.686791801,1.0001388,0.0003554441
2458736.688180702,1.0004324,0.0003553265
2458736.689569603,1.0002281,0.0003554507
2458736.690958504,1.0002604,0.0003554224
2458736.692347405,1.0010658,0.0003554438
2458736.693736306,1.0000707,0.0003557594
2458736.695125207,1.0010951,0.0003557340
2458736.696514108,0.9993968,0.0003551940
2458736.697903009,1.0004597,0.0003552577
2458736.699291910,1.0000936,0.0003553971
2458736.700680811,1.0002591,0.0003553371
2458736.702069712,0.9992550,0.0003552453
2458736.703458613,0.9994490,0.0003553095
2458736.704847514,0.9996396,0.0003553958
2458736.706236415,1.0004368,0.0003555365
2458736.707625316,1.0002392,0.0003554280
2458736.709014217,1.0003622,0.0003553955
2458736.710403118,1.0000709,0.0003553641
2458736.711792019,0.9995860,0.0003552854
2458736.713180921,1.0002403,0.0003555791
2458736.714569821,0.9999683,0.0003555076
2458736.715958722,1.0000015,0.0003554353
2458736.717347624,0.9998741,0.0003554510
2458736.718736525,1.0003777,0.0003554560
2458736.720125426,1.0000876,0.0003555264
2458736.721514327,0.9996685,0.0003554780
2458736.722903228,1.0000312,0.0003553979
2458736.724292129,1.0001392,0.0003556362
2458736.725681030,1.0000323,0.0003553646
2458736.727069931,1.0002818,0.0003554071
2458736.728458832,1.0004154,0.0003553983
2458736.729847733,1.0003686,0.0003554690
2458736.731236634,0.9998156,0.0003552546
2458736.732625536,0.9999524,0.0003554296
2458736.734014437,1.0001921,0.0003553536
2458736.735403338,0.9998256,0.0003552693
2458736.736792239,0.9996514,0.0003554375
2458736.738181140,1.0003105,0.0003555050
2458736.739570041,1.0000364,0.0003553815
2458736.740958942,0.9997694,0.0003554284
2458736.742347843,0.9997159,0.0003553209
2458736.743736745,1.0002174,0.0003554893
2458736.745125646,0.9998564,0.0003554055
2458736.746514547,1.0001069,0.0003552338
2458736.747903448,0.9996382,0.0003553392
2458736.749292349,1.0000423,0.0003554379
2458736.750681250,0.9997029,0.0003553573
2458736.752070151,1.0005398,0.0003554348
2458736.753459053,0.9997954,0.0003555509
2458736.754847954,0.9996412,0.0003553023
2458736.756236855,1.0002934,0.0003553466
2458736.757625756,1.0000483,0.0003552717
2458736.759014657,0.9992360,0.0003552808
2458736.760403559,0.9991743,0.0003552189
2458736.761792460,1.0007270,0.0003555645
2458736.763181361,1.0003030,0.0003555615
2458736.764570262,1.0002129,0.0003554250
2458736.765959163,0.9995454,0.0003553341
2458736.767348065,1.0013340,0.0003554243
2458736.768736965,1.0002086,0.0003555793
2458736.770125867,1.0001775,0.0003553421
2458736.771514768,0.9997874,0.0003552908
2458736.772903670,1.0003249,0.0003554186
2458736.774292571,1.0002768,0.0003553647
2458736.775681472,0.9999377,0.0003553741
2458736.777070373,1.0001594,0.0003552737
2458736.778459274,1.0005394,0.0003554482
2458736.779848176,1.0004785,0.0003554888
2458736.781237077,1.0001628,0.0003553987
2458736.782625978,1.0001907,0.0003552564
2458736.784014879,0.9996291,0.0003552800
2458736.785403781,1.0002483,0.0003553904
2458736.786792682,0.9998441,0.0003552273
2458736.788181583,1.0002784,0.0003552639
2458736.789570484,1.0003923,0.0003556101
2458736.790959386,1.0001590,0.0003551763
2458736.792348287,1.0005257,0.0003553729
2458736.793737188,1.0000635,0.0003552617
2458736.795126089,0.9997891,0.0003551760
2458736.796514991,1.0008768,0.0003553158
2458736.797903892,0.9999088,0.0003554546
2458736.799292793,1.0001002,0.0003551822
2458736.800681694,0.9999785,0.0003552367
2458736.802070596,1.0004819,0.0003553240
2458736.803459497,0.9994870,0.0003550501
2458736.804848399,1.0002250,0.0003551802
2458736.806237300,1.0002018,0.0003556258
2458736.807626201,0.9993951,0.0003552215
2458736.809015102,1.0003336,0.0003553141
2458736.810404004,0.9994226,0.0003551985
2458736.811792905,1.0002193,0.0003553335
2458736.813181806,1.0000105,0.0003553986
2458736.814570708,1.0000299,0.0003551372
2458736.815959609,1.0000403,0.0003552472
2458736.817348510,1.0005566,0.0003552862
2458736.818737412,1.0001532,0.0003551354
2458736.820126313,1.0001823,0.0003551849
2458736.821515215,1.0000061,0.0003551002
2458736.822904116,0.9999786,0.0003552565
2458736.824293017,1.0002594,0.0003551614
2458736.825681919,0.9997009,0.0003551916
2458736.827070820,1.0003125,0.0003553655
2458736.828459722,1.0000166,0.0003551815
2458736.829848623,1.0001407,0.0003551228
2458736.831237524,1.0004234,0.0003554871
2458736.832626426,1.0000921,0.0003551684
2458736.834015327,0.9996648,0.0003554774
2458736.835404228,1.0002935,0.0003551849
2458736.836793130,1.0005990,0.0003553039
2458736.838182031,0.9998018,0.0003552619
2458736.839570933,0.9997667,0.0003551560
2458736.840959834,0.9996712,0.0003550659
2458736.842348735,1.0007629,0.0003552922
2458736.843737637,0.9993952,0.0003550677
2458736.845126538,0.9997069,0.0003550915
2458736.846515440,1.0002834,0.0003552613
2458736.847904341,1.0000524,0.0003552121
2458736.849293243,1.0002840,0.0003552511
2458736.850682144,0.9995004,0.0003550946
2458736.852071045,1.0005913,0.0003553700
2458736.853459947,1.0001163,0.0003552728
2458736.854848848,0.9996272,0.0003553727
2458736.856237750,0.9993949,0.0003551143
2458736.857626651,1.0006345,0.0003552085
2458736.859015553,1.0005709,0.0003551876
2458736.860404455,0.9998804,0.0003551906
2458736.861793356,1.0004136,0.0003552169
2458736.863182257,1.0003458,0.0003552306
2458736.864571159,1.0004775,0.0003551531
2458736.865960060,1.0012891,0.0003552642
2458736.867348962,1.0002358,0.0003551496
2458736.868737863,1.0016912,0.0003554163
2458736.870126765,1.0002252,0.0003553496
2458736.871515667,0.9994412,0.0003552990
2458736.872904568,0.9997121,0.0003552865
2458736.874293469,0.9999562,0.0003551431
2458736.875682371,1.0001508,0.0003553098
2458736.877071273,0.9998643,0.0003551561
2458736.878460174,0.9998729,0.0003551887
2458736.879849075,0.9995615,0.0003551944
2458736.881237977,1.0000674,0.0003552785
2458736.882626879,0.9999492,0.0003553123
2458736.884015780,0.9997236,0.0003551563
2458736.885404682,1.0003141,0.0003552443
2458736.886793583,1.0007686,0.0003553688
2458736.888182485,1.0002365,0.0003551184
2458736.889571386,1.0002183,0.0003552332
2458736.890960288,1.0000536,0.0003552361
2458736.892349190,1.0003160,0.0003553297
2458736.893738091,1.0002774,0.0003552162
2458736.895126993,1.0001228,0.0003552723
2458736.896515894,1.0003246,0.0003553892
2458736.897904796,0.9997842,0.0003551148
2458736.899293697,0.9998042,0.0003552125
2458736.900682599,1.0003754,0.0003551641
2458736.902071501,1.0007117,0.0003554869
2458736.903460402,0.9999394,0.0003551342
2458736.904849304,0.9998380,0.0003552460
2458736.906238206,0.9996294,0.0003550351
2458736.907627107,1.0000044,0.0003552117
2458736.909016008,1.0005633,0.0003551749
2458736.910404910,0.9995785,0.0003550976
2458736.911793812,0.9992640,0.0003551090
2458736.913182714,0.9999657,0.0003550594
2458736.914571615,0.9991071,0.0003549326
2458736.915960517,0.9997014,0.0003551422
2458736.917349419,0.9994409,0.0003550232
2458736.918738320,1.0006971,0.0003550931
2458736.920127222,0.9997965,0.0003549500
2458736.921516124,0.9998486,0.0003550170
2458736.922905026,1.0002170,0.0003549931
2458736.924293927,1.0005416,0.0003552430
2458736.925682829,1.0000573,0.0003551643
2458736.927071730,0.9999048,0.0003549128
2458736.928460632,1.0008184,0.0003551255
2458736.929849534,1.0003881,0.0003550920
2458736.931238435,1.0000296,0.0003550151
2458736.932627337,1.0003513,0.0003551068
2458736.934016239,1.0001319,0.0003548829
2458736.935405141,1.0001401,0.0003548533
2458736.936794042,1.0009576,0.0003550538
2458736.938182944,1.0000149,0.0003551112
2458736.939571846,1.0007295,0.0003548926
2458736.940960748,1.0001169,0.0003548708
2458736.942349649,0.9998792,0.0003547705
2458736.943738551,1.0002424,0.0003551623
2458736.945127453,1.0001829,0.0003551850
2458736.946516355,1.0002324,0.0003549765
2458736.947905256,0.9999217,0.0003547430
2458736.949294158,1.0000475,0.0003547064
2458736.950683060,1.0001987,0.0003550214
2458736.952071961,1.0002421,0.0003549845
2458736.953460863,1.0000052,0.0003549370
2458736.954849765,0.9992102,0.0003547775
2458736.956238667,1.0002516,0.0003548444
2458736.957627568,1.0004518,0.0003548934
2458736.959016470,0.9995319,0.0003546831
2458736.960405372,1.0002304,0.0003549343
2458736.961794274,1.0001901,0.0003546698
2458736.963183176,1.0002227,0.0003546810
2458736.964572078,1.0001834,0.0003547027
2458736.965960979,1.0002731,0.0003546430
2458736.967349881,0.9996289,0.0003547674
2458736.968738783,0.9991124,0.0003544865
2458736.970127685,1.0001780,0.0003545029
2458736.971516586,0.9995429,0.0003544751
2458736.972905489,0.9997815,0.0003545260
2458736.974294391,1.0000795,0.0003545700
2458736.975683292,1.0001982,0.0003546098
2458736.977072194,0.9994722,0.0003544012
2458736.978461096,0.9996133,0.0003544767
2458736.979849998,1.0002097,0.0003545668
2458736.981238900,0.9999761,0.0003544810
2458736.982627802,0.9998465,0.0003544219
2458736.984016703,1.0008102,0.0003546505
2458736.985405605,1.0007328,0.0003543373
2458736.986794507,1.0003236,0.0003546359
2458736.988183409,1.0001411,0.0003543060
2458736.989572311,1.0010620,0.0003543346
2458736.990961213,0.9998927,0.0003541778
2458736.992350115,1.0012088,0.0003543560
2458736.993739016,0.9993042,0.0003541626
2458736.995127919,1.0000895,0.0003540833
2458736.996516821,0.9994126,0.0003540140
2458736.997905722,1.0005076,0.0003541314
2458736.999294624,1.0005750,0.0003540435
2458737.000683526,1.0000405,0.0003541617
2458737.002072428,0.9997636,0.0003539095
2458737.003461330,1.0003283,0.0003542768
2458737.004850232,1.0007106,0.0003540247
2458737.006239134,0.9996169,0.0003538012
2458737.007628036,0.9997624,0.0003539558
2458737.009016938,1.0000298,0.0003539280
2458737.010405840,1.0001922,0.0003537827
2458737.011794742,0.9996770,0.0003538588
2458737.013183644,0.9996929,0.0003537061
2458737.014572546,1.0000652,0.0003538472
2458737.015961448,1.0000748,0.0003535838
2458737.017350350,0.9998499,0.0003538392
2458737.018739252,1.0007702,0.0003539556
2458737.020128154,1.0001061,0.0003538467
2458737.021517056,0.9998269,0.0003537524
2458737.022905958,1.0005218,0.0003535863
2458737.024294860,1.0006489,0.0003536584
2458737.025683762,0.9998680,0.0003534589
2458737.027072664,1.0001707,0.0003536417
2458737.028461566,1.0002283,0.0003536377
2458737.029850468,0.9995740,0.0003533352
2458737.031239370,1.0002567,0.0003536374
2458737.032628272,0.9993316,0.0003532613
2458737.034017174,0.9998581,0.0003532789
2458737.035406076,1.0001194,0.0003532099
2458737.036794978,0.9996578,0.0003533159
2458737.038183880,1.0006496,0.0003533159
2458737.039572782,0.9995553,0.0003530414
2458737.040961684,0.9999418,0.0003531765
2458737.042350587,1.0000776,0.0003531648
2458737.043739488,0.9999129,0.0003532165
2458737.045128391,0.9998643,0.0003529283
2458737.046517293,1.0000452,0.0003532234
2458737.047906195,1.0001585,0.0003530262
2458737.049295097,0.9995990,0.0003529884
2458737.050683999,1.0000338,0.0003528676
2458737.052072901,1.0003377,0.0003527851
2458737.053461803,1.0003558,0.0003529749
2458737.054850705,1.0002778,0.0003529966
2458737.056239607,1.0004235,0.0003529257
2458737.057628510,1.0001137,0.0003527052
2458737.059017411,1.0001515,0.0003526812
2458737.060406314,1.0001144,0.0003528552
2458737.061795216,0.9992716,0.0003524461
2458737.063184118,1.0000732,0.0003524263
2458737.064573020,0.9995531,0.0003525179
2458737.065961923,0.9998401,0.0003527379
2458737.067350825,0.9999817,0.0003522945
2458737.068739727,1.0000989,0.0003524091
2458737.070128629,1.0009685,0.0003523843
2458737.071517531,1.0001652,0.0003523089
2458737.072906433,0.9997438,0.0003523046
2458737.074295335,0.9995588,0.0003523048
2458737.075684238,1.0005215,0.0003522271
2458737.077073140,1.0002806,0.0003520603
2458737.078462042,0.9992022,0.0003520942
2458737.079850944,0.9992660,0.0003519458
2458737.081239847,0.9997077,0.0003519761
2458737.082628749,1.0000992,0.0003518873
2458737.084017651,0.9998850,0.0003519525
2458737.085406553,1.0003507,0.0003519642
2458737.086795455,0.9993914,0.0003519477
2458737.088184358,1.0001907,0.0003516884
2458737.089573260,0.9998136,0.0003515890
2458737.090962162,0.9997965,0.0003515312
2458737.092351064,1.0000680,0.0003515235
2458737.093739966,1.0007545,0.0003516566
2458737.095128869,1.0001580,0.0003516877
2458737.096517771,0.9998523,0.0003514144
2458737.097906673,0.9998841,0.0003513844
2458737.099295576,1.0003225,0.0003513805
2458737.100684478,1.0000170,0.0003512421
2458737.102073380,0.9997653,0.0003511790
2458737.103462283,1.0000131,0.0003511932
2458737.104851185,1.0000957,0.0003512050
2458737.106240087,0.9998182,0.0003510588
2458737.107628989,0.9995975,0.0003509261
2458737.109017892,0.9999327,0.0003509773
2458737.110406794,0.9998399,0.0003509519
2458737.111795696,0.9997309,0.0003512013
2458737.113184599,1.0003618,0.0003508504
2458737.114573501,1.0002431,0.0003509119
2458737.115962403,0.9990292,0.0003507355
2458737.117351306,1.0007744,0.0003508112
2458737.118740208,1.0002718,0.0003508992
2458737.120129110,1.0001951,0.0003506176
2458737.121518013,1.0005838,0.0003506566
2458737.122906915,1.0001695,0.0003506223
2458737.124295818,1.0004864,0.0003506357
2458737.125684720,0.9995681,0.0003507409
2458737.127073622,0.9999664,0.0003503890
2458737.128462525,1.0000478,0.0003502942
2458737.129851427,1.0005739,0.0003503746
2458737.131240329,1.0010471,0.0003504965
2458737.132629232,0.9999302,0.0003502519
2458737.134018134,0.9991173,0.0003500967
2458737.135407037,1.0002166,0.0003503422
2458737.136795939,1.0001267,0.0003501250
2458737.138184841,0.9998404,0.0003498957
2458737.139573744,0.9997599,0.0003499816
2458737.140962646,1.0000335,0.0003499225
2458737.142351549,0.9994680,0.0003498952
2458737.143740451,1.0000768,0.0003498943
2458737.145129353,1.0008775,0.0003499344
2458737.146518256,1.0003080,0.0003498185
2458737.147907158,0.9999419,0.0003499202
2458737.149296061,0.9997086,0.0003495851
2458737.150684963,1.0000250,0.0003497356
2458737.152073866,0.9997636,0.0003495664
2458737.153462769,0.9996813,0.0003494173
2458737.154851671,0.9996638,0.0003494141
2458737.156240573,0.9998963,0.0003494717
2458737.157629476,0.9990184,0.0003492329
2458737.159018378,1.0000794,0.0003494535
2458737.160407281,0.9993371,0.0003491864
2458737.161796183,1.0006373,0.0003498161
2458737.163185086,1.0002901,0.0003492383
2458737.164573988,0.9993847,0.0003490405
2458737.165962891,0.9993049,0.0003492109
2458737.167351793,0.9999973,0.0003490322
2458737.168740696,1.0002748,0.0003492442
2458737.170129599,1.0001074,0.0003490596
2458737.171518501,0.9993877,0.0003489676
2458737.172907403,1.0007317,0.0003490676
2458737.174296306,0.9996048,0.0003487738
2458737.175685208,1.0000537,0.0003490500
2458737.177074111,1.0006198,0.0003488738
2458737.178463014,1.0008367,0.0003489672
2458737.179851916,0.9998874,0.0003487167
2458737.181240819,1.0000609,0.0003488144
2458737.182629721,1.0004011,0.0003488210
2458737.184018624,1.0007794,0.0003486911
2458737.185407526,0.9997443,0.0003488627
2458737.186796429,1.0002461,0.0003485139
2458737.188185332,1.0001793,0.0003486727
2458737.189574234,0.9999212,0.0003485861
2458737.190963137,1.0001241,0.0003483791
2458737.192352039,0.9996782,0.0003483680
2458737.193740942,0.9998204,0.0003484728
2458737.195129845,0.9999437,0.0003482945
2458737.196518747,0.9999867,0.0003484391
2458737.197907650,0.9998653,0.0003483372
2458737.199296553,1.0008028,0.0003483249
2458737.200685455,1.0005516,0.0003482370
2458737.202074358,1.0001735,0.0003481687
2458737.203463261,0.9995567,0.0003481108
2458737.204852163,0.9997945,0.0003481532
2458737.206241066,0.9995313,0.0003479138
2458737.207629968,0.9996162,0.0003480929
2458737.209018871,1.0001411,0.0003480855
2458737.210407774,1.0001005,0.0003480988
2458737.211796677,1.0000215,0.0003478609
2458737.213185580,0.9998133,0.0003477538
2458737.214574482,1.0002365,0.0003479361
2458737.215963385,0.9996024,0.0003479584
2458737.217352287,1.0000904,0.0003478980
2458737.218741190,0.9992258,0.0003475066
2458737.220130093,1.0001245,0.0003476128
2458737.221518996,0.9997608,0.0003476056
2458737.222907898,0.9994382,0.0003477010
2458737.224296801,1.0003758,0.0003475934
2458737.225685704,1.0004267,0.0003475558
2458737.227074606,0.9995607,0.0003475471
2458737.228463509,0.9998799,0.0003475132
2458737.229852412,1.0002226,0.0003474051
2458737.231241315,0.9995862,0.0003472683
2458737.232630217,1.0001399,0.0003473936
2458737.234019120,1.0002158,0.0003472562
2458737.235408023,1.0003026,0.0003472481
2458737.236796926,1.0000433,0.0003472945
2458737.238185829,1.0001490,0.0003472988
2458737.239574731,1.0000032,0.0003469815
2458737.240963634,0.9991884,0.0003468426
2458737.242352537,1.0000492,0.0003470955
2458737.243741440,1.0004587,0.0003470606
2458737.245130342,1.0002957,0.0003470119
2458737.246519245,0.9998609,0.0003468442
2458737.247908148,0.9998278,0.0003467725
2458737.249297051,1.0000697,0.0003470186
2458737.250685954,0.9993679,0.0003468801
2458737.252074857,0.9997443,0.0003469736
2458737.253463760,1.0010207,0.0003468473
2458737.254852662,0.9995789,0.0003464899
2458737.256241565,0.9998148,0.0003466563
2458737.257630468,0.9996436,0.0003464978
2458737.259019371,1.0001893,0.0003464646
2458737.260408273,0.9997923,0.0003466054
2458737.261797176,1.0010259,0.0003466751
2458737.263186079,0.9994578,0.0003464213
2458737.264574982,1.0005159,0.0003465429
2458737.265963885,0.9992842,0.0003463802
2458737.267352788,0.9999181,0.0003463862
2458737.268741691,0.9999538,0.0003462927
2458737.270130594,0.9998038,0.0003463198
2458737.271519497,1.0000104,0.0003463783
2458737.272908399,0.9999156,0.0003461586
2458737.274297303,1.0000607,0.0003462266
2458737.275686205,0.9998573,0.0003462736
2458737.277075108,1.0001383,0.0003461182
2458737.278464011,1.0002495,0.0003461399
2458737.279852914,0.9996278,0.0003457963
2458737.281241817,1.0001964,0.0003457927
2458737.282630720,0.9999613,0.0003460244
2458737.284019623,1.0000027,0.0003457831
2458737.285408526,0.9998052,0.0003456315
2458737.286797429,1.0001324,0.0003456765
2458737.288186332,0.9997023,0.0003455804
2458737.289575235,0.9996841,0.0003455613
2458737.290964138,0.9997921,0.0003453736
2458737.292353041,1.0001278,0.0003454411
2458737.293741944,1.0004306,0.0003455076
2458737.295130847,1.0001509,0.0003453220
2458737.296519749,0.9997645,0.0003452591
2458737.297908653,0.9999446,0.0003451498
2458737.299297555,1.0001253,0.0003453595
2458737.300686458,0.9994430,0.0003451062
2458737.302075361,0.9999394,0.0003450790
2458737.303464265,0.9998102,0.0003449432
2458737.304853167,0.9994639,0.0003448154
2458737.306242070,0.9997555,0.0003449793
2458737.307630973,1.0004444,0.0003448238
2458737.309019877,1.0003984,0.0003448245
2458737.310408779,0.9994301,0.0003447880
2458737.311797682,1.0000185,0.0003446083
2458737.313186585,1.0001143,0.0003445930
2458737.314575489,0.9999312,0.0003444311
2458737.315964392,1.0002614,0.0003444151
2458737.317353295,1.0005028,0.0003445544
2458737.318742197,0.9992331,0.0003444519
2458737.320131101,1.0001034,0.0003442732
2458737.321520004,1.0004495,0.0003443288
2458737.322908907,0.9997575,0.0003442697
2458737.324297810,0.9993354,0.0003441003
2458737.325686713,0.9999026,0.0003440328
2458737.327075616,0.9998770,0.0003439828
2458737.328464519,0.9997345,0.0003438592
2458737.329853422,1.0004214,0.0003439424
2458737.331242325,0.9990483,0.0003436994
2458737.332631228,0.9998843,0.0003437493
2458737.334020132,1.0005180,0.0003438761
2458737.335409035,0.9996110,0.0003436956
2458737.336797938,1.0004408,0.0003436722
2458737.338186841,1.0000584,0.0003437217
2458737.339575744,1.0002751,0.0003438615
2458737.340964647,0.9999469,0.0003435805
2458737.342353550,1.0000652,0.0003434565
2458737.343742453,0.9993876,0.0003432271
2458737.345131357,1.0003838,0.0003435663
2458737.346520260,1.0004586,0.0003432667
2458737.347909163,0.9998286,0.0003431790
2458737.349298066,1.0005560,0.0003432440
2458737.350686969,1.0005707,0.0003431460
2458737.352075872,1.0004133,0.0003430697
2458737.353464775,1.0006676,0.0003430287
2458737.354853678,0.9995165,0.0003431440
2458737.356242582,0.9991995,0.0003429381
2458737.357631485,0.9995435,0.0003427061
2458737.359020388,0.9999726,0.0003430110
2458737.360409291,1.0003835,0.0003427953
2458737.361798195,1.0004366,0.0003429214
2458737.363187098,0.9997238,0.0003425642
2458737.364576001,0.9997951,0.0003428434
2458737.365964904,0.9999910,0.0003428459
2458737.367353807,0.9998373,0.0003424444
2458737.368742710,1.0009275,0.0003428928
2458737.370131614,0.9998003,0.0003424576
2458737.371520517,1.0001241,0.0003425752
2458737.372909420,0.9998317,0.0003425075
2458737.374298323,1.0002959,0.0003425390
2458737.375687226,0.9998125,0.0003423988
2458737.377076130,1.0001968,0.0003421749
2458737.378465033,1.0004396,0.0003423067
2458737.379853936,0.9996485,0.0003421793
2458737.381242839,0.9994534,0.0003421145
2458737.382631742,1.0000638,0.0003421261
2458737.384020646,0.9995170,0.0003422611
2458737.385409549,0.9995717,0.0003420708
2458737.386798452,0.9998222,0.0003421355
2458737.388187356,0.9997146,0.0003418801
2458737.389576259,1.0001393,0.0003420818
2458737.390965162,1.0002254,0.0003419709
2458737.392354066,1.0000283,0.0003421393
2458737.393742969,0.9997477,0.0003419482
2458737.395131872,0.9998763,0.0003418425
2458737.396520775,0.9997918,0.0003420087
2458737.397909679,0.9997077,0.0003421885
2458737.399298582,1.0002546,0.0003421077
2458737.400687485,1.0002564,0.0003420355
2458737.402076388,1.0009514,0.0003421625
2458737.403465292,0.9995851,0.0003416544
2458737.404854195,1.0004761,0.0003419023
2458737.406243098,0.9990420,0.0003415460
2458737.407632002,1.0000523,0.0003420069
2458737.409020905,0.9998783,0.0003417690
2458737.410409808,0.9996046,0.0003416000
2458737.411798711,1.0000878,0.0003418054


==> Data/TESS_s16_0_PDCSAP.csv <==
# 1st column is time in units of Barycentric Julian Date (BJD),,
# 2nd column is flux which is the normalized flux,,
# 3rd column is flux_err which is the uncertainty in the measured flux,,
# description: TESS photometry from Sector 16 segment 0,,
# time,flux,flux_err
2458738.654862724,1.0005275,0.0003399098
2458738.656251617,0.9997725,0.0003398855
2458738.657640510,1.0000607,0.0003400270
2458738.659029403,0.9999927,0.0003399035
2458738.660418296,1.0007724,0.0003400472
2458738.661807190,1.0003470,0.0003399293
2458738.663196082,1.0002747,0.0003399315
2458738.664584975,1.0001870,0.0003399067
2458738.665973869,0.9995875,0.0003399886
2458738.667362761,0.9999301,0.0003398768
2458738.668751654,1.0000567,0.0003399441
2458738.670140548,0.9996170,0.0003399801
2458738.671529441,1.0000684,0.0003398888
2458738.672918333,1.0008243,0.0003400256
2458738.674307226,1.0002690,0.0003399691
2458738.675696120,1.0000625,0.0003398595
2458738.677085012,1.0007426,0.0003399910
2458738.678473905,1.0000446,0.0003398951
2458738.679862798,0.9995642,0.0003398667
2458738.681251691,0.9999618,0.0003400444
2458738.682640584,1.0000498,0.0003400084
2458738.684029477,1.0002884,0.0003398813
2458738.685418370,1.0000738,0.0003400167
2458738.686807263,1.0001175,0.0003399288
2458738.688196156,0.9997678,0.0003398845
2458738.689585048,0.9993506,0.0003397879
2458738.690973941,0.9998920,0.0003400223
2458738.692362834,0.9995691,0.0003400049
2458738.693751727,0.9996862,0.0003397857
2458738.695140620,0.9996543,0.0003399282
2458738.696529513,0.9999808,0.0003399188
2458738.697918406,1.0005673,0.0003401229
2458738.699307299,0.9995636,0.0003398437
2458738.700696191,1.0001479,0.0003399337
2458738.702085084,1.0006016,0.0003400718
2458738.703473977,1.0001278,0.0003398934
2458738.704862870,1.0002847,0.0003399918
2458738.706251762,1.0010470,0.0003400919
2458738.707640655,1.0005441,0.0003400170
2458738.709029548,0.9995043,0.0003397743
2458738.710418441,0.9997784,0.0003397700
2458738.711807334,0.9996836,0.0003398632
2458738.713196226,0.9997128,0.0003398031
2458738.714585119,0.9999444,0.0003399539
2458738.715974012,1.0000467,0.0003399200
2458738.717362905,0.9993995,0.0003398639
2458738.718751797,1.0004046,0.0003399575
2458738.720140690,1.0002310,0.0003400857
2458738.721529583,0.9997210,0.0003398267
2458738.722918476,0.9998932,0.0003399522
2458738.724307369,0.9998928,0.0003398845
2458738.725696261,0.9997057,0.0003398572
2458738.727085154,1.0001930,0.0003400438
2458738.728474047,1.0008902,0.0003399770
2458738.729862939,0.9992934,0.0003397937
2458738.731251832,0.9994036,0.0003398121
2458738.732640725,1.0001138,0.0003398964
2458738.734029617,1.0002932,0.0003400663
2458738.735418510,0.9994298,0.0003398289
2458738.736807403,1.0004244,0.0003398933
2458738.738196295,1.0001019,0.0003400996
2458738.739585188,1.0000613,0.0003398793
2458738.740974080,1.0000461,0.0003399429
2458738.742362973,0.9998980,0.0003398505
2458738.743751866,0.9998553,0.0003399399
2458738.745140758,0.9995579,0.0003397902
2458738.746529651,0.9997626,0.0003399479
2458738.747918543,0.9994873,0.0003398610
2458738.749307436,1.0003339,0.0003400517
2458738.750696329,0.9996839,0.0003398659
2458738.752085221,0.9996858,0.0003399070
2458738.753474114,1.0001571,0.0003398823
2458738.754863007,0.9998628,0.0003400061
2458738.756251899,1.0007517,0.0003400183
2458738.757640792,0.9995406,0.0003398400
2458738.759029684,1.0000281,0.0003399421
2458738.760418577,1.0005458,0.0003401575
2458738.761807469,1.0004100,0.0003399207
2458738.763196362,1.0001345,0.0003400771
2458738.764585254,0.9994767,0.0003398983
2458738.765974147,0.9993453,0.0003397241
2458738.767363039,0.9995662,0.0003397568
2458738.768751932,1.0003615,0.0003399181
2458738.770140824,1.0003994,0.0003401583
2458738.771529717,1.0003273,0.0003402450
2458738.772918609,1.0000330,0.0003399358
2458738.774307502,1.0000375,0.0003398243
2458738.775696394,0.9998970,0.0003398448
2458738.777085287,1.0003202,0.0003399011
2458738.778474180,0.9999513,0.0003398069
2458738.779863072,0.9997055,0.0003399829
2458738.781251964,1.0000799,0.0003398856
2458738.782640857,1.0002860,0.0003401522
2458738.784029749,1.0002168,0.0003399627
2458738.785418642,0.9997530,0.0003399779
2458738.786807534,0.9999113,0.0003398943
2458738.788196426,0.9999990,0.0003399548
2458738.789585319,0.9996637,0.0003400550
2458738.790974211,1.0009464,0.0003398428
2458738.792363104,1.0001692,0.0003398878
2458738.793751996,0.9995896,0.0003399290
2458738.795140889,1.0005482,0.0003399956
2458738.796529781,0.9996096,0.0003399157
2458738.797918674,1.0000024,0.0003398060
2458738.799307566,1.0003962,0.0003399738
2458738.800696458,0.9997694,0.0003399058
2458738.802085351,0.9993790,0.0003398354
2458738.803474243,0.9996673,0.0003398464
2458738.804863135,1.0005190,0.0003399417
2458738.806252028,1.0002692,0.0003400227
2458738.807640920,1.0004981,0.0003399731
2458738.809029812,1.0015465,0.0003399468
2458738.810418705,0.9998211,0.0003398615
2458738.811807597,1.0002477,0.0003399039
2458738.813196489,1.0002362,0.0003400211
2458738.814585382,1.0004380,0.0003399307
2458738.815974274,0.9997769,0.0003399622
2458738.817363166,0.9999857,0.0003399182
2458738.818752059,0.9998436,0.0003399153
2458738.820140951,0.9997428,0.0003400548
2458738.821529843,0.9998639,0.0003398855
2458738.822918735,0.9999791,0.0003400893
2458738.824307628,0.9999642,0.0003398074
2458738.825696520,0.9997948,0.0003400535
2458738.827085413,1.0008385,0.0003399545
2458738.828474305,0.9997966,0.0003400304
2458738.829863197,1.0001648,0.0003397332
2458738.831252089,0.9997002,0.0003398537
2458738.832640981,1.0000061,0.0003397671
2458738.834029873,0.9995622,0.0003398302
2458738.835418766,1.0001454,0.0003398573
2458738.836807658,0.9996774,0.0003397646
2458738.838196550,0.9988757,0.0003397379
2458738.839585443,1.0000583,0.0003399114
2458738.840974335,1.0000400,0.0003398452
2458738.842363227,0.9992052,0.0003396262
2458738.843752119,1.0005660,0.0003398833
2458738.845141011,0.9998318,0.0003400902
2458738.846529903,0.9999760,0.0003398225
2458738.847918796,1.0004715,0.0003399633
2458738.849307688,0.9994815,0.0003397981
2458738.850696580,1.0000820,0.0003399336
2458738.852085473,0.9998455,0.0003397428
2458738.853474364,0.9998862,0.0003399339
2458738.854863257,0.9997571,0.0003397740
2458738.856252149,1.0007686,0.0003397836
2458738.857641041,0.9995342,0.0003398413
2458738.859029933,1.0006439,0.0003398849
2458738.860418825,1.0001078,0.0003398939
2458738.861807717,1.0004247,0.0003397349
2458738.863196610,0.9998203,0.0003399391
2458738.864585502,0.9998583,0.0003397226
2458738.865974394,0.9996199,0.0003398598
2458738.867363286,1.0000119,0.0003398684
2458738.868752178,0.9991286,0.0003397530
2458738.870141070,0.9998731,0.0003397998
2458738.871529962,1.0002572,0.0003398463
2458738.872918854,1.0003053,0.0003397931
2458738.874307746,0.9991833,0.0003396644
2458738.875696639,0.9996536,0.0003399711
2458738.877085531,0.9997154,0.0003398099
2458738.878474423,1.0003031,0.0003396696
2458738.879863315,1.0001504,0.0003396599
2458738.881252207,0.9996988,0.0003397190
2458738.882641099,0.9997906,0.0003397452
2458738.884029991,1.0000391,0.0003396714
2458738.886807775,0.9999919,0.0003396914
2458738.888196667,0.9995991,0.0003398778
2458738.889585559,0.9995889,0.0003397925
2458738.890974451,1.0004155,0.0003397881
2458738.892363343,1.0008841,0.0003397331
2458738.893752235,0.9996006,0.0003396503
2458738.895141127,1.0000934,0.0003399977
2458738.896530019,1.0005281,0.0003398695
2458738.897918911,0.9999480,0.0003397134
2458738.899307803,0.9993289,0.0003397289
2458738.900696695,1.0010428,0.0003396967
2458738.902085587,1.0005866,0.0003397988
2458738.903474479,1.0006532,0.0003398820
2458738.904863371,0.9999039,0.0003397360
2458738.906252263,1.0004105,0.0003398011
2458738.907641155,0.9999477,0.0003398204
2458738.909030047,1.0006193,0.0003397323
2458738.910418939,0.9996855,0.0003397275
2458738.911807831,1.0002371,0.0003397965
2458738.913196723,0.9997904,0.0003397262
2458738.914585615,1.0000547,0.0003398414
2458738.915974507,0.9999692,0.0003398885
2458738.917363399,0.9998903,0.0003393606
2458738.918752291,1.0003040,0.0003397735
2458738.920141183,0.9998048,0.0003395028
2458738.921530074,1.0008631,0.0003397776
2458738.922918967,0.9994002,0.0003394524
2458738.924307859,0.9994203,0.0003397088
2458738.925696750,1.0009286,0.0003398485
2458738.927085642,1.0007715,0.0003398796
2458738.928474534,0.9999065,0.0003397218
2458738.929863426,1.0011159,0.0003398642
2458738.931252318,0.9998731,0.0003396335
2458738.932641210,1.0000792,0.0003395572
2458738.934030102,1.0004536,0.0003398006
2458738.935418994,0.9998939,0.0003397086
2458738.936807886,0.9999467,0.0003397974
2458738.938196777,1.0005074,0.0003399012
2458738.939585669,1.0003969,0.0003399313
2458738.940974561,1.0008328,0.0003397660
2458738.942363453,0.9996925,0.0003397296
2458738.943752345,0.9999525,0.0003397814
2458738.945141237,1.0001171,0.0003397624
2458738.946530128,1.0004157,0.0003395708
2458738.947919020,0.9999050,0.0003399166
2458738.949307912,1.0008567,0.0003399685
2458738.950696804,1.0000105,0.0003396736
2458738.952085696,1.0004041,0.0003396005
2458738.953474588,1.0013453,0.0003397707
2458738.954863479,0.9993858,0.0003395015
2458738.956252371,1.0002063,0.0003397458
2458738.957641263,1.0008931,0.0003396474
2458738.959030155,0.9995780,0.0003397805
2458738.960419047,1.0001239,0.0003397051
2458738.961807939,1.0004248,0.0003397369
2458738.963196830,0.9999806,0.0003396830
2458738.964585722,1.0006480,0.0003398527
2458738.965974614,1.0004558,0.0003396366
2458738.967363506,1.0006850,0.0003397355
2458738.968752397,1.0008405,0.0003397459
2458738.970141289,1.0002675,0.0003397981
2458738.971530181,1.0004135,0.0003398337
2458738.972919072,1.0007798,0.0003398464
2458738.974307965,1.0002157,0.0003398538
2458738.975696856,0.9999221,0.0003397563
2458738.977085748,0.9999755,0.0003397042
2458738.978474640,0.9996338,0.0003398174
2458738.979863531,0.9991778,0.0003396971
2458738.981252423,0.9997109,0.0003396630
2458738.982641315,0.9997379,0.0003398263
2458738.984030207,0.9988099,0.0003396019
2458738.985419098,1.0009177,0.0003398254
2458738.986807990,1.0003956,0.0003399332
2458738.988196881,1.0003880,0.0003395034
2458738.989585774,1.0015583,0.0003399376
2458738.990974665,0.9997613,0.0003397635
2458738.992363557,0.9997764,0.0003396561
2458738.993752448,0.9999212,0.0003396427
2458738.995141340,1.0000897,0.0003397683
2458738.996530232,1.0004770,0.0003398669
2458738.997919124,1.0006516,0.0003395727
2458738.999308015,1.0016352,0.0003398960
2458739.000696907,1.0006745,0.0003397761
2458739.002085798,1.0003762,0.0003397377
2458739.003474690,0.9999211,0.0003396824
2458739.004863582,1.0001966,0.0003396908
2458739.006252474,0.9996180,0.0003395812
2458739.007641365,0.9997493,0.0003396363
2458739.009030257,1.0000668,0.0003399045
2458739.010419148,1.0003826,0.0003398082
2458739.011808040,1.0002733,0.0003398658
2458739.013196932,1.0003579,0.0003397871
2458739.014585823,1.0001901,0.0003399865
2458739.015974715,0.9995297,0.0003397885
2458739.017363606,0.9998153,0.0003397292
2458739.018752498,0.9998423,0.0003398221
2458739.020141390,1.0007015,0.0003398053
2458739.021530281,1.0004529,0.0003397576
2458739.022919173,0.9997513,0.0003396952
2458739.024308065,1.0004901,0.0003398953
2458739.025696956,0.9999973,0.0003396049
2458739.027085848,0.9999351,0.0003395892
2458739.028474740,1.0004098,0.0003397317
2458739.031252522,1.0001100,0.0003395918
2458739.032641415,0.9993594,0.0003395406
2458739.034030306,1.0007043,0.0003398548
2458739.035419197,1.0006346,0.0003396759
2458739.036808089,1.0000612,0.0003400068
2458739.038196980,1.0001886,0.0003398726
2458739.039585872,1.0002286,0.0003397687
2458739.040974764,0.9998543,0.0003397905
2458739.042363655,0.9992970,0.0003396566
2458739.043752547,1.0003575,0.0003401359
2458739.045141438,0.9997970,0.0003398128
2458739.046530330,1.0001089,0.0003399008
2458739.047919221,1.0000929,0.0003400129
2458739.049308113,0.9998083,0.0003399541
2458739.050697004,0.9999969,0.0003397487
2458739.052085896,0.9999554,0.0003398341
2458739.053474788,1.0001050,0.0003399366
2458739.054863679,1.0005128,0.0003401514
2458739.056252570,0.9995226,0.0003398567
2458739.057641462,1.0004478,0.0003399166
2458739.059030354,0.9999187,0.0003400044
2458739.060419245,0.9999380,0.0003401361
2458739.061808137,0.9996260,0.0003401304
2458739.063197028,1.0002514,0.0003400260
2458739.064585919,1.0001055,0.0003398277
2458739.065974811,1.0000524,0.0003399835
2458739.067363703,1.0000645,0.0003398442
2458739.068752594,1.0001532,0.0003398324
2458739.070141485,0.9998694,0.0003398233
2458739.071530377,1.0005936,0.0003398886
2458739.072919269,0.9998921,0.0003400087
2458739.074308160,1.0000090,0.0003400478
2458739.075697051,0.9994846,0.0003398128
2458739.077085943,1.0003828,0.0003399052
2458739.078474834,1.0008658,0.0003399716
2458739.079863726,1.0000154,0.0003400306
2458739.081252617,0.9996711,0.0003397885
2458739.082641508,1.0000719,0.0003398944
2458739.084030400,1.0005188,0.0003398472
2458739.085419292,0.9999897,0.0003399278
2458739.086808183,0.9996517,0.0003399362
2458739.088197074,0.9994916,0.0003398822
2458739.089585965,0.9998952,0.0003398744
2458739.090974857,0.9997676,0.0003398796
2458739.092363749,1.0003180,0.0003399997
2458739.093752640,0.9998742,0.0003399393
2458739.095141531,1.0001846,0.0003400096
2458739.096530423,0.9997121,0.0003399488
2458739.097919314,1.0013379,0.0003400410
2458739.099308206,0.9996810,0.0003399232
2458739.100697097,0.9998622,0.0003398678
2458739.102085989,0.9997652,0.0003401112
2458739.103474880,0.9999622,0.0003400192
2458739.104863771,0.9997382,0.0003397713
2458739.106252662,1.0002573,0.0003399425
2458739.107641554,1.0000336,0.0003400488
2458739.109030446,0.9999640,0.0003398636
2458739.110419337,1.0005823,0.0003396722
2458739.111808228,1.0001243,0.0003397806
2458739.113197119,0.9995680,0.0003397425
2458739.114586011,1.0003070,0.0003399728
2458739.115974902,0.9999536,0.0003399354
2458739.117363794,1.0000195,0.0003400956
2458739.118752685,0.9998612,0.0003399233
2458739.120141576,1.0009134,0.0003397752
2458739.121530468,0.9995121,0.0003400472
2458739.122919359,1.0001195,0.0003398880
2458739.124308250,1.0010438,0.0003399842
2458739.125697142,1.0001630,0.0003398365
2458739.127086033,0.9999429,0.0003398157
2458739.128474924,0.9996796,0.0003399020
2458739.132641598,0.9991963,0.0003394905
2458739.134030490,0.9979253,0.0003394873
2458739.135419381,0.9979724,0.0003395250
2458739.136808272,0.9983160,0.0003393412
2458739.138197164,0.9974246,0.0003393360
2458739.139586055,0.9970675,0.0003393031
2458739.140974946,0.9972846,0.0003393488
2458739.142363837,0.9959489,0.0003392086
2458739.143752729,0.9965473,0.0003390809
2458739.147919402,0.9955676,0.0003391369
2458739.149308294,0.9957934,0.0003390724
2458739.150697185,0.9945082,0.0003388624
2458739.152086076,0.9948918,0.0003387415
2458739.153474967,0.9947796,0.0003390373
2458739.154863859,0.9946834,0.0003387644
2458739.156252750,0.9955900,0.0003388786
2458739.157641641,0.9951106,0.0003388750
2458739.159030532,0.9943385,0.0003388726
2458739.160419424,0.9942356,0.0003390397
2458739.161808315,0.9941139,0.0003389951
2458739.163197206,0.9939775,0.0003388579
2458739.164586097,0.9946990,0.0003388718
2458739.165974989,0.9946473,0.0003388270
2458739.167363880,0.9954021,0.0003386547
2458739.168752771,0.9950942,0.0003388649
2458739.170141662,0.9943829,0.0003389136
2458739.171530554,0.9939131,0.0003386800
2458739.172919445,0.9941614,0.0003390548
2458739.174308336,0.9935563,0.0003389507
2458739.175697227,0.9946565,0.0003390270
2458739.177086119,0.9948385,0.0003388902
2458739.178475010,0.9942759,0.0003388917
2458739.179863901,0.9943748,0.0003387918
2458739.181252792,0.9945436,0.0003390668
2458739.182641683,0.9950712,0.0003391585
2458739.184030574,0.9947317,0.0003390464
2458739.185419466,0.9945884,0.0003391027
2458739.186808357,0.9936117,0.0003388979
2458739.188197248,0.9941365,0.0003389725
2458739.189586139,0.9946845,0.0003391804
2458739.190975030,0.9948735,0.0003388876
2458739.192363922,0.9947488,0.0003389615
2458739.193752813,0.9950880,0.0003390435
2458739.195141704,0.9947276,0.0003390017
2458739.196530595,0.9944585,0.0003391337
2458739.197919486,0.9948319,0.0003390275
2458739.199308377,0.9949591,0.0003392065
2458739.200697268,0.9944004,0.0003391640
2458739.202086159,0.9946994,0.0003392659
2458739.203475051,0.9949176,0.0003392156
2458739.204863942,0.9946924,0.0003389890
2458739.206252833,0.9954127,0.0003393241
2458739.207641724,0.9959102,0.0003392036
2458739.209030615,0.9961429,0.0003391516
2458739.210419506,0.9961809,0.0003392170
2458739.211808397,0.9960363,0.0003392688
2458739.213197289,0.9962462,0.0003392107
2458739.214586180,0.9970636,0.0003394487
2458739.215975071,0.9977544,0.0003395357
2458739.217363962,0.9985764,0.0003395014
2458739.218752853,0.9978851,0.0003394530
2458739.220141744,0.9979324,0.0003394420
2458739.221530635,0.9986105,0.0003395242
2458739.222919527,0.9990410,0.0003396642
2458739.224308418,0.9995811,0.0003396554
2458739.225697309,1.0000887,0.0003397966
2458739.227086200,1.0000569,0.0003398606
2458739.228475091,0.9995264,0.0003396450
2458739.229863982,0.9995392,0.0003396939
2458739.231252873,0.9996064,0.0003397889
2458739.232641764,0.9999020,0.0003399959
2458739.234030655,1.0000172,0.0003398448
2458739.235419546,0.9999241,0.0003397357
2458739.236808437,0.9999364,0.0003396418
2458739.238197329,1.0010478,0.0003400828
2458739.239586220,0.9996997,0.0003396738
2458739.240975110,0.9999676,0.0003398031
2458739.242364001,0.9998189,0.0003395493
2458739.243752893,1.0002202,0.0003397418
2458739.245141784,0.9997767,0.0003396038
2458739.246530675,0.9998678,0.0003399096
2458739.247919566,1.0005106,0.0003400005
2458739.249308457,1.0000798,0.0003398058
2458739.250697348,1.0004470,0.0003397687
2458739.252086239,0.9997093,0.0003399560
2458739.253475130,1.0000890,0.0003400597
2458739.254864021,1.0001213,0.0003400404
2458739.256252912,1.0002336,0.0003398730
2458739.257641803,0.9993043,0.0003397591
2458739.259030694,0.9999733,0.0003399074
2458739.260419585,1.0004602,0.0003399014
2458739.261808476,1.0000078,0.0003400285
2458739.263197367,0.9996515,0.0003400833
2458739.264586258,1.0004120,0.0003399356
2458739.265975149,1.0004742,0.0003399148
2458739.267364040,0.9994621,0.0003398067
2458739.268752931,0.9999382,0.0003400560
2458739.270141822,1.0000566,0.0003399246
2458739.271530713,0.9999371,0.0003400579
2458739.272919604,0.9995446,0.0003399254
2458739.274308495,0.9995399,0.0003399880
2458739.275697386,0.9999817,0.0003399165
2458739.277086277,1.0005366,0.0003398609
2458739.278475168,1.0000398,0.0003399091
2458739.279864059,1.0004550,0.0003401270
2458739.281252950,1.0003727,0.0003398174
2458739.282641841,1.0004851,0.0003399723
2458739.284030732,0.9995237,0.0003398146
2458739.285419623,0.9997973,0.0003398379
2458739.286808514,0.9994055,0.0003400753
2458739.288197405,0.9997786,0.0003398180
2458739.289586296,0.9993679,0.0003398383
2458739.290975187,1.0009772,0.0003400801
2458739.292364078,0.9997609,0.0003399755
2458739.293752969,1.0004219,0.0003399272
2458739.295141859,1.0003815,0.0003401016
2458739.296530751,1.0000044,0.0003398850
2458739.297919641,1.0003161,0.0003398619
2458739.299308532,0.9997921,0.0003399630
2458739.300697423,0.9995871,0.0003398336
2458739.302086314,0.9998728,0.0003401408
2458739.303475205,1.0000517,0.0003399932
2458739.304864096,1.0003292,0.0003397487
2458739.306252987,0.9999883,0.0003399167
2458739.307641878,1.0006814,0.0003400448
2458739.309030769,0.9996094,0.0003397504
2458739.310419660,0.9996825,0.0003398411
2458739.311808551,0.9991343,0.0003398389
2458739.313197441,0.9996167,0.0003398071
2458739.314586333,0.9996633,0.0003399099
2458739.315975224,1.0002874,0.0003401514
2458739.317364114,0.9995566,0.0003398593
2458739.318753005,0.9993537,0.0003397979
2458739.320141896,1.0001267,0.0003400025
2458739.321530787,1.0009904,0.0003398846
2458739.322919678,1.0002224,0.0003398848
2458739.324308569,1.0002516,0.0003399361
2458739.325697460,1.0004103,0.0003398180
2458739.327086350,1.0001391,0.0003399937
2458739.328475242,0.9999556,0.0003399067
2458739.329864132,1.0002105,0.0003398008
2458739.331253023,0.9994403,0.0003396839
2458739.332641914,0.9998363,0.0003398649
2458739.334030805,1.0000244,0.0003399251
2458739.335419696,0.9996008,0.0003399258
2458739.336808587,0.9995757,0.0003398866
2458739.338197478,0.9994377,0.0003396696
2458739.339586368,1.0002927,0.0003398182
2458739.340975259,0.9999152,0.0003399546
2458739.342364150,1.0000617,0.0003397266
2458739.343753041,1.0000146,0.0003398357
2458739.345141932,0.9998747,0.0003398416
2458739.347919714,1.0005019,0.0003398550
2458739.349308604,0.9997699,0.0003398835
2458739.350697495,1.0004762,0.0003398563
2458739.352086386,1.0001670,0.0003399832
2458739.353475277,0.9997200,0.0003396351
2458739.354864168,1.0003953,0.0003399688
2458739.356253059,1.0002357,0.0003399953
2458739.357641949,0.9998596,0.0003398092
2458739.359030840,1.0001745,0.0003398781
2458739.360419731,1.0003206,0.0003399569
2458739.361808622,0.9997067,0.0003399458
2458739.363197512,0.9997297,0.0003399146
2458739.364586404,0.9998730,0.0003398957
2458739.365975294,1.0002943,0.0003399099
2458739.367364185,1.0003036,0.0003398290
2458739.368753076,0.9997175,0.0003401147
2458739.370141967,1.0003253,0.0003401903
2458739.371530857,1.0004487,0.0003398868
2458739.372919748,0.9995806,0.0003400058
2458739.374308639,0.9995698,0.0003400688
2458739.375697530,0.9996913,0.0003397471
2458739.377086421,0.9996453,0.0003398798
2458739.378475311,0.9992969,0.0003398486
2458739.379864202,1.0008790,0.0003398825
2458739.381253093,1.0004281,0.0003399848
2458739.382641984,1.0000790,0.0003399013
2458739.384030874,0.9995726,0.0003397342
2458739.385419765,0.9995157,0.0003397662
2458739.386808656,1.0002562,0.0003398371
2458739.388197547,1.0006479,0.0003399906
2458739.389586437,0.9999009,0.0003397286
2458739.390975328,1.0002251,0.0003399470
2458739.392364219,1.0001337,0.0003401127
2458739.393753110,0.9998358,0.0003398614
2458739.395142001,1.0005788,0.0003400946
2458739.396530891,0.9993572,0.0003398839
2458739.397919782,0.9996762,0.0003400151
2458739.399308673,1.0000889,0.0003398984
2458739.400697563,0.9993569,0.0003399410
2458739.402086454,0.9996220,0.0003397922
2458739.403475345,0.9996997,0.0003398203
2458739.404864236,0.9990118,0.0003398701
2458739.406253126,0.9997893,0.0003397692
2458739.407642017,0.9999000,0.0003399920
2458739.410419799,1.0000468,0.0003398832
2458739.411808690,1.0004923,0.0003398612
2458739.413197580,0.9994021,0.0003399256
2458739.414586471,0.9998765,0.0003398979
2458739.415975362,0.9998350,0.0003397542
2458739.417364252,0.9996443,0.0003398553
2458739.418753143,0.9997532,0.0003397034
2458739.420142034,1.0001771,0.0003398908
2458739.421530925,1.0004072,0.0003398588
2458739.422919815,0.9992309,0.0003397471
2458739.424308706,1.0002158,0.0003398358
2458739.425697597,0.9998412,0.0003400438
2458739.427086487,0.9996856,0.0003398022
2458739.428475378,0.9992894,0.0003400169
2458739.429864269,1.0000787,0.0003397927
2458739.431253159,1.0001251,0.0003398562
2458739.432642050,1.0008202,0.0003400999
2458739.434030941,1.0003251,0.0003399297
2458739.435419831,1.0000485,0.0003400143
2458739.436808722,0.9998337,0.0003398610
2458739.438197613,0.9993436,0.0003398846
2458739.439586503,0.9996863,0.0003398314
2458739.440975394,1.0005513,0.0003399178
2458739.442364285,1.0006057,0.0003401081
2458739.443753175,1.0000641,0.0003398764
2458739.445142066,1.0000365,0.0003398131
2458739.446530957,1.0003169,0.0003397671
2458739.447919847,1.0004721,0.0003397991
2458739.449308738,0.9995950,0.0003397729
2458739.450697629,0.9994582,0.0003398822
2458739.452086519,0.9995390,0.0003399767
2458739.453475410,0.9998255,0.0003398728
2458739.454864301,0.9998606,0.0003398191
2458739.456253191,1.0001242,0.0003400061
2458739.457642082,1.0004110,0.0003398676
2458739.459030973,1.0006464,0.0003400036
2458739.460419863,1.0002082,0.0003398753
2458739.461808754,1.0004563,0.0003399655
2458739.463197645,0.9998424,0.0003398729
2458739.464586535,1.0000395,0.0003397625
2458739.465975426,0.9995145,0.0003397875
2458739.467364316,1.0003962,0.0003398757
2458739.468753207,1.0005809,0.0003399664
2458739.470142098,1.0002360,0.0003401089
2458739.471530988,0.9996646,0.0003397197
2458739.472919879,0.9999532,0.0003400037
2458739.474308770,0.9998737,0.0003398586
2458739.475697660,1.0003221,0.0003400792
2458739.477086551,1.0012723,0.0003401125
2458739.478475441,0.9997439,0.0003398967
2458739.479864332,0.9994069,0.0003397561
2458739.481253223,1.0002217,0.0003395618
2458739.482642113,1.0001734,0.0003400122
2458739.484031004,1.0003273,0.0003400364
2458739.485419894,1.0003184,0.0003400947
2458739.486808785,1.0004935,0.0003399057
2458739.488197675,0.9996912,0.0003399592
2458739.489586566,0.9994275,0.0003397148
2458739.490975457,1.0001263,0.0003397430
2458739.492364347,1.0001582,0.0003397504
2458739.493753238,1.0000803,0.0003399016
2458739.495142128,0.9993619,0.0003398383
2458739.496531019,0.9997889,0.0003399724
2458739.497919910,0.9999235,0.0003398802
2458739.499308800,1.0006902,0.0003398958
2458739.500697691,0.9999004,0.0003397939
2458739.502086581,1.0003428,0.0003399657
2458739.503475472,0.9997590,0.0003398524
2458739.504864363,1.0001533,0.0003398715
2458739.506253253,0.9998765,0.0003398584
2458739.507642143,1.0008971,0.0003399709
2458739.509031034,0.9997731,0.0003399386
2458739.510419925,0.9997353,0.0003399103
2458739.513197706,0.9999544,0.0003398714
2458739.514586596,1.0010592,0.0003396972
2458739.515975487,1.0001657,0.0003399536
2458739.517364378,0.9999097,0.0003400361
2458739.518753268,1.0000478,0.0003399338
2458739.520142158,0.9997234,0.0003399462
2458739.521531049,1.0007389,0.0003399529
2458739.522919939,1.0003557,0.0003398329
2458739.524308830,1.0013448,0.0003398404
2458739.525697721,0.9998665,0.0003399932
2458739.527086611,0.9991363,0.0003398246
2458739.528475502,0.9997290,0.0003397658
2458739.529864392,0.9995138,0.0003399574
2458739.531253283,0.9999371,0.0003401026
2458739.532642173,1.0009548,0.0003399424
2458739.534031064,0.9999466,0.0003397151
2458739.535419954,0.9995715,0.0003396319
2458739.536808845,1.0002785,0.0003399196
2458739.538197735,1.0005125,0.0003398675
2458739.539586626,0.9997627,0.0003397695
2458739.540975516,0.9995431,0.0003400014
2458739.542364407,0.9995594,0.0003399032
2458739.543753298,0.9999450,0.0003398817
2458739.545142188,0.9997542,0.0003399614
2458739.546531078,1.0006212,0.0003400102
2458739.547919969,1.0008951,0.0003401440
2458739.549308859,0.9999402,0.0003398970
2458739.550697750,1.0006018,0.0003399092
2458739.552086641,1.0004353,0.0003399185
2458739.553475531,0.9997518,0.0003399619
2458739.554864421,0.9997942,0.0003398868
2458739.556253312,0.9993612,0.0003397219
2458739.557642202,1.0000103,0.0003398341
2458739.559031093,0.9999562,0.0003401799
2458739.560419983,0.9994781,0.0003398248
2458739.561808874,1.0004209,0.0003399769
2458739.563197764,0.9997761,0.0003396323
2458739.564586655,0.9999623,0.0003400008
2458739.565975545,1.0006042,0.0003399976
2458739.567364436,0.9997705,0.0003400546
2458739.568753326,1.0004562,0.0003399503
2458739.570142217,1.0004591,0.0003398710
2458739.571531107,0.9995960,0.0003398370
2458739.572919998,1.0003147,0.0003401467
2458739.574308888,0.9998445,0.0003397784
2458739.575697778,0.9999551,0.0003399192
2458739.577086669,0.9998254,0.0003398733
2458739.578475559,0.9998282,0.0003398362
2458739.579864450,1.0000132,0.0003399721
2458739.581253340,1.0000270,0.0003398463
2458739.582642231,0.9999396,0.0003399212
2458739.584031121,0.9999288,0.0003399374
2458739.585420012,0.9999855,0.0003400313
2458739.586808902,0.9999727,0.0003399514
2458739.588197792,1.0000176,0.0003398335
2458739.589586683,0.9996713,0.0003398636
2458739.590975573,0.9999265,0.0003400294
2458739.592364464,1.0004952,0.0003399905
2458739.593753354,1.0002509,0.0003399474
2458739.595142244,1.0000568,0.0003400779
2458739.596531135,1.0002088,0.0003400336
2458739.597920026,0.9996410,0.0003398728
2458739.599308916,1.0002337,0.0003400354
2458739.600697806,1.0007482,0.0003400297
2458739.602086697,1.0005230,0.0003399036
2458739.603475587,1.0002024,0.0003399897
2458739.604864478,0.9996415,0.0003399301
2458739.606253368,0.9996177,0.0003398489
2458739.607642258,0.9999445,0.0003398486
2458739.609031149,1.0002450,0.0003398846
2458739.610420039,0.9999064,0.0003400032
2458739.611808930,0.9999212,0.0003398468
2458739.613197820,0.9999404,0.0003399421
2458739.614586710,1.0005862,0.0003401923
2458739.615975601,1.0001897,0.0003399958
2458739.617364491,1.0001484,0.0003400019
2458739.618753382,1.0004153,0.0003399331
2458739.620142272,0.9994741,0.0003397983
2458739.621531162,0.9996679,0.0003400905
2458739.622920053,0.9996076,0.0003398240
2458739.624308943,1.0005988,0.0003400789
2458739.625697833,0.9996381,0.0003399864
2458739.627086724,0.9999951,0.0003398491
2458739.628475614,0.9997466,0.0003399063
2458739.629864505,0.9998957,0.0003399177
2458739.631253395,1.0005334,0.0003400743
2458739.632642285,0.9998572,0.0003399478
2458739.634031176,1.0005861,0.0003400147
2458739.635420066,0.9995265,0.0003398361
2458739.636808956,1.0003025,0.0003399370
2458739.638197847,1.0001283,0.0003397792
2458739.639586737,0.9995121,0.0003397106
2458739.640975627,1.0003466,0.0003399745
2458739.642364518,0.9998635,0.0003399292
2458739.643753408,0.9997111,0.0003399066
2458739.645142298,1.0002190,0.0003400159
2458739.646531189,0.9998938,0.0003401085
2458739.647920079,0.9996081,0.0003399531
2458739.649308969,1.0005474,0.0003401651
2458739.650697860,0.9991064,0.0003398075
2458739.652086750,1.0000181,0.0003399839
2458739.653475641,0.9997712,0.0003399295
2458739.654864531,0.9998106,0.0003399693
2458739.656253421,0.9997765,0.0003398321
2458739.657642312,1.0005549,0.0003399990
2458739.659031202,1.0004041,0.0003400666
2458739.660420092,0.9993093,0.0003399414
2458739.661808982,0.9998196,0.0003398278
2458739.663197873,0.9997876,0.0003399620
2458739.664586763,1.0003029,0.0003399788
2458739.665975654,1.0001076,0.0003399706
2458739.667364544,1.0000050,0.0003402509
2458739.668753434,0.9996828,0.0003397811
2458739.670142325,1.0006888,0.0003400796
2458739.671531215,0.9998575,0.0003400798
2458739.672920105,1.0001818,0.0003398787
2458739.674308996,0.9999713,0.0003400748
2458739.675697885,1.0000420,0.0003398829
2458739.677086776,1.0001607,0.0003400507
2458739.678475666,1.0003984,0.0003400042
2458739.679864557,0.9995202,0.0003398291
2458739.681253447,1.0005543,0.0003400327
2458739.682642337,1.0002927,0.0003400369
2458739.684031228,1.0000408,0.0003399692
2458739.685420118,1.0000054,0.0003399394
2458739.686809008,1.0000539,0.0003402390
2458739.688197898,1.0004182,0.0003400648
2458739.689586789,0.9997441,0.0003399944
2458739.690975679,1.0007617,0.0003400287
2458739.692364569,1.0002556,0.0003399598
2458739.693753459,1.0004824,0.0003398772
2458739.695142350,0.9994629,0.0003401284
2458739.696531240,0.9996314,0.0003399040
2458739.697920131,0.9998038,0.0003400539
2458739.699309021,1.0003195,0.0003398836
2458739.700697911,0.9997069,0.0003398522
2458739.702086801,0.9999491,0.0003399932
2458739.703475691,1.0004838,0.0003399842
2458739.704864582,0.9997294,0.0003400700
2458739.706253472,0.9998204,0.0003397908
2458739.707642362,0.9996719,0.0003399380
2458739.709031253,0.9998002,0.0003399920
2458739.710420143,1.0002757,0.0003399362
2458739.711809033,0.9998038,0.0003398245
2458739.714586813,1.0004548,0.0003400645
2458739.715975704,0.9997456,0.0003399006
2458739.717364594,0.9993959,0.0003399025
2458739.718753484,0.9998589,0.0003399340
2458739.720142375,1.0001461,0.0003400371
2458739.721531264,1.0001023,0.0003400005
2458739.722920155,1.0004713,0.0003400751
2458739.724309045,0.9994384,0.0003399822
2458739.725697936,0.9994693,0.0003400839
2458739.727086826,1.0002675,0.0003400699
2458739.728475716,0.9999197,0.0003400388
2458739.729864606,0.9996785,0.0003399927
2458739.731253496,0.9995462,0.0003400590
2458739.732642387,1.0006572,0.0003400296
2458739.734031277,1.0000345,0.0003399351
2458739.735420167,0.9995908,0.0003399872
2458739.736809057,1.0006629,0.0003402946
2458739.738197947,0.9999201,0.0003399811
2458739.739586838,1.0001600,0.0003400066
2458739.740975728,0.9997984,0.0003399487
2458739.742364618,0.9996465,0.0003399744
2458739.743753508,1.0009673,0.0003401372
2458739.745142399,0.9999354,0.0003400563
2458739.746531289,0.9999357,0.0003399713
2458739.747920179,1.0001377,0.0003401561
2458739.749309069,1.0003843,0.0003400826
2458739.750697959,1.0004158,0.0003402831
2458739.752086849,1.0013072,0.0003400520
2458739.753475740,1.0003847,0.0003400901
2458739.754864630,1.0002330,0.0003401742
2458739.756253520,1.0005888,0.0003402279
2458739.757642411,0.9998118,0.0003400366
2458739.759031300,0.9998918,0.0003399788
2458739.760420191,0.9998352,0.0003399614
2458739.761809081,0.9997689,0.0003402772
2458739.763197971,1.0005404,0.0003402093
2458739.764586861,0.9998936,0.0003401289
2458739.765975751,1.0000512,0.0003400865
2458739.767364642,1.0003317,0.0003400534
2458739.768753532,1.0000097,0.0003398942
2458739.770142422,1.0001747,0.0003402796
2458739.771531312,1.0005551,0.0003401631
2458739.772920202,1.0002681,0.0003400295
2458739.774309093,0.9997224,0.0003400515
2458739.775697983,1.0003110,0.0003399931
2458739.777086873,0.9998706,0.0003400119
2458739.778475763,1.0002473,0.0003402037
2458739.779864653,0.9996010,0.0003400710
2458739.781253544,1.0002334,0.0003401882
2458739.782642434,1.0001845,0.0003400583
2458739.784031324,1.0002704,0.0003400772
2458739.785420214,0.9998721,0.0003400290
2458739.788197994,0.9997440,0.0003398330
2458739.789586884,0.9998294,0.0003401117
2458739.790975775,1.0008319,0.0003399723
2458739.792364665,0.9997742,0.0003401248
2458739.793753555,0.9997747,0.0003400089
2458739.795142445,1.0002637,0.0003401579
2458739.796531335,1.0005780,0.0003401427
2458739.797920225,1.0006149,0.0003401265
2458739.799309115,1.0001763,0.0003400476
2458739.800698006,1.0002362,0.0003401647
2458739.802086896,0.9997328,0.0003402944
2458739.803475786,1.0002122,0.0003400799
2458739.804864676,1.0003600,0.0003401990
2458739.806253566,1.0006467,0.0003401833
2458739.807642456,1.0001578,0.0003401190
2458739.809031346,1.0002068,0.0003403255
2458739.810420237,0.9998841,0.0003401036
2458739.811809127,0.9997296,0.0003401701
2458739.813198017,0.9998814,0.0003400775
2458739.814586907,0.9998109,0.0003401030
2458739.815975797,1.0003182,0.0003399804
2458739.817364687,1.0005824,0.0003400286
2458739.818753577,1.0004579,0.0003400340
2458739.820142468,1.0010352,0.0003402040
2458739.821531358,1.0000490,0.0003400061
2458739.822920247,0.9994930,0.0003400506
2458739.824309138,0.9999749,0.0003402740
2458739.825698028,0.9999468,0.0003400198
2458739.827086918,1.0007890,0.0003400807
2458739.828475808,1.0005652,0.0003401724
2458739.829864698,1.0010003,0.0003402946
2458739.831253588,0.9994525,0.0003401099
2458739.832642478,1.0000465,0.0003400298
2458739.834031369,0.9998807,0.0003400665
2458739.835420258,1.0003989,0.0003403082
2458739.836809149,1.0002349,0.0003401647
2458739.838198039,1.0003290,0.0003400342
2458739.839586929,1.0000786,0.0003401869
2458739.840975819,0.9998938,0.0003402032
2458739.842364709,1.0007299,0.0003401802
2458739.843753599,0.9998862,0.0003400925
2458739.845142489,1.0004255,0.0003401729
2458739.846531380,0.9998409,0.0003401090
2458739.847920269,1.0002066,0.0003399768
2458739.849309159,1.0005805,0.0003402520
2458739.850698050,1.0002871,0.0003403486
2458739.852086939,1.0003309,0.0003402653
2458739.853475830,1.0000204,0.0003400801
2458739.854864720,1.0005119,0.0003402039
2458739.856253610,1.0002357,0.0003400795
2458739.857642500,1.0004732,0.0003403906
2458739.859031390,0.9994743,0.0003400550
2458739.860420280,1.0004758,0.0003401907
2458739.861809170,1.0006774,0.0003400630
2458739.863198060,1.0000333,0.0003399223
2458739.864586950,0.9998624,0.0003400074
2458739.865975840,0.9999704,0.0003402062
2458739.867364730,0.9995329,0.0003401245
2458739.868753620,1.0003891,0.0003400879
2458739.870142511,1.0004387,0.0003401368
2458739.871531400,0.9997913,0.0003400503
2458739.872920291,0.9997238,0.0003401753
2458739.874309181,0.9994701,0.0003400063
2458739.875698071,0.9992827,0.0003401418
2458739.877086961,0.9999253,0.0003400431
2458739.878475851,1.0000123,0.0003400022
2458739.879864741,0.9996882,0.0003401458
2458739.881253631,1.0000782,0.0003400880
2458739.882642521,0.9999499,0.0003401510
2458739.884031411,1.0003075,0.0003404465
2458739.885420301,1.0001241,0.0003401633
2458739.886809191,1.0006152,0.0003402945
2458739.888198081,0.9997283,0.0003401424
2458739.889586971,1.0001998,0.0003401350
2458739.890975861,1.0000838,0.0003401162
2458739.892364751,1.0000321,0.0003401711
2458739.893753641,1.0003138,0.0003401684
2458739.895142531,1.0001248,0.0003401988
2458739.896531421,1.0002530,0.0003401998
2458739.897920311,1.0001745,0.0003401655
2458739.899309201,1.0004060,0.0003402320
2458739.900698091,1.0006302,0.0003403258
2458739.902086982,1.0006500,0.0003404011
2458739.903475871,1.0005131,0.0003402234
2458739.904864762,1.0011270,0.0003402569
2458739.906253651,1.0001239,0.0003400998
2458739.907642541,1.0005650,0.0003403184
2458739.909031431,1.0005335,0.0003401372
2458739.910420321,0.9998336,0.0003400134
2458739.911809211,0.9999437,0.0003402260
2458739.913198101,1.0004109,0.0003404735
2458739.914586992,1.0001871,0.0003402584
2458739.915975881,1.0001231,0.0003400797
2458739.917364771,1.0001165,0.0003400704
2458739.918753661,0.9997520,0.0003401491
2458739.920142551,0.9996232,0.0003402658
2458739.921531441,0.9999241,0.0003401610
2458739.922920331,0.9996431,0.0003401664
2458739.924309221,1.0001153,0.0003400747
2458739.925698111,1.0002521,0.0003402219
2458739.927087002,1.0004663,0.0003402572
2458739.928475891,0.9999487,0.0003400195
2458739.929864781,0.9998483,0.0003401742
2458739.931253671,0.9998661,0.0003400418
2458739.932642561,1.0007492,0.0003401051
2458739.934031451,1.0004875,0.0003403277
2458739.935420341,1.0007730,0.0003401564
2458739.936809231,1.0003709,0.0003401733
2458739.938198121,1.0000332,0.0003402133
2458739.939587011,1.0000700,0.0003401946
2458739.940975901,0.9999652,0.0003401501
2458739.942364791,0.9993927,0.0003400909
2458739.943753681,1.0000457,0.0003401313
2458739.945142571,0.9989698,0.0003399703
2458739.946531461,1.0005640,0.0003402881
2458739.947920351,1.0001501,0.0003400024
2458739.949309241,1.0001227,0.0003401248
2458739.950698131,1.0003202,0.0003404070
2458739.952087021,0.9997259,0.0003401313
2458739.953475911,1.0006831,0.0003403702
2458739.954864800,1.0005983,0.0003401842
2458739.956253691,1.0005111,0.0003401509
2458739.957642580,1.0000160,0.0003402793
2458739.959031471,0.9999774,0.0003402128
2458739.960420360,1.0002008,0.0003400522
2458739.961809251,1.0003094,0.0003402473
2458739.963198140,1.0001321,0.0003400977
2458739.964587030,1.0002978,0.0003400903
2458739.965975920,0.9999418,0.0003401213
2458739.968753700,1.0005946,0.0003402944
2458739.970142590,1.0008737,0.0003402834
2458739.971531480,1.0009715,0.0003402367
2458739.972920370,0.9999450,0.0003401318
2458739.974309260,0.9999144,0.0003402526
2458739.975698150,0.9997439,0.0003400940
2458739.977087040,0.9997401,0.0003400805
2458739.978475930,0.9995539,0.0003401142
2458739.979864819,1.0004115,0.0003402607
2458739.981253710,1.0003649,0.0003401527
2458739.982642599,0.9999008,0.0003400706
2458739.984031489,0.9998496,0.0003402257
2458739.985420379,1.0008010,0.0003402808
2458739.986809269,0.9996042,0.0003401842
2458739.988198159,1.0001649,0.0003402491
2458739.989587049,0.9996523,0.0003400511
2458739.990975939,1.0003424,0.0003401472
2458739.992364829,1.0001607,0.0003401633
2458739.993753719,0.9997422,0.0003400258
2458739.995142608,1.0000743,0.0003404044
2458739.996531499,0.9997747,0.0003402535
2458739.997920388,1.0001258,0.0003400836
2458739.999309278,0.9998239,0.0003401647
2458740.000698168,1.0000784,0.0003401790
2458740.002087058,1.0001884,0.0003401461
2458740.004864838,1.0001706,0.0003403285
2458740.006253728,1.0001261,0.0003401942
2458740.007642617,0.9998357,0.0003401773
2458740.009031508,0.9998464,0.0003402758
2458740.010420397,1.0003161,0.0003401336
2458740.011809287,0.9993429,0.0003400090
2458740.013198177,1.0005734,0.0003400528
2458740.014587067,1.0003405,0.0003402188
2458740.015975957,1.0004765,0.0003399811
2458740.017364847,1.0003142,0.0003402494
2458740.018753737,1.0004327,0.0003403983
2458740.020142627,0.9994621,0.0003401398
2458740.021531517,1.0010301,0.0003402449
2458740.022920406,1.0001317,0.0003402792
2458740.024309297,0.9993585,0.0003402490
2458740.025698186,1.0003206,0.0003403838
2458740.027087076,0.9998893,0.0003401693
2458740.028475966,0.9994595,0.0003401476
2458740.029864856,1.0007281,0.0003402118
2458740.031253746,0.9998172,0.0003402315
2458740.032642636,0.9999888,0.0003402996
2458740.034031525,1.0002577,0.0003402503
2458740.035420415,1.0007862,0.0003405256
2458740.036809305,0.9992011,0.0003402442
2458740.038198195,0.9999622,0.0003402259
2458740.039587085,0.9998020,0.0003401523
2458740.040975975,1.0000102,0.0003402403
2458740.042364865,1.0000717,0.0003402237
2458740.043753754,1.0002698,0.0003402441
2458740.045142645,1.0007010,0.0003403884
2458740.046531534,0.9998403,0.0003402584
2458740.047920424,1.0000270,0.0003403477
2458740.049309314,1.0005843,0.0003403257
2458740.050698204,0.9997786,0.0003402778
2458740.052087094,1.0001153,0.0003402560
2458740.053475983,1.0000655,0.0003402603
2458740.054864873,1.0000364,0.0003402624
2458740.056253763,0.9998227,0.0003402504
2458740.057642653,0.9998134,0.0003401957
2458740.059031543,0.9998890,0.0003405214
2458740.060420433,0.9999937,0.0003402704
2458740.061809323,1.0005958,0.0003404284
2458740.063198212,1.0005671,0.0003404585
2458740.064587102,1.0006372,0.0003402515
2458740.065975992,0.9994307,0.0003402682
2458740.067364882,0.9998042,0.0003402020
2458740.068753771,1.0006763,0.0003404803
2458740.070142662,1.0000343,0.0003400848
2458740.071531551,1.0000162,0.0003402479
2458740.072920441,1.0000596,0.0003403012
2458740.074309331,0.9999971,0.0003403181
2458740.075698221,1.0000585,0.0003402843
2458740.077087110,1.0001204,0.0003403370
2458740.078476001,1.0004761,0.0003403905
2458740.079864890,0.9998607,0.0003401884
2458740.081253780,1.0002263,0.0003404541
2458740.082642670,0.9998259,0.0003403198
2458740.084031560,1.0001891,0.0003402439
2458740.085420449,1.0001000,0.0003402724
2458740.086809339,0.9999716,0.0003403605
2458740.088198229,1.0000808,0.0003402310
2458740.089587119,1.0003716,0.0003402993
2458740.090976009,1.0006895,0.0003405883
2458740.092364898,1.0006115,0.0003401963
2458740.093753788,1.0004131,0.0003404058
2458740.095142678,1.0002734,0.0003403572
2458740.096531568,0.9999058,0.0003403664
2458740.097920458,0.9993487,0.0003403861
2458740.099309348,1.0003081,0.0003403022
2458740.100698237,0.9999117,0.0003403931
2458740.102087127,1.0001223,0.0003403401
2458740.103476017,1.0000372,0.0003403434
2458740.104864907,1.0001701,0.0003403076
2458740.106253796,1.0004964,0.0003403139
2458740.107642686,1.0001846,0.0003403503
2458740.109031576,0.9995584,0.0003402655
2458740.110420466,0.9995344,0.0003401843
2458740.111809356,0.9997499,0.0003402355
2458740.113198245,1.0002077,0.0003405933
2458740.114587135,1.0003277,0.0003403386
2458740.115976025,0.9999383,0.0003403075
2458740.117364915,1.0004642,0.0003403479
2458740.118753804,0.9998573,0.0003402590
2458740.120142694,1.0003110,0.0003403285
2458740.121531584,1.0001268,0.0003402711
2458740.122920474,1.0005218,0.0003403111
2458740.124309364,0.9993794,0.0003403047
2458740.125698253,1.0002342,0.0003402023
2458740.127087143,0.9998868,0.0003403018
2458740.128476033,0.9998899,0.0003402332
2458740.129864923,0.9999063,0.0003401543
2458740.131253812,1.0001027,0.0003402768
2458740.132642702,1.0006867,0.0003404262
2458740.134031592,0.9998802,0.0003403273
2458740.135420482,0.9993910,0.0003404165
2458740.136809371,1.0004089,0.0003402727
2458740.138198261,0.9997299,0.0003403100
2458740.139587151,0.9999583,0.0003403027
2458740.140976041,1.0014212,0.0003403789
2458740.142364930,1.0001588,0.0003406289
2458740.143753820,0.9998768,0.0003402610
2458740.145142710,1.0000360,0.0003404430
2458740.146531600,0.9996264,0.0003404741
2458740.147920489,1.0002819,0.0003404156
2458740.149309379,1.0004712,0.0003405444
2458740.150698269,0.9998765,0.0003403123
2458740.152087159,1.0004794,0.0003403377
2458740.153476048,1.0002356,0.0003407245
2458740.154864938,1.0004193,0.0003403406
2458740.156253828,1.0010082,0.0003403926
2458740.157642717,1.0008183,0.0003403257
2458740.159031608,0.9995077,0.0003402282
2458740.160420497,1.0001521,0.0003402855
2458740.161809387,1.0004016,0.0003404451
2458740.163198277,0.9998074,0.0003401975
2458740.164587166,0.9998315,0.0003401285
2458740.165976056,1.0004789,0.0003402661
2458740.167364946,1.0001113,0.0003404274
2458740.168753835,1.0002504,0.0003403042
2458740.170142725,1.0003975,0.0003402079
2458740.171531615,0.9996247,0.0003403264
2458740.172920505,1.0003108,0.0003405277
2458740.174309394,0.9996726,0.0003402644
2458740.175698284,1.0003491,0.0003403215
2458740.177087174,1.0003818,0.0003402181
2458740.178476064,1.0003641,0.0003404455
2458740.179864953,1.0001679,0.0003402260
2458740.181253843,1.0005371,0.0003403433
2458740.182642733,1.0005359,0.0003404211
2458740.184031622,1.0004604,0.0003402921
2458740.185420512,0.9999888,0.0003403225
2458740.186809402,1.0003626,0.0003405597
2458740.188198292,0.9994423,0.0003403611
2458740.189587181,1.0002569,0.0003402632
2458740.190976071,1.0001961,0.0003404952
2458740.192364960,1.0000334,0.0003403345
2458740.193753850,1.0001509,0.0003403126
2458740.195142740,1.0001421,0.0003403183
2458740.196531630,1.0007812,0.0003401712
2458740.197920519,1.0000517,0.0003403295
2458740.199309409,1.0003708,0.0003403136
2458740.200698299,0.9999012,0.0003403202
2458740.202087188,1.0001712,0.0003403305
2458740.203476078,1.0004974,0.0003404911
2458740.204864968,1.0002642,0.0003403623
2458740.206253857,0.9997754,0.0003402100
2458740.207642747,1.0005946,0.0003403773
2458740.209031637,0.9998052,0.0003401593
2458740.210420527,1.0007677,0.0003403332
2458740.211809416,0.9998663,0.0003402091
2458740.213198306,1.0001098,0.0003403014
2458740.214587195,1.0003050,0.0003403526
2458740.215976085,1.0008511,0.0003401545
2458740.217364975,1.0002044,0.0003404298
2458740.218753865,1.0000312,0.0003401909
2458740.220142754,1.0001161,0.0003406077
2458740.221531644,1.0003216,0.0003402819
2458740.222920534,1.0003197,0.0003405067
2458740.224309423,1.0005184,0.0003405616
2458740.225698313,0.9999892,0.0003403306
2458740.227087202,1.0005847,0.0003403846
2458740.228476092,1.0004098,0.0003404425
2458740.229864982,0.9995997,0.0003401973
2458740.231253872,1.0000775,0.0003402143
2458740.232642761,1.0006017,0.0003404083
2458740.234031651,0.9999554,0.0003402439
2458740.235420540,1.0002160,0.0003405294
2458740.236809430,0.9999607,0.0003402826
2458740.238198320,1.0006776,0.0003403216
2458740.240976099,1.0001633,0.0003404112
2458740.242364989,0.9999400,0.0003401407
2458740.243753878,1.0004735,0.0003402896
2458740.245142768,0.9995409,0.0003401905
2458740.246531658,1.0008167,0.0003403264
2458740.247920547,1.0004061,0.0003403385
2458740.249309437,0.9998595,0.0003402349
2458740.250698327,1.0003648,0.0003402578
2458740.252087216,1.0001789,0.0003402721
2458740.253476106,0.9999429,0.0003403304
2458740.254864996,1.0005687,0.0003405216
2458740.256253885,0.9995788,0.0003401526
2458740.257642775,1.0000160,0.0003403066
2458740.259031665,1.0005740,0.0003402105
2458740.260420554,1.0009859,0.0003403757
2458740.261809444,1.0000596,0.0003403743
2458740.263198333,1.0003507,0.0003403827
2458740.264587223,1.0004574,0.0003405881
2458740.265976113,1.0001149,0.0003401617
2458740.267365003,1.0003680,0.0003403531
2458740.268753892,0.9993488,0.0003403545
2458740.270142782,0.9995504,0.0003402134
2458740.271531671,1.0006465,0.0003401180
2458740.272920561,1.0007552,0.0003405302
2458740.274309450,0.9995328,0.0003399962
2458740.275698340,0.9999489,0.0003402903
2458740.277087230,1.0003858,0.0003402016
2458740.278476120,1.0001794,0.0003402660
2458740.279865009,1.0007095,0.0003404963
2458740.281253899,1.0002053,0.0003402639
2458740.282642788,1.0004387,0.0003402461
2458740.284031678,1.0005988,0.0003403362
2458740.285420568,1.0001450,0.0003402177
2458740.286809457,0.9998758,0.0003403363
2458740.288198347,0.9997774,0.0003402611
2458740.289587236,1.0003946,0.0003403987
2458740.290976126,1.0008248,0.0003403884
2458740.292365015,1.0002497,0.0003402839
2458740.293753905,1.0011323,0.0003403561
2458740.295142794,1.0008008,0.0003402350
2458740.296531684,1.0004583,0.0003402368
2458740.297920574,1.0000667,0.0003403368
2458740.299309463,1.0002710,0.0003403513
2458740.300698353,1.0001139,0.0003403616
2458740.302087243,1.0000656,0.0003402141
2458740.303476132,1.0000600,0.0003401456
2458740.304865022,1.0002193,0.0003403504
2458740.306253911,1.0004962,0.0003403548
2458740.307642801,1.0000110,0.0003403665
2458740.309031690,1.0000149,0.0003404031
2458740.310420580,1.0007182,0.0003404323
2458740.311809469,1.0000962,0.0003404327
2458740.313198359,0.9998361,0.0003403697
2458740.314587249,1.0003412,0.0003403545
2458740.315976138,1.0010148,0.0003402925
2458740.317365028,1.0005208,0.0003405218
2458740.318753918,0.9997694,0.0003402359
2458740.320142807,0.9996559,0.0003402583
2458740.321531697,0.9996905,0.0003401853
2458740.322920586,1.0000040,0.0003402116
2458740.324309476,1.0002779,0.0003403310
2458740.325698365,1.0007403,0.0003404846
2458740.327087255,0.9996522,0.0003402051
2458740.328476144,0.9996627,0.0003403499
2458740.329865034,0.9996867,0.0003402107
2458740.331253924,0.9997882,0.0003400811
2458740.332642813,1.0004467,0.0003405992
2458740.334031703,0.9996476,0.0003404146
2458740.335420593,1.0001175,0.0003403951
2458740.336809482,1.0006192,0.0003403391
2458740.338198372,1.0001845,0.0003402632
2458740.339587261,0.9999787,0.0003403620
2458740.340976151,1.0012338,0.0003404861
2458740.342365040,0.9999989,0.0003404704
2458740.343753930,0.9996505,0.0003403076
2458740.345142819,1.0008476,0.0003404474
2458740.346531709,1.0002559,0.0003403374
2458740.347920598,1.0000862,0.0003403446
2458740.349309488,1.0004414,0.0003404010
2458740.350698377,1.0006224,0.0003403317
2458740.352087267,0.9999451,0.0003404278
2458740.353476156,1.0004163,0.0003403901
2458740.354865046,1.0005533,0.0003403635
2458740.356253936,1.0001064,0.0003404086
2458740.357642825,1.0004715,0.0003405353
2458740.359031715,1.0001147,0.0003403714
2458740.360420604,1.0006241,0.0003404434
2458740.361809494,0.9998759,0.0003403380
2458740.363198383,1.0003230,0.0003404182
2458740.364587273,0.9997541,0.0003403147
2458740.365976162,0.9997913,0.0003402982
2458740.367365052,0.9997256,0.0003403860
2458740.370142831,1.0001539,0.0003402994
2458740.371531721,1.0000572,0.0003404344
2458740.372920610,0.9999396,0.0003403737
2458740.374309500,0.9998903,0.0003402492
2458740.375698389,1.0000322,0.0003403206
2458740.377087279,1.0001181,0.0003403917
2458740.378476168,0.9999065,0.0003402763
2458740.379865058,0.9996873,0.0003403003
2458740.381253948,1.0003337,0.0003405342
2458740.382642837,0.9998700,0.0003403518
2458740.384031727,0.9998144,0.0003403175
2458740.385420616,1.0004474,0.0003403528
2458740.386809506,1.0001591,0.0003403451
2458740.388198395,1.0013612,0.0003406072
2458740.389587285,1.0011996,0.0003405997
2458740.390976174,0.9996846,0.0003403695
2458740.392365064,0.9993976,0.0003401811
2458740.393753953,1.0000287,0.0003403290
2458740.395142843,0.9998615,0.0003403421
2458740.396531732,0.9999856,0.0003404547
2458740.397920622,0.9997803,0.0003404261
2458740.399309511,1.0005923,0.0003404567
2458740.400698401,1.0005492,0.0003404080
2458740.402087290,0.9993702,0.0003403223
2458740.403476180,0.9999834,0.0003405579
2458740.404865069,1.0001977,0.0003403664
2458740.406253959,0.9997774,0.0003403135
2458740.407642848,0.9998735,0.0003405518
2458740.409031738,0.9997208,0.0003403598
2458740.410420627,0.9998363,0.0003403523
2458740.411809517,1.0002357,0.0003405796
2458740.413198406,1.0004701,0.0003403521
2458740.414587296,1.0002094,0.0003404034
2458740.415976185,1.0004414,0.0003404251
2458740.417365074,1.0002862,0.0003403965
2458740.418753964,0.9997569,0.0003403376
2458740.420142854,1.0001637,0.0003404735
2458740.421531743,1.0002598,0.0003404287
2458740.422920632,1.0005226,0.0003406149
2458740.424309522,0.9995477,0.0003404096
2458740.425698411,1.0006442,0.0003404364
2458740.427087301,1.0004535,0.0003404185
2458740.428476190,1.0003891,0.0003405558
2458740.429865079,1.0006265,0.0003404811
2458740.431253969,0.9998866,0.0003403337
2458740.432642859,1.0004646,0.0003404275
2458740.434031748,1.0002266,0.0003404621
2458740.435420637,1.0011564,0.0003403170
2458740.436809527,0.9999532,0.0003403107
2458740.438198416,1.0004051,0.0003404823
2458740.439587306,1.0001274,0.0003405525
2458740.440976196,0.9999355,0.0003404504
2458740.442365085,1.0001080,0.0003403486
2458740.443753975,1.0002194,0.0003407012
2458740.445142864,0.9998877,0.0003404179
2458740.446531753,1.0001582,0.0003403872
2458740.447920643,1.0001687,0.0003404858
2458740.449309533,1.0003315,0.0003405609
2458740.450698422,1.0005138,0.0003403554
2458740.452087311,1.0000118,0.0003404158
2458740.453476201,1.0003735,0.0003403709
2458740.454865090,1.0001883,0.0003405116
2458740.456253979,0.9995543,0.0003405202
2458740.457642869,1.0001293,0.0003404045
2458740.459031758,0.9996610,0.0003405046
2458740.460420648,0.9998646,0.0003406688
2458740.461809537,1.0000137,0.0003405202
2458740.463198427,0.9995349,0.0003404485
2458740.464587316,1.0000114,0.0003406161
2458740.465976206,1.0004230,0.0003405394
2458740.467365095,0.9998852,0.0003406776
2458740.468753985,1.0005478,0.0003404131
2458740.470142874,1.0010913,0.0003407057
2458740.471531763,1.0002428,0.0003405049
2458740.472920653,1.0004114,0.0003404856
2458740.474309542,1.0000131,0.0003405039
2458740.475698431,1.0004937,0.0003405638
2458740.477087321,0.9997505,0.0003402937
2458740.478476210,0.9996559,0.0003404074
2458740.479865100,1.0007926,0.0003407804
2458740.481253990,0.9993282,0.0003403913
2458740.482642879,0.9999892,0.0003404675
2458740.484031768,0.9996625,0.0003404528
2458740.485420658,0.9997773,0.0003404646
2458740.486809547,1.0003954,0.0003407814
2458740.488198436,1.0002894,0.0003405215
2458740.489587326,0.9999778,0.0003404057
2458740.490976215,0.9997332,0.0003403857
2458740.492365105,0.9996512,0.0003403789
2458740.493753994,0.9997671,0.0003404364
2458740.495142884,0.9999703,0.0003405015
2458740.496531773,0.9999744,0.0003403889
2458740.497920663,1.0002407,0.0003401561
2458740.499309552,0.9996457,0.0003403985
2458740.500698441,1.0003672,0.0003407347
2458740.502087331,1.0001054,0.0003401433
2458740.504865110,0.9999717,0.0003404348
2458740.506253999,1.0000833,0.0003406615
2458740.507642888,0.9997816,0.0003405063
2458740.509031778,1.0003650,0.0003404601
2458740.510420667,0.9996775,0.0003404620
2458740.511809557,1.0002879,0.0003405225
2458740.513198446,0.9999967,0.0003405949
2458740.514587335,1.0002792,0.0003406816
2458740.515976225,0.9998348,0.0003403799
2458740.517365114,1.0012292,0.0003405064
2458740.518754004,1.0002398,0.0003405781
2458740.520142893,0.9995909,0.0003404338
2458740.521531783,1.0002425,0.0003404761
2458740.522920672,1.0006385,0.0003406056
2458740.524309561,0.9997534,0.0003405219
2458740.525698451,0.9998937,0.0003405146
2458740.527087340,0.9993182,0.0003406263
2458740.528476229,0.9999894,0.0003406447
2458740.529865119,0.9995140,0.0003403989
2458740.531254008,0.9998442,0.0003404417
2458740.532642898,1.0006319,0.0003407162
2458740.534031787,0.9999442,0.0003405242
2458740.535420676,0.9995571,0.0003403262
2458740.536809565,1.0004904,0.0003404177
2458740.538198455,1.0002759,0.0003405025
2458740.539587345,1.0003531,0.0003405196
2458740.540976234,0.9996290,0.0003404397
2458740.542365124,1.0008574,0.0003406201
2458740.543754012,1.0008041,0.0003404912
2458740.545142902,0.9998666,0.0003405485
2458740.546531791,0.9991653,0.0003404343
2458740.547920681,1.0002688,0.0003405713
2458740.549309570,0.9995504,0.0003405221
2458740.550698460,1.0002650,0.0003404704
2458740.552087349,0.9996317,0.0003405877
2458740.553476238,1.0002921,0.0003403478
2458740.554865127,1.0003161,0.0003404156
2458740.556254017,1.0009362,0.0003407025
2458740.557642906,1.0006780,0.0003405837
2458740.559031796,0.9999980,0.0003404776
2458740.560420685,1.0008393,0.0003405866
2458740.561809574,0.9999982,0.0003405418
2458740.563198464,0.9996257,0.0003403321
2458740.564587353,0.9998013,0.0003404712
2458740.565976243,1.0001709,0.0003406017
2458740.567365132,1.0007897,0.0003407561
2458740.568754021,0.9998069,0.0003404281
2458740.570142910,1.0014581,0.0003405916
2458740.571531800,1.0007344,0.0003403985
2458740.572920689,1.0000603,0.0003405097
2458740.574309579,0.9997209,0.0003403809
2458740.575698468,0.9995970,0.0003403591
2458740.577087357,1.0001966,0.0003404836
2458740.578476246,0.9999001,0.0003404924
2458740.579865136,1.0002999,0.0003405429
2458740.581254025,1.0002594,0.0003404708
2458740.582642915,1.0004427,0.0003405436
2458740.584031804,1.0000381,0.0003405536
2458740.585420693,1.0009816,0.0003403659
2458740.586809583,1.0004700,0.0003408484
2458740.588198472,0.9999049,0.0003404434
2458740.589587361,1.0003865,0.0003405072
2458740.590976251,1.0008282,0.0003406808
2458740.592365140,0.9999302,0.0003403980
2458740.593754029,1.0001472,0.0003404958
2458740.595142919,1.0012570,0.0003405200
2458740.596531808,1.0002322,0.0003405068
2458740.597920697,1.0010300,0.0003406329
2458740.599309586,0.9994676,0.0003403935
2458740.600698476,1.0001527,0.0003406532
2458740.602087365,1.0000678,0.0003408534
2458740.603476255,0.9996952,0.0003407763
2458740.604865144,0.9997935,0.0003406031
2458740.606254033,0.9997934,0.0003403953
2458740.607642923,1.0004803,0.0003406872
2458740.609031812,1.0005560,0.0003405320
2458740.610420701,1.0005578,0.0003407977
2458740.611809590,0.9998621,0.0003405844
2458740.613198480,0.9993236,0.0003405799
2458740.614587369,0.9998074,0.0003405806
2458740.615976259,1.0005697,0.0003406836
2458740.617365148,1.0002446,0.0003406207
2458740.618754037,0.9999176,0.0003404839
2458740.620142926,0.9995995,0.0003405360
2458740.621531816,1.0002364,0.0003405381
2458740.622920705,1.0005605,0.0003405507
2458740.624309594,1.0000632,0.0003406373
2458740.625698484,1.0002088,0.0003405209
2458740.627087373,1.0006855,0.0003404515
2458740.628476262,0.9991523,0.0003402887
2458740.629865152,0.9999018,0.0003406492
2458740.631254041,1.0004044,0.0003407601
2458740.632642930,1.0002991,0.0003406131
2458740.634031820,0.9996478,0.0003404894
2458740.635420709,0.9997379,0.0003405136
2458740.636809598,1.0006323,0.0003405134
2458740.638198487,1.0002195,0.0003405285
2458740.639587377,1.0001536,0.0003402481
2458740.640976266,1.0003035,0.0003405723
2458740.642365155,1.0002032,0.0003405371
2458740.643754045,0.9999556,0.0003404528
2458740.645142934,0.9998681,0.0003404523
2458740.646531823,0.9997106,0.0003405574
2458740.647920712,1.0004735,0.0003405487
2458740.649309602,0.9999280,0.0003403236
2458740.650698491,1.0004232,0.0003402724
2458740.652087380,1.0003407,0.0003405541
2458740.653476269,1.0001116,0.0003406367
2458740.654865159,0.9997151,0.0003404602
2458740.656254048,0.9998852,0.0003405292
2458740.657642937,0.9998847,0.0003407073
2458740.659031827,0.9995402,0.0003404238
2458740.660420716,1.0004567,0.0003406194
2458740.661809605,0.9997818,0.0003405155
2458740.663198494,1.0002886,0.0003405426
2458740.664587384,1.0004028,0.0003406179
2458740.665976273,0.9995438,0.0003403277
2458740.667365162,1.0002626,0.0003404291
2458740.668754052,0.9998147,0.0003404869
2458740.670142941,1.0001898,0.0003404809
2458740.671531830,1.0004017,0.0003405567
2458740.672920720,1.0007434,0.0003406713
2458740.674309609,1.0001411,0.0003406423
2458740.675698498,0.9997017,0.0003404704
2458740.677087388,0.9999623,0.0003404827
2458740.678476276,0.9997574,0.0003404025
2458740.679865166,0.9998210,0.0003403272
2458740.681254055,1.0002833,0.0003405121
2458740.682642944,1.0005668,0.0003404710
2458740.684031833,0.9999239,0.0003405679
2458740.685420723,1.0001555,0.0003406428
2458740.686809612,1.0003974,0.0003405629
2458740.688198501,1.0004888,0.0003405793
2458740.689587391,1.0000970,0.0003404600
2458740.690976280,1.0001996,0.0003406564
2458740.692365169,1.0003614,0.0003405391
2458740.693754058,1.0002409,0.0003406590
2458740.695142948,1.0004725,0.0003406720
2458740.696531837,1.0000987,0.0003404834
2458740.697920726,0.9999384,0.0003403877
2458740.699309615,0.9997264,0.0003403924
2458740.700698505,1.0007137,0.0003406295
2458740.702087394,1.0002909,0.0003404527
2458740.703476283,0.9995094,0.0003403268
2458740.704865172,1.0004653,0.0003405051
2458740.706254062,0.9999002,0.0003403815
2458740.707642951,0.9997320,0.0003404488
2458740.709031840,0.9998550,0.0003405892
2458740.710420729,1.0005165,0.0003404589
2458740.711809618,1.0006454,0.0003405247
2458740.713198508,0.9997331,0.0003404402
2458740.714587397,0.9995391,0.0003403877
2458740.715976286,1.0000403,0.0003403950
2458740.717365175,1.0001480,0.0003404776
2458740.720142954,1.0007328,0.0003406492
2458740.721531843,1.0002344,0.0003405590
2458740.722920733,1.0002893,0.0003405581
2458740.724309621,1.0005473,0.0003405866
2458740.725698511,1.0001061,0.0003405573
2458740.727087400,1.0002318,0.0003405725
2458740.728476289,1.0004506,0.0003405829
2458740.729865178,0.9997734,0.0003404759
2458740.731254068,1.0002068,0.0003405011
2458740.732642957,0.9997433,0.0003405210
2458740.734031846,1.0006243,0.0003406751
2458740.735420736,1.0008327,0.0003406805
2458740.736809624,0.9999612,0.0003403139
2458740.738198514,1.0000861,0.0003407159
2458740.739587403,1.0001525,0.0003405267
2458740.740976292,1.0012332,0.0003406882
2458740.742365181,1.0002905,0.0003403781
2458740.743754071,1.0003240,0.0003405884
2458740.745142960,0.9997867,0.0003407172
2458740.746531849,1.0001704,0.0003406706
2458740.747920738,1.0003435,0.0003406492
2458740.749309627,0.9997461,0.0003404700
2458740.750698517,0.9993591,0.0003404597
2458740.752087406,1.0001905,0.0003405710
2458740.753476295,1.0001710,0.0003404456
2458740.754865184,0.9998377,0.0003404385
2458740.757642963,1.0011034,0.0003404942
2458740.759031852,0.9993862,0.0003404407
2458740.760420741,1.0004838,0.0003406269
2458740.761809630,1.0005114,0.0003406674
2458740.763198520,1.0002288,0.0003405389
2458740.764587409,1.0004662,0.0003406809
2458740.765976298,1.0006173,0.0003405832
2458740.767365187,1.0009280,0.0003406118
2458740.768754076,0.9997563,0.0003405506
2458740.770142965,1.0004083,0.0003407879
2458740.771531854,1.0001228,0.0003406118
2458740.772920744,1.0005328,0.0003406778
2458740.774309633,0.9997135,0.0003404065
2458740.775698522,1.0002844,0.0003405663
2458740.777087411,1.0000932,0.0003405118
2458740.778476301,1.0001969,0.0003407277
2458740.779865189,0.9998247,0.0003407515
2458740.781254079,0.9997858,0.0003405858
2458740.782642968,0.9995198,0.0003405222
2458740.784031857,1.0004183,0.0003405253
2458740.785420747,1.0008707,0.0003409257
2458740.786809636,1.0000824,0.0003407224
2458740.788198525,0.9998785,0.0003405862
2458740.789587414,1.0005664,0.0003407223
2458740.790976303,1.0003093,0.0003407562
2458740.792365192,1.0000701,0.0003405774
2458740.793754081,1.0007534,0.0003408694
2458740.795142971,0.9999683,0.0003407403
2458740.796531860,1.0003858,0.0003407328
2458740.797920749,0.9997990,0.0003405678
2458740.799309638,0.9992710,0.0003404937
2458740.800698527,1.0002140,0.0003406205
2458740.802087416,1.0002168,0.0003406522
2458740.803476306,0.9992655,0.0003406675
2458740.804865194,1.0002279,0.0003406034
2458740.806254084,1.0001761,0.0003406173
2458740.807642973,1.0009382,0.0003407621
2458740.809031862,1.0001892,0.0003405980
2458740.810420752,1.0002027,0.0003407488
2458740.811809641,1.0000752,0.0003406950
2458740.813198530,0.9998622,0.0003404731
2458740.814587419,1.0008712,0.0003406290
2458740.815976308,1.0005275,0.0003407779
2458740.817365197,1.0006956,0.0003405349
2458740.818754086,1.0007974,0.0003407367
2458740.820142976,0.9999957,0.0003406230
2458740.821531864,1.0005107,0.0003406264
2458740.822920754,0.9995494,0.0003403327
2458740.824309643,1.0000272,0.0003407508
2458740.825698532,0.9995745,0.0003407544
2458740.827087421,0.9999315,0.0003408726
2458740.828476310,0.9999789,0.0003406523
2458740.831254089,0.9996687,0.0003405682
2458740.832642978,0.9991451,0.0003406010
2458740.834031867,1.0003592,0.0003407626
2458740.835420756,1.0004902,0.0003408009
2458740.836809645,0.9998343,0.0003407246
2458740.838198534,1.0000370,0.0003405755
2458740.839587423,1.0002934,0.0003406420
2458740.840976313,0.9996540,0.0003406378
2458740.842365202,0.9995041,0.0003407397
2458740.843754091,1.0001674,0.0003408035
2458740.845142980,0.9998645,0.0003406454
2458740.846531869,0.9999387,0.0003405284
2458740.847920758,1.0010524,0.0003407688
2458740.849309647,1.0004048,0.0003407633
2458740.850698536,1.0005923,0.0003405972
2458740.852087426,0.9999699,0.0003407506
2458740.853476315,1.0001550,0.0003405833
2458740.854865204,1.0001145,0.0003405879
2458740.856254093,1.0001395,0.0003404698
2458740.857642982,1.0006345,0.0003407093
2458740.859031871,1.0003539,0.0003406909
2458740.860420760,1.0003491,0.0003408763
2458740.861809650,1.0000287,0.0003406572
2458740.863198538,0.9992835,0.0003405620
2458740.864587428,0.9994167,0.0003406480
2458740.865976317,0.9993272,0.0003404037
2458740.867365206,1.0005059,0.0003405341
2458740.868754095,0.9999201,0.0003407040
2458740.870142984,1.0001958,0.0003406819
2458740.871531873,1.0000472,0.0003406479
2458740.872920762,1.0003946,0.0003406474
2458740.874309652,1.0001220,0.0003406990
2458740.875698541,1.0003214,0.0003408398
2458740.877087430,0.9997694,0.0003406588
2458740.878476319,1.0001377,0.0003407168
2458740.879865208,1.0006372,0.0003406863
2458740.881254097,0.9999495,0.0003406519
2458740.882642986,1.0001647,0.0003407903
2458740.884031875,1.0003267,0.0003408697
2458740.885420764,1.0002988,0.0003405265
2458740.886809654,0.9996021,0.0003405821
2458740.888198542,1.0003960,0.0003407807
2458740.889587432,0.9997635,0.0003408445
2458740.890976320,1.0004519,0.0003407577
2458740.892365210,0.9994559,0.0003404604
2458740.893754099,1.0003784,0.0003407750
2458740.895142988,0.9997192,0.0003405346
2458740.896531877,0.9996159,0.0003406577
2458740.897920766,0.9997818,0.0003407210
2458740.899309655,0.9995695,0.0003406397
2458740.900698544,0.9996175,0.0003406662
2458740.902087433,1.0012922,0.0003408231
2458740.903476323,0.9998371,0.0003407442
2458740.904865212,1.0004300,0.0003407385
2458740.906254101,1.0006090,0.0003407033
2458740.907642990,1.0007958,0.0003405829
2458740.909031879,1.0005798,0.0003410320
2458740.910420768,1.0002899,0.0003408472
2458740.911809657,1.0000906,0.0003406823
2458740.913198546,1.0002132,0.0003406237
2458740.914587435,1.0002039,0.0003408099
2458740.915976324,0.9999903,0.0003406929
2458740.917365213,1.0004159,0.0003405756
2458740.918754102,1.0008187,0.0003406686
2458740.920142991,0.9998677,0.0003406505
2458740.921531881,1.0008281,0.0003408102
2458740.922920770,1.0005788,0.0003408758
2458740.924309659,1.0002859,0.0003405193
2458740.925698548,1.0006170,0.0003406520
2458740.927087436,1.0002187,0.0003405426
2458740.928476326,1.0002898,0.0003405944
2458740.929865215,1.0003994,0.0003406073
2458740.931254104,1.0006632,0.0003407101
2458740.932642993,0.9997175,0.0003405531
2458740.934031882,1.0001908,0.0003406155
2458740.935420771,0.9996037,0.0003405560
2458740.936809660,0.9999614,0.0003405167
2458740.938198549,0.9996203,0.0003403173
2458740.939587438,1.0010147,0.0003404307
2458740.940976327,0.9998614,0.0003406509
2458740.942365217,0.9999302,0.0003405228
2458740.943754105,1.0001929,0.0003405907
2458740.945142995,1.0000140,0.0003405984
2458740.946531883,0.9997225,0.0003407359
2458740.947920773,0.9998528,0.0003406860
2458740.949309662,1.0002287,0.0003406486
2458740.950698551,0.9996756,0.0003406922
2458740.952087440,1.0002361,0.0003407437
2458740.953476329,1.0006477,0.0003404710
2458740.954865218,0.9996305,0.0003404644
2458740.956254107,1.0010231,0.0003405715
2458740.957642996,0.9997877,0.0003405603
2458740.959031885,0.9996390,0.0003404505
2458740.960420774,0.9999108,0.0003405008
2458740.961809663,1.0005446,0.0003406157
2458740.963198552,0.9996439,0.0003407667
2458740.964587441,1.0001247,0.0003404543
2458740.965976330,1.0003655,0.0003406253
2458740.967365219,1.0002966,0.0003405932
2458740.968754108,1.0001076,0.0003405441
2458740.971531887,0.9999408,0.0003405486
2458740.972920775,1.0000148,0.0003405824
2458740.974309664,1.0001650,0.0003406654
2458740.975698553,1.0000401,0.0003403353
2458740.977087442,1.0002461,0.0003406001
2458740.978476332,1.0011131,0.0003407264
2458740.979865220,1.0001957,0.0003407127
2458740.981254110,1.0004214,0.0003407313
2458740.982642998,0.9990089,0.0003405798
2458740.984031888,1.0001845,0.0003403826
2458740.985420777,1.0001021,0.0003409289
2458740.986809666,1.0007545,0.0003406470
2458740.988198555,1.0001132,0.0003404644
2458740.989587444,1.0001079,0.0003404889
2458740.990976333,0.9999932,0.0003405637
2458740.992365222,1.0000098,0.0003404039
2458740.993754111,1.0002077,0.0003405723
2458740.995143000,0.9999384,0.0003405492
2458740.996531889,1.0000773,0.0003406536
2458740.997920778,0.9992304,0.0003404557
2458740.999309667,1.0003200,0.0003405005
2458741.000698556,0.9997673,0.0003405127
2458741.002087445,1.0008628,0.0003408745
2458741.003476334,0.9992857,0.0003405274
2458741.004865223,0.9998609,0.0003408613
2458741.006254112,1.0002433,0.0003405050
2458741.007643001,1.0001179,0.0003404832
2458741.009031890,1.0000110,0.0003407128
2458741.010420779,0.9994151,0.0003400701
2458741.011809668,1.0004919,0.0003403928
2458741.013198557,1.0000922,0.0003405282
2458741.014587446,1.0005469,0.0003407860
2458741.015976335,1.0000892,0.0003406234
2458741.017365224,1.0000794,0.0003405676
2458741.018754113,1.0005348,0.0003407136
2458741.020143002,0.9996055,0.0003405561
2458741.021531891,1.0001661,0.0003406085
2458741.022920780,1.0002778,0.0003407588
2458741.024309669,0.9996750,0.0003407094
2458741.025698558,0.9997087,0.0003405445
2458741.027087447,1.0001654,0.0003406000
2458741.028476336,1.0003060,0.0003405954
2458741.029865225,1.0002387,0.0003408183
2458741.031254114,1.0009229,0.0003407492
2458741.032643003,1.0001491,0.0003408905
2458741.034031892,0.9997177,0.0003405513
2458741.035420781,1.0001221,0.0003406675
2458741.036809670,1.0009699,0.0003406698
2458741.038198559,1.0000239,0.0003405966
2458741.039587448,1.0002625,0.0003406717
2458741.040976337,1.0001955,0.0003406532
2458741.042365225,0.9997895,0.0003406516
2458741.043754115,1.0000004,0.0003405282
2458741.045143004,0.9995142,0.0003405949
2458741.046531892,1.0003365,0.0003405857
2458741.047920782,0.9999553,0.0003407354
2458741.049309670,0.9994264,0.0003405199
2458741.050698560,0.9993632,0.0003406845
2458741.052087449,1.0003238,0.0003408477
2458741.053476337,1.0000925,0.0003406434
2458741.054865227,0.9997290,0.0003405275
2458741.056254115,0.9991972,0.0003408628
2458741.057643004,1.0005225,0.0003408279
2458741.059031893,1.0005297,0.0003407685
2458741.060420782,1.0005010,0.0003407915
2458741.061809671,1.0004651,0.0003406267
2458741.063198560,1.0003843,0.0003406609
2458741.064587449,0.9996871,0.0003406133
2458741.065976338,0.9999256,0.0003407352
2458741.067365227,1.0003162,0.0003407482
2458741.068754116,1.0000778,0.0003406743
2458741.070143005,1.0000556,0.0003404944
2458741.071531894,1.0011493,0.0003409038
2458741.072920783,0.9998076,0.0003405335
2458741.074309672,0.9997651,0.0003406185
2458741.075698561,1.0003861,0.0003409383
2458741.077087450,0.9998639,0.0003408152
2458741.078476339,1.0003800,0.0003407776
2458741.079865228,0.9994645,0.0003407174
2458741.081254117,1.0003485,0.0003407478
2458741.082643006,0.9997320,0.0003406331
2458741.084031895,0.9999008,0.0003406627
2458741.085420784,1.0002886,0.0003407050
2458741.086809672,0.9996151,0.0003406831
2458741.088198561,1.0003062,0.0003407037
2458741.089587450,1.0003641,0.0003407370
2458741.090976339,1.0010645,0.0003407533
2458741.092365228,1.0005893,0.0003408551
2458741.093754117,1.0011597,0.0003407236
2458741.095143006,0.9999603,0.0003407241
2458741.096531895,0.9992840,0.0003406204
2458741.097920784,1.0003340,0.0003406626
2458741.099309673,1.0005023,0.0003407075
2458741.100698562,0.9996314,0.0003406219
2458741.102087451,1.0003084,0.0003405590
2458741.103476339,1.0010412,0.0003408435
2458741.104865229,1.0002262,0.0003406579
2458741.106254118,0.9999372,0.0003404841
2458741.107643007,1.0001093,0.0003407697
2458741.109031896,0.9995594,0.0003405939
2458741.110420784,1.0003209,0.0003406853
2458741.111809674,1.0001293,0.0003407153
2458741.113198562,1.0000437,0.0003408831
2458741.114587451,0.9997700,0.0003406347
2458741.115976340,1.0003080,0.0003406806
2458741.117365229,0.9992283,0.0003406076
2458741.118754118,0.9999900,0.0003406803
2458741.120143007,0.9992986,0.0003409191
2458741.121531896,1.0011578,0.0003407850
2458741.122920785,1.0002859,0.0003407478
2458741.124309674,0.9999381,0.0003405328
2458741.125698563,1.0003167,0.0003406319
2458741.127087452,1.0003611,0.0003407757
2458741.128476341,1.0000068,0.0003407615
2458741.129865229,1.0006324,0.0003409102
2458741.131254118,0.9997573,0.0003408678
2458741.132643007,0.9997763,0.0003405666
2458741.134031896,1.0002493,0.0003407756
2458741.135420785,0.9999115,0.0003406404
2458741.136809674,0.9998256,0.0003406962
2458741.138198563,1.0001403,0.0003407495
2458741.139587452,1.0008690,0.0003408483
2458741.140976341,1.0004900,0.0003406045
2458741.142365229,1.0002487,0.0003409141
2458741.143754119,0.9996460,0.0003406748
2458741.145143007,1.0001231,0.0003406950
2458741.146531896,0.9998862,0.0003406602
2458741.147920785,1.0005703,0.0003408075
2458741.149309674,0.9996633,0.0003406670
2458741.150698563,1.0004129,0.0003408254
2458741.152087452,0.9997016,0.0003407539
2458741.153476341,1.0000897,0.0003407076
2458741.154865230,1.0000216,0.0003407971
2458741.156254119,1.0002038,0.0003407094
2458741.157643008,1.0005826,0.0003408532
2458741.159031896,1.0007513,0.0003408653
2458741.160420785,1.0002418,0.0003406865
2458741.161809674,1.0000999,0.0003408151
2458741.163198563,1.0005066,0.0003408070
2458741.164587452,0.9998309,0.0003406526
2458741.165976341,1.0000495,0.0003406349
2458741.167365230,1.0005906,0.0003407843
2458741.168754118,0.9988507,0.0003407042
2458741.170143008,0.9999366,0.0003408107
2458741.171531897,0.9999594,0.0003406463
2458741.172920785,1.0002142,0.0003406966
2458741.174309674,1.0000000,0.0003406025
2458741.175698563,1.0001445,0.0003407058
2458741.177087452,1.0005755,0.0003406868
2458741.178476341,1.0006241,0.0003406195
2458741.179865229,1.0002060,0.0003406476
2458741.181254119,0.9992668,0.0003404632
2458741.182643007,1.0005758,0.0003410373
2458741.184031896,1.0009598,0.0003407927
2458741.185420785,0.9998125,0.0003408064
2458741.186809674,1.0000971,0.0003406910
2458741.188198563,1.0008729,0.0003406869
2458741.189587452,0.9993267,0.0003407068
2458741.190976341,1.0005301,0.0003407718
2458741.192365230,0.9998440,0.0003405769
2458741.193754118,1.0004564,0.0003407049
2458741.195143007,1.0006187,0.0003406412
2458741.196531896,1.0002075,0.0003409466
2458741.197920785,0.9996351,0.0003405464
2458741.199309674,0.9999737,0.0003406829
2458741.200698563,1.0008715,0.0003406514
2458741.202087452,1.0006169,0.0003407490
2458741.203476341,1.0004341,0.0003406826
2458741.204865229,0.9998081,0.0003406634
2458741.206254118,1.0001027,0.0003406959
2458741.207643007,0.9999617,0.0003405705
2458741.209031896,1.0006222,0.0003405731
2458741.210420785,0.9998446,0.0003406390
2458741.211809674,1.0003082,0.0003405604
2458741.213198563,1.0004358,0.0003407406
2458741.214587451,1.0007634,0.0003407209
2458741.215976340,1.0004899,0.0003405603
2458741.217365229,1.0000816,0.0003405709
2458741.218754118,1.0008148,0.0003406114
2458741.220143007,1.0002182,0.0003406747
2458741.221531895,1.0010301,0.0003404822
2458741.222920785,1.0004695,0.0003406406
2458741.224309674,1.0004007,0.0003406251
2458741.225698562,1.0002713,0.0003405897
2458741.227087451,1.0002810,0.0003405696
2458741.228476340,1.0004777,0.0003408551
2458741.229865229,0.9999672,0.0003405540
2458741.231254118,0.9999269,0.0003405586
2458741.232643006,1.0001467,0.0003405123
2458741.234031896,1.0000830,0.0003404778
2458741.235420784,1.0003825,0.0003405459
2458741.236809673,0.9995856,0.0003405033
2458741.238198562,1.0002649,0.0003404511
2458741.239587450,0.9997187,0.0003403727
2458741.240976340,1.0005948,0.0003407025
2458741.242365228,0.9997422,0.0003404995
2458741.243754117,0.9998336,0.0003404882
2458741.245143006,1.0003476,0.0003406839
2458741.246531895,1.0001876,0.0003405046
2458741.247920784,0.9999017,0.0003403163
2458741.249309673,1.0002808,0.0003406381
2458741.250698561,1.0004442,0.0003405687
2458741.252087450,1.0003318,0.0003405759
2458741.253476339,1.0004809,0.0003405853
2458741.254865228,1.0003232,0.0003406690
2458741.256254117,1.0004456,0.0003406856
2458741.257643005,0.9997582,0.0003406518
2458741.259031895,0.9999942,0.0003404930
2458741.260420783,0.9991467,0.0003403851
2458741.263198561,0.9998982,0.0003404818
2458741.264587449,1.0000588,0.0003405575
2458741.265976339,1.0000550,0.0003404945
2458741.267365227,1.0000876,0.0003404788
2458741.268754116,0.9998869,0.0003404519
2458741.270143005,0.9998283,0.0003405341
2458741.271531894,0.9999984,0.0003404474
2458741.272920782,0.9997074,0.0003404342
2458741.274309671,1.0002336,0.0003403909
2458741.275698560,1.0003328,0.0003408083
2458741.277087449,1.0002995,0.0003405874
2458741.278476338,0.9999193,0.0003404881
2458741.279865227,0.9999043,0.0003405100
2458741.281254116,0.9993145,0.0003403804
2458741.282643004,0.9994414,0.0003404513
2458741.284031893,0.9995493,0.0003403669
2458741.285420782,1.0006054,0.0003404421
2458741.286809671,1.0002786,0.0003404947
2458741.288198560,1.0003121,0.0003406418
2458741.289587448,1.0004572,0.0003401894
2458741.290976337,1.0008055,0.0003404420
2458741.292365226,1.0003801,0.0003408814
2458741.293754114,0.9996007,0.0003405445
2458741.295143004,1.0005820,0.0003404474
2458741.296531892,1.0000785,0.0003404918
2458741.297920781,1.0008275,0.0003406059
2458741.299309670,1.0003448,0.0003406485
2458741.300698559,1.0002936,0.0003405307
2458741.302087447,0.9997479,0.0003405123
2458741.303476336,0.9998510,0.0003404754
2458741.304865225,0.9995397,0.0003406738
2458741.306254114,1.0013077,0.0003408167
2458741.307643002,0.9999652,0.0003403642
2458741.309031891,0.9993380,0.0003404129
2458741.310420780,1.0000724,0.0003406812
2458741.311809669,0.9993754,0.0003404528
2458741.313198558,1.0001748,0.0003404345
2458741.314587446,0.9992560,0.0003405330
2458741.315976335,1.0002737,0.0003403726
2458741.317365224,0.9995652,0.0003403912
2458741.318754113,0.9999649,0.0003405535
2458741.320143002,1.0001118,0.0003406198
2458741.321531890,1.0001018,0.0003404888
2458741.322920779,1.0003081,0.0003404852
2458741.324309668,1.0000186,0.0003406072
2458741.325698557,1.0002834,0.0003404792
2458741.327087445,0.9998558,0.0003405235
2458741.328476334,1.0005898,0.0003405455
2458741.329865223,1.0004614,0.0003405829
2458741.331254112,1.0003026,0.0003404357
2458741.332643000,0.9997618,0.0003405250
2458741.334031889,0.9999532,0.0003406422
2458741.335420778,1.0003416,0.0003404959
2458741.336809667,0.9999050,0.0003405321
2458741.338198556,1.0004185,0.0003405812
2458741.339587444,0.9999156,0.0003405435
2458741.340976333,0.9998291,0.0003404721
2458741.342365222,0.9994584,0.0003403982
2458741.343754111,1.0001104,0.0003405551
2458741.345143000,1.0006846,0.0003406474
2458741.346531888,1.0002258,0.0003405074
2458741.347920777,0.9994895,0.0003403476
2458741.349309666,0.9996956,0.0003405513
2458741.350698554,0.9996131,0.0003405000
2458741.352087443,1.0001603,0.0003404862
2458741.353476332,0.9992634,0.0003406417
2458741.354865221,1.0002706,0.0003406605
2458741.356254110,0.9997831,0.0003405317
2458741.357642998,1.0001756,0.0003405979
2458741.359031887,1.0001193,0.0003407092
2458741.360420776,1.0002913,0.0003405909
2458741.361809664,1.0004774,0.0003406147
2458741.363198553,1.0001518,0.0003409452
2458741.364587442,1.0004820,0.0003407043
2458741.365976331,0.9997166,0.0003405327
2458741.367365220,1.0002973,0.0003403586
2458741.368754108,0.9997071,0.0003404339
2458741.370142997,1.0000687,0.0003407361
2458741.371531886,0.9998722,0.0003404966
2458741.372920775,1.0003321,0.0003406116
2458741.374309663,0.9997816,0.0003405007
2458741.375698552,0.9997983,0.0003405814
2458741.377087441,0.9994070,0.0003407093
2458741.378476330,0.9997836,0.0003406555
2458741.379865218,1.0008884,0.0003406872
2458741.381254107,1.0001576,0.0003405792
2458741.382642996,1.0005612,0.0003409129
2458741.384031884,1.0002327,0.0003406912
2458741.385420773,1.0007756,0.0003407269
2458741.386809662,0.9991053,0.0003404616
2458741.388198551,0.9997910,0.0003406005
2458741.389587440,1.0001072,0.0003406593
2458741.390976328,0.9995072,0.0003407708
2458741.392365217,1.0002103,0.0003406943
2458741.393754106,0.9995110,0.0003406295
2458741.395142994,0.9997600,0.0003407631
2458741.396531883,1.0006636,0.0003408449
2458741.397920772,0.9989219,0.0003405789
2458741.399309660,1.0005532,0.0003406488
2458741.400698549,0.9999714,0.0003406256
2458741.402087438,0.9996877,0.0003406569
2458741.403476327,0.9998331,0.0003405760
2458741.404865216,1.0000061,0.0003406903
2458741.406254104,1.0001049,0.0003407887
2458741.407642993,1.0001804,0.0003408808
2458741.409031881,0.9998143,0.0003406480
2458741.410420770,1.0008728,0.0003406839
2458741.411809659,0.9992486,0.0003405466
2458741.413198548,1.0003287,0.0003405823
2458741.414587437,1.0000395,0.0003405372
2458741.415976325,1.0001342,0.0003405947
2458741.417365214,1.0000534,0.0003406347
2458741.418754103,0.9999726,0.0003407316
2458741.420142991,0.9996483,0.0003405551
2458741.421531880,0.9999749,0.0003406258
2458741.422920769,0.9999968,0.0003407038
2458741.424309657,1.0002422,0.0003406802
2458741.425698546,1.0000410,0.0003406392
2458741.427087435,0.9997179,0.0003407015
2458741.428476323,0.9992871,0.0003405711
2458741.429865212,0.9991589,0.0003404095
2458741.431254101,1.0000366,0.0003407850
2458741.432642990,0.9989193,0.0003405364
2458741.435420767,0.9998252,0.0003404941
2458741.436809656,1.0006692,0.0003407037
2458741.438198545,0.9992253,0.0003405607
2458741.439587433,0.9996943,0.0003405270
2458741.440976322,1.0002593,0.0003403878
2458741.442365211,0.9998887,0.0003405055
2458741.443754099,1.0003797,0.0003407512
2458741.445142988,1.0006529,0.0003410489
2458741.446531877,1.0001378,0.0003406866
2458741.447920766,0.9998139,0.0003406146
2458741.449309654,1.0001820,0.0003407793
2458741.450698543,0.9999384,0.0003405835
2458741.452087432,1.0001657,0.0003407417
2458741.453476320,0.9994819,0.0003404709
2458741.454865209,0.9997803,0.0003405667
2458741.456254098,0.9998144,0.0003405222
2458741.457642986,0.9999337,0.0003406508
2458741.459031875,1.0001606,0.0003407214
2458741.460420764,1.0009331,0.0003405720
2458741.461809652,0.9987121,0.0003404964
2458741.463198541,0.9999971,0.0003406352
2458741.464587430,1.0005866,0.0003406928
2458741.465976318,1.0004059,0.0003407006
2458741.467365207,1.0000694,0.0003405889
2458741.468754096,1.0008011,0.0003407813
2458741.470142985,1.0005707,0.0003406485
2458741.471531873,1.0000713,0.0003406673
2458741.472920762,0.9999202,0.0003406555
2458741.474309651,1.0007529,0.0003408052
2458741.475698539,0.9998337,0.0003406258
2458741.477087428,0.9999243,0.0003407900
2458741.478476317,0.9994464,0.0003406646
2458741.479865205,1.0000775,0.0003407174
2458741.481254094,0.9999670,0.0003407815
2458741.482642983,0.9999219,0.0003406450
2458741.484031871,1.0001873,0.0003404583
2458741.485420760,0.9998490,0.0003405940
2458741.486809649,1.0001442,0.0003406434
2458741.488198537,1.0000938,0.0003407915
2458741.489587426,1.0005036,0.0003406977
2458741.490976315,1.0000638,0.0003405960
2458741.492365203,1.0004930,0.0003405294
2458741.493754092,1.0005047,0.0003407329
2458741.495142980,1.0002949,0.0003406537
2458741.496531869,0.9997851,0.0003406012
2458741.497920758,0.9995836,0.0003404810
2458741.499309646,1.0003733,0.0003406597
2458741.500698535,1.0002694,0.0003407310
2458741.502087424,0.9995175,0.0003406980
2458741.503476312,1.0003063,0.0003406373
2458741.504865201,1.0000343,0.0003406317
2458741.506254090,1.0003898,0.0003408344
2458741.507642978,1.0002185,0.0003405703
2458741.509031867,0.9998683,0.0003408849
2458741.510420756,1.0002576,0.0003409299
2458741.511809644,1.0008573,0.0003406800
2458741.513198533,1.0009266,0.0003409230
2458741.514587421,1.0000611,0.0003407392
2458741.515976310,0.9996768,0.0003408287
2458741.517365199,1.0000735,0.0003407292
2458741.518754087,0.9997631,0.0003407393
2458741.520142976,1.0001941,0.0003406308
2458741.521531865,1.0007354,0.0003404043
2458741.522920753,1.0003594,0.0003406519
2458741.524309642,0.9998951,0.0003405995
2458741.525698531,1.0005267,0.0003407939
2458741.527087419,1.0002005,0.0003409057
2458741.528476308,1.0006306,0.0003409541
2458741.529865196,0.9997269,0.0003407734
2458741.531254085,1.0002490,0.0003408110
2458741.532642974,1.0003560,0.0003408038
2458741.534031862,1.0003774,0.0003406098
2458741.535420751,0.9996699,0.0003404554
2458741.536809640,0.9992340,0.0003404882
2458741.538198528,1.0001133,0.0003407129
2458741.539587417,0.9998823,0.0003409273
2458741.540976306,1.0005055,0.0003408691
2458741.542365194,0.9993996,0.0003408248
2458741.543754083,1.0004877,0.0003405499
2458741.546531860,1.0001452,0.0003409072
2458741.547920749,1.0001601,0.0003407337
2458741.549309638,1.0003066,0.0003407282
2458741.550698526,1.0003138,0.0003408893
2458741.552087415,1.0002688,0.0003407163
2458741.553476303,0.9998069,0.0003407389
2458741.554865192,1.0005248,0.0003407289
2458741.556254080,1.0010040,0.0003406468
2458741.557642969,1.0007999,0.0003409690
2458741.559031858,1.0000348,0.0003407528
2458741.560420746,0.9999146,0.0003407657
2458741.561809635,0.9998694,0.0003409006
2458741.563198524,0.9996051,0.0003407012
2458741.564587412,1.0000217,0.0003406638
2458741.565976301,1.0003159,0.0003407788
2458741.567365190,1.0002712,0.0003407403
2458741.568754078,0.9999454,0.0003407040
2458741.570142967,0.9997094,0.0003406477
2458741.571531856,0.9996653,0.0003406690
2458741.572920744,0.9991051,0.0003406832
2458741.574309633,0.9995906,0.0003407029
2458741.575698521,1.0005181,0.0003408320
2458741.577087410,1.0000380,0.0003407161
2458741.578476299,1.0003364,0.0003406175
2458741.579865187,1.0003589,0.0003407789
2458741.581254076,0.9992358,0.0003407980
2458741.582642965,1.0002844,0.0003408058
2458741.584031853,0.9999114,0.0003405908
2458741.585420742,1.0003862,0.0003407394
2458741.586809630,0.9999764,0.0003407656
2458741.588198519,0.9997628,0.0003407579
2458741.589587407,1.0003185,0.0003409220
2458741.590976296,1.0001054,0.0003406646
2458741.592365185,0.9994404,0.0003405497
2458741.593754073,1.0004140,0.0003408952
2458741.595142962,1.0000714,0.0003409331
2458741.596531850,0.9998246,0.0003408066
2458741.597920739,0.9995245,0.0003407479
2458741.599309627,1.0000254,0.0003408600
2458741.600698516,0.9991243,0.0003405874
2458741.602087405,1.0010487,0.0003407337
2458741.603476293,1.0008593,0.0003407430
2458741.604865182,1.0001503,0.0003405737
2458741.606254071,1.0004209,0.0003405615
2458741.607642959,0.9992442,0.0003406934
2458741.609031848,1.0003945,0.0003407683
2458741.610420736,1.0003061,0.0003409385
2458741.611809625,1.0003027,0.0003406301
2458741.613198514,1.0000470,0.0003408137
2458741.614587402,1.0002337,0.0003408306
2458741.615976291,1.0005335,0.0003407374
2458741.617365179,1.0000214,0.0003407923
2458741.618754067,0.9995210,0.0003408540
2458741.620142956,1.0001045,0.0003405770
2458741.621531845,0.9997482,0.0003406584
2458741.622920733,0.9994827,0.0003407793
2458741.624309622,0.9990549,0.0003405132
2458741.625698511,1.0003445,0.0003408166
2458741.627087399,1.0007291,0.0003408939
2458741.628476288,0.9998021,0.0003407382
2458741.629865177,0.9997753,0.0003407144
2458741.631254065,1.0000843,0.0003407380
2458741.632642954,0.9996199,0.0003407692
2458741.634031842,1.0002788,0.0003406760
2458741.635420730,1.0000216,0.0003406077
2458741.636809619,1.0006389,0.0003407958
2458741.638198508,1.0000282,0.0003405619
2458741.639587396,1.0000906,0.0003406131
2458741.640976285,1.0001784,0.0003407544
2458741.642365173,0.9990195,0.0003407754
2458741.643754062,1.0010343,0.0003407793
2458741.645142951,1.0001390,0.0003408197
2458741.646531839,1.0000073,0.0003407974
2458741.647920728,0.9995277,0.0003407103
2458741.649309616,1.0003269,0.0003409713
2458741.650698505,0.9997254,0.0003405020
2458741.652087393,0.9992538,0.0003408188
2458741.653476282,0.9999686,0.0003407255
2458741.654865170,0.9994101,0.0003405410
2458741.656254059,1.0007582,0.0003406323
2458741.657642948,1.0003689,0.0003407324
2458741.659031836,1.0005734,0.0003407541
2458741.660420725,0.9996840,0.0003406658
2458741.661809613,1.0001144,0.0003408923
2458741.663198502,1.0005536,0.0003409759
2458741.664587390,1.0005227,0.0003408022
2458741.665976279,0.9998376,0.0003406375
2458741.667365167,0.9998322,0.0003406627
2458741.668754056,1.0001625,0.0003408103
2458741.670142944,0.9998081,0.0003405757
2458741.671531833,1.0001034,0.0003408189
2458741.672920722,1.0001865,0.0003408838
2458741.674309610,1.0004982,0.0003407904
2458741.675698499,1.0003856,0.0003407523
2458741.677087387,1.0001056,0.0003406828
2458741.678476276,0.9995136,0.0003406585
2458741.679865164,0.9995685,0.0003405451
2458741.681254053,0.9997879,0.0003407107
2458741.682642941,1.0002117,0.0003407734
2458741.684031830,0.9993523,0.0003406105
2458741.685420719,1.0004126,0.0003407344
2458741.686809607,1.0001002,0.0003406880
2458741.688198496,0.9996951,0.0003406309
2458741.689587384,1.0002554,0.0003407150
2458741.690976273,0.9991960,0.0003404952
2458741.692365161,0.9997750,0.0003407524
2458741.693754049,0.9993583,0.0003406404
2458741.695142938,1.0004824,0.0003407889
2458741.696531827,1.0005743,0.0003408204
2458741.697920715,0.9997787,0.0003405303
2458741.699309604,1.0003588,0.0003406639
2458741.700698493,1.0009686,0.0003407242
2458741.702087381,0.9999009,0.0003407795
2458741.703476269,1.0000238,0.0003408590
2458741.704865158,1.0002868,0.0003409609
2458741.706254046,0.9996723,0.0003408343
2458741.707642935,1.0000352,0.0003405520
2458741.709031824,1.0001713,0.0003406515
2458741.710420712,0.9994376,0.0003406849
2458741.711809600,0.9994927,0.0003408336
2458741.713198489,1.0000405,0.0003407207
2458741.714587378,0.9996633,0.0003405713
2458741.715976266,1.0001165,0.0003407933
2458741.717365155,1.0003914,0.0003406102
2458741.718754043,0.9997944,0.0003406355
2458741.720142932,0.9998850,0.0003405128
2458741.721531820,1.0001038,0.0003405506
2458741.722920709,0.9999208,0.0003405901
2458741.724309597,0.9990348,0.0003405408
2458741.725698486,1.0009444,0.0003406775
2458741.727087374,0.9997795,0.0003406218
2458741.728476263,1.0002984,0.0003406735
2458741.729865151,1.0001493,0.0003407177
2458741.731254040,1.0001548,0.0003408168
2458741.732642928,0.9999846,0.0003404265
2458741.734031816,1.0001049,0.0003407941
2458741.735420705,1.0003434,0.0003406360
2458741.736809594,1.0005066,0.0003407356
2458741.738198482,0.9996982,0.0003406931
2458741.739587371,0.9998872,0.0003406154
2458741.740976259,1.0004497,0.0003406868
2458741.742365148,0.9999285,0.0003408106
2458741.743754036,1.0003754,0.0003408014
2458741.745142925,1.0004708,0.0003407598
2458741.746531813,1.0001063,0.0003406184
2458741.747920702,0.9999389,0.0003406109
2458741.749309590,0.9997546,0.0003408052
2458741.750698479,0.9998691,0.0003406200
2458741.752087367,1.0006968,0.0003408018
2458741.753476256,1.0002977,0.0003406992
2458741.754865144,0.9996169,0.0003405945
2458741.756254033,1.0000878,0.0003406536
2458741.757642921,0.9995105,0.0003406028
2458741.759031809,0.9999979,0.0003407308
2458741.760420698,0.9999552,0.0003410109
2458741.761809587,1.0002004,0.0003406839
2458741.763198475,0.9997722,0.0003405916
2458741.764587364,1.0001585,0.0003408283
2458741.765976252,0.9996857,0.0003406419
2458741.767365140,0.9999689,0.0003405626
2458741.768754029,1.0001157,0.0003406606
2458741.770142918,1.0002069,0.0003408084
2458741.771531806,1.0002815,0.0003407103
2458741.772920695,0.9999772,0.0003406432
2458741.774309583,1.0000622,0.0003405946
2458741.775698471,0.9997331,0.0003408047
2458741.777087360,0.9992582,0.0003406346
2458741.778476248,0.9998399,0.0003409748
2458741.779865137,0.9995321,0.0003405382
2458741.781254025,0.9990222,0.0003407510
2458741.782642914,0.9996721,0.0003406656
2458741.784031802,0.9979614,0.0003404638
2458741.785420691,0.9988687,0.0003405340
2458741.786809579,0.9983733,0.0003406791
2458741.788198468,0.9977749,0.0003404440
2458741.789587356,0.9969194,0.0003402715
2458741.790976244,0.9968332,0.0003403285
2458741.792365133,0.9961148,0.0003402248
2458741.793754022,0.9964875,0.0003402492
2458741.795142910,0.9966423,0.0003402867
2458741.796531798,0.9961401,0.0003401924
2458741.797920687,0.9958672,0.0003403477
2458741.799309575,0.9958075,0.0003403259
2458741.800698464,0.9945206,0.0003402781
2458741.802087352,0.9949787,0.0003401274
2458741.803476240,0.9950936,0.0003400924
2458741.804865129,0.9942583,0.0003399251
2458741.806254018,0.9941347,0.0003398714
2458741.807642906,0.9943662,0.0003399950
2458741.809031795,0.9949157,0.0003399766
2458741.810420683,0.9943158,0.0003399682
2458741.811809571,0.9946568,0.0003400572
2458741.813198460,0.9941048,0.0003399203
2458741.814587349,0.9941766,0.0003398306
2458741.815976237,0.9937189,0.0003399416
2458741.817365125,0.9943467,0.0003398813
2458741.818754014,0.9943500,0.0003401215
2458741.820142902,0.9941650,0.0003399337
2458741.821531791,0.9949138,0.0003400152
2458741.822920679,0.9943839,0.0003399184
2458741.824309567,0.9943575,0.0003400424
2458741.825698456,0.9946740,0.0003401060
2458741.827087345,0.9940321,0.0003399569
2458741.828476233,0.9948724,0.0003401299
2458741.829865121,0.9943317,0.0003401462
2458741.831254010,0.9941323,0.0003400029
2458741.832642898,0.9942261,0.0003399286
2458741.834031787,0.9947003,0.0003401236
2458741.835420675,0.9948748,0.0003400703
2458741.836809563,0.9947579,0.0003402164
2458741.838198452,0.9944343,0.0003402570
2458741.839587341,0.9946463,0.0003400252
2458741.840976229,0.9939696,0.0003403021
2458741.842365117,0.9946096,0.0003400452
2458741.843754006,0.9943261,0.0003399609
2458741.845142894,0.9940867,0.0003400417
2458741.846531783,0.9947512,0.0003400607
2458741.847920671,0.9944794,0.0003401163
2458741.849309559,0.9949999,0.0003399971
2458741.850698448,0.9950408,0.0003399601
2458741.852087336,0.9944680,0.0003398647
2458741.853476225,0.9951887,0.0003401365
2458741.854865113,0.9947645,0.0003400139
2458741.856254002,0.9965438,0.0003403337
2458741.857642890,0.9954143,0.0003401544
2458741.859031778,0.9958901,0.0003401035
2458741.860420667,0.9958816,0.0003402034
2458741.861809555,0.9969339,0.0003404682
2458741.863198444,0.9967645,0.0003403627
2458741.864587332,0.9971879,0.0003405282
2458741.865976220,0.9973784,0.0003405571
2458741.867365109,0.9983485,0.0003407871
2458741.868753998,0.9981899,0.0003405986
2458741.870142886,0.9987094,0.0003406504
2458741.871531774,0.9985146,0.0003409190
2458741.872920663,0.9992248,0.0003405978
2458741.874309551,1.0006318,0.0003409326
2458741.875698439,0.9996625,0.0003410179
2458741.877087328,0.9995578,0.0003406468
2458741.878476216,0.9998032,0.0003410043
2458741.879865105,0.9993206,0.0003405635
2458741.881253993,1.0009521,0.0003408694
2458741.882642881,0.9996997,0.0003409197
2458741.884031770,0.9997215,0.0003409173
2458741.885420658,1.0001213,0.0003409760
2458741.886809547,0.9994169,0.0003407705
2458741.888198435,1.0000273,0.0003408623
2458741.889587324,1.0002103,0.0003407183
2458741.890976212,0.9997740,0.0003408649
2458741.892365100,0.9996814,0.0003405207
2458741.893753989,0.9997774,0.0003407776
2458741.895142877,1.0004537,0.0003409007
2458741.896531765,0.9993977,0.0003408308
2458741.897920654,0.9996607,0.0003406847
2458741.899309542,1.0003432,0.0003408207
2458741.900698431,1.0002116,0.0003410178
2458741.902087319,1.0001680,0.0003410188
2458741.903476208,0.9997680,0.0003408387
2458741.904865096,1.0007292,0.0003407658
2458741.906253984,0.9995691,0.0003407657
2458741.907642873,1.0004954,0.0003408966
2458741.909031761,0.9996705,0.0003406963
2458741.910420650,0.9997070,0.0003406454
2458741.911809538,1.0008824,0.0003408837
2458741.913198426,0.9998283,0.0003406997
2458741.914587315,1.0002966,0.0003408196
2458741.915976203,1.0007952,0.0003409933
2458741.917365091,1.0001749,0.0003407552
2458741.918753980,1.0002214,0.0003407378
2458741.920142869,1.0007942,0.0003409037
2458741.921531756,1.0000384,0.0003407918
2458741.922920645,1.0001736,0.0003409353
2458741.924309534,1.0002301,0.0003407643
2458741.925698422,1.0006804,0.0003408368
2458741.927087310,1.0002268,0.0003407788
2458741.928476199,1.0000485,0.0003408341
2458741.929865087,1.0008054,0.0003408439
2458741.931253975,1.0000045,0.0003407775
2458741.932642864,1.0000743,0.0003408560
2458741.934031752,0.9999944,0.0003407637
2458741.935420640,0.9996054,0.0003407052
2458741.936809529,0.9999484,0.0003407899
2458741.938198417,1.0002791,0.0003409432
2458741.939587306,1.0005727,0.0003406978
2458741.940976194,1.0000822,0.0003407699
2458741.942365082,1.0000337,0.0003408419
2458741.943753971,0.9994065,0.0003406468
2458741.945142859,0.9999730,0.0003406881
2458741.946531747,0.9992595,0.0003406871
2458741.947920636,1.0003745,0.0003407142
2458741.949309524,1.0006446,0.0003407462
2458741.950698412,1.0003934,0.0003408390
2458741.952087301,0.9999459,0.0003406866
2458741.953476189,1.0001644,0.0003406834
2458741.954865078,0.9999315,0.0003407891
2458741.956253966,1.0001393,0.0003407839
2458741.957642854,0.9999222,0.0003406102
2458741.959031743,1.0002460,0.0003406945
2458741.960420631,1.0000123,0.0003408264
2458741.961809520,0.9999511,0.0003406727
2458741.963198408,1.0007235,0.0003407602
2458741.964587296,0.9995733,0.0003405811
2458741.965976185,1.0000158,0.0003407424
2458741.967365073,0.9995066,0.0003406526
2458741.968753961,1.0002928,0.0003407317
2458741.970142850,0.9997372,0.0003407536
2458741.971531738,1.0001890,0.0003406911
2458741.972920626,1.0013087,0.0003404941
2458741.974309515,0.9999240,0.0003407671
2458741.975698403,0.9997434,0.0003407029
2458741.977087291,0.9998959,0.0003403637
2458741.978476180,1.0007700,0.0003405379
2458741.979865068,0.9998251,0.0003406072
2458741.981253956,1.0008960,0.0003408837
2458741.982642845,1.0003551,0.0003407321
2458741.984031733,0.9996435,0.0003408035
2458741.985420621,1.0001582,0.0003407174
2458741.986809510,1.0001227,0.0003407413
2458741.988198398,1.0005924,0.0003407139
2458741.989587286,1.0003778,0.0003406001
2458741.990976175,1.0000866,0.0003405905
2458741.992365063,0.9990552,0.0003405301
2458741.993753952,0.9993750,0.0003407414
2458741.995142840,1.0000568,0.0003406134
2458741.996531728,0.9995339,0.0003406144
2458741.997920617,0.9995506,0.0003405490
2458741.999309505,0.9999327,0.0003407005
2458742.000698393,0.9994941,0.0003405877
2458742.002087282,1.0006972,0.0003408173
2458742.003476170,1.0000661,0.0003407994
2458742.004865058,1.0001569,0.0003407448
2458742.006253947,1.0003904,0.0003408055
2458742.007642835,1.0001142,0.0003408679
2458742.009031723,1.0000202,0.0003407543
2458742.010420612,1.0000514,0.0003408232
2458742.011809500,1.0008565,0.0003410667
2458742.013198388,0.9999027,0.0003408213
2458742.014587277,0.9997215,0.0003406630
2458742.015976165,0.9998779,0.0003407057
2458742.017365053,1.0002695,0.0003408578
2458742.018753941,1.0005886,0.0003409374
2458742.020142830,1.0003766,0.0003408062
2458742.021531718,1.0003579,0.0003407658
2458742.022920606,1.0005369,0.0003408926
2458742.024309495,1.0001794,0.0003407451
2458742.025698383,1.0008114,0.0003408220
2458742.027087271,1.0002386,0.0003408645
2458742.028476160,0.9997734,0.0003406446
2458742.029865048,1.0003507,0.0003407838
2458742.031253936,0.9995744,0.0003406422
2458742.032642825,1.0004259,0.0003408086
2458742.034031713,0.9998109,0.0003406883
2458742.035420601,1.0001630,0.0003407214
2458742.036809490,0.9993535,0.0003407320
2458742.038198378,0.9996250,0.0003408277
2458742.039587266,1.0006002,0.0003408637
2458742.040976155,1.0008011,0.0003408127
2458742.042365043,0.9994290,0.0003406923
2458742.043753931,0.9996650,0.0003406851
2458742.045142820,0.9997746,0.0003407480
2458742.046531708,1.0000216,0.0003406067
2458742.047920596,1.0010804,0.0003409698
2458742.049309484,1.0000466,0.0003407646
2458742.050698373,0.9998563,0.0003407961
2458742.052087261,0.9998777,0.0003408491
2458742.053476149,1.0002608,0.0003407652
2458742.054865038,0.9996883,0.0003408564
2458742.056253926,0.9993909,0.0003407653
2458742.057642814,1.0001125,0.0003407845
2458742.059031703,1.0001243,0.0003407788
2458742.060420591,1.0005839,0.0003408594
2458742.061809479,1.0002417,0.0003407283
2458742.063198368,1.0005045,0.0003408657
2458742.064587255,0.9996639,0.0003407841
2458742.065976144,0.9994533,0.0003407809
2458742.067365032,0.9998940,0.0003407949
2458742.068753920,0.9999153,0.0003408376
2458742.070142809,1.0004001,0.0003408610
2458742.071531697,0.9990596,0.0003408270
2458742.072920586,0.9998498,0.0003408130
2458742.074309474,0.9997948,0.0003409073
2458742.075698362,0.9999969,0.0003408629
2458742.077087251,0.9999982,0.0003406888
2458742.078476138,1.0005362,0.0003409088
2458742.079865027,1.0001274,0.0003408561
2458742.081253915,0.9993128,0.0003407869
2458742.082642803,1.0004160,0.0003407971
2458742.084031692,1.0001424,0.0003408823
2458742.085420580,0.9999944,0.0003408259
2458742.086809468,0.9990618,0.0003406207
2458742.088198357,1.0000878,0.0003408871
2458742.089587245,1.0001249,0.0003408939
2458742.090976133,1.0002492,0.0003410951
2458742.092365021,1.0000152,0.0003411142
2458742.093753910,1.0000257,0.0003409027
2458742.095142798,1.0003625,0.0003410618
2458742.096531686,0.9996650,0.0003408709
2458742.097920575,0.9993282,0.0003407029
2458742.099309463,0.9997574,0.0003408184
2458742.100698351,0.9996109,0.0003406752
2458742.102087239,1.0008260,0.0003408143
2458742.103476128,0.9996425,0.0003406543
2458742.104865016,0.9994822,0.0003408734
2458742.106253904,0.9998738,0.0003407812
2458742.107642792,0.9998952,0.0003409648
2458742.109031681,1.0004035,0.0003409954
2458742.110420569,1.0007701,0.0003410190
2458742.111809457,0.9998932,0.0003408527
2458742.113198346,1.0006035,0.0003410043
2458742.114587234,0.9997546,0.0003408575
2458742.115976122,0.9998283,0.0003409143
2458742.117365011,0.9994615,0.0003407700
2458742.118753898,1.0005677,0.0003410299
2458742.120142787,0.9997314,0.0003409737
2458742.121531675,0.9991341,0.0003407993
2458742.122920563,1.0003915,0.0003407911
2458742.124309451,1.0002302,0.0003408521
2458742.125698340,0.9991820,0.0003407976
2458742.127087228,1.0005996,0.0003410542
2458742.128476116,1.0005037,0.0003410107
2458742.129865005,1.0006770,0.0003410047
2458742.131253893,1.0003712,0.0003408411
2458742.132642781,0.9999683,0.0003408160
2458742.134031669,1.0002044,0.0003408527
2458742.135420558,0.9994054,0.0003407061
2458742.136809446,0.9993766,0.0003407620
2458742.138198334,0.9994999,0.0003408075
2458742.139587223,0.9997168,0.0003407638
2458742.140976110,0.9995244,0.0003408706
2458742.142364999,0.9993339,0.0003407132
2458742.143753887,1.0003537,0.0003409385
2458742.145142775,1.0003800,0.0003409519
2458742.146531664,0.9998143,0.0003408703
2458742.147920552,1.0003960,0.0003409201
2458742.149309440,0.9990855,0.0003407231
2458742.150698328,1.0002968,0.0003407527
2458742.152087217,1.0000990,0.0003409436
2458742.153476105,0.9994791,0.0003407915
2458742.154864993,0.9996784,0.0003407672
2458742.156253881,0.9994422,0.0003408124
2458742.157642770,1.0000262,0.0003410657
2458742.159031658,1.0002421,0.0003409359
2458742.160420546,1.0000310,0.0003409401
2458742.161809434,0.9993817,0.0003408474
2458742.163198323,0.9996004,0.0003407607
2458742.164587211,1.0001275,0.0003408586
2458742.165976099,1.0000235,0.0003407062
2458742.167364987,0.9997676,0.0003407571
2458742.168753875,0.9995081,0.0003406875
2458742.170142764,1.0004262,0.0003408235
2458742.171531652,0.9991787,0.0003409039
2458742.172920540,1.0002964,0.0003408159
2458742.174309428,0.9995730,0.0003408103
2458742.175698317,0.9998577,0.0003407353
2458742.177087205,1.0001755,0.0003410529
2458742.178476093,1.0002961,0.0003407973
2458742.179864981,0.9996826,0.0003407811
2458742.181253870,0.9990582,0.0003406722
2458742.182642757,1.0004958,0.0003409583
2458742.184031646,1.0010735,0.0003409338
2458742.185420534,1.0002645,0.0003408567
2458742.186809422,0.9997887,0.0003407793
2458742.188198311,0.9995107,0.0003408181
2458742.189587199,0.9995558,0.0003407816
2458742.190976087,1.0003569,0.0003409882
2458742.192364975,1.0000396,0.0003409348
2458742.193753864,0.9999492,0.0003407784
2458742.195142752,0.9998910,0.0003408354
2458742.196531640,0.9995424,0.0003407343
2458742.197920528,1.0003025,0.0003408396
2458742.199309417,0.9999851,0.0003407890
2458742.200698304,0.9998933,0.0003408377
2458742.202087193,1.0003551,0.0003408717
2458742.203476081,0.9994808,0.0003407427
2458742.204864969,1.0002907,0.0003407981
2458742.206253857,0.9997221,0.0003408206
2458742.207642746,0.9999479,0.0003406532
2458742.209031634,1.0003987,0.0003407620
2458742.211809410,0.9997757,0.0003407582
2458742.213198299,0.9996819,0.0003408905
2458742.214587186,1.0000121,0.0003406749
2458742.215976075,0.9994512,0.0003405758
2458742.217364963,1.0007226,0.0003408243
2458742.218753851,1.0000114,0.0003405132
2458742.220142739,0.9999615,0.0003409240
2458742.221531628,1.0006798,0.0003409152
2458742.222920516,0.9999048,0.0003407420
2458742.224309404,1.0003015,0.0003407404
2458742.225698292,1.0003032,0.0003408112
2458742.227087181,0.9999617,0.0003407665
2458742.228476069,0.9999904,0.0003406376
2458742.229864957,1.0002429,0.0003408437
2458742.231253845,0.9992023,0.0003404518
2458742.232642733,1.0001055,0.0003408214
2458742.234031621,1.0000793,0.0003406293
2458742.235420510,1.0001413,0.0003409236
2458742.236809398,1.0002146,0.0003407946
2458742.238198286,0.9996980,0.0003405606
2458742.239587174,0.9998180,0.0003407300
2458742.240976063,0.9997217,0.0003406638
2458742.242364950,1.0000384,0.0003406907
2458742.243753839,1.0005312,0.0003409064
2458742.245142727,0.9998204,0.0003405855
2458742.246531615,0.9999943,0.0003406893
2458742.247920503,0.9991306,0.0003404999
2458742.249309392,1.0009760,0.0003405876
2458742.250698280,1.0003926,0.0003407466
2458742.252087168,0.9996391,0.0003405763
2458742.253476056,0.9998135,0.0003405755
2458742.254864944,0.9998429,0.0003406460
2458742.256253832,0.9998397,0.0003407268
2458742.257642721,1.0003272,0.0003406585
2458742.259031609,1.0011351,0.0003405034
2458742.260420497,1.0006509,0.0003406573
2458742.261809385,0.9995969,0.0003406258
2458742.263198273,0.9999101,0.0003406773
2458742.264587162,1.0000610,0.0003406709
2458742.265976050,1.0006410,0.0003407751
2458742.267364938,0.9999383,0.0003408401
2458742.268753826,1.0005543,0.0003408279
2458742.270142714,1.0001115,0.0003406482
2458742.271531602,0.9999124,0.0003406109
2458742.272920491,1.0003585,0.0003407145
2458742.274309379,1.0002619,0.0003407676
2458742.275698267,1.0003891,0.0003408558
2458742.277087155,1.0002953,0.0003408313
2458742.278476043,1.0002859,0.0003407381
2458742.279864931,0.9994422,0.0003405965
2458742.281253819,1.0003294,0.0003407675
2458742.282642708,1.0001511,0.0003407029
2458742.284031596,1.0000811,0.0003406532
2458742.285420484,0.9998560,0.0003406285
2458742.286809372,0.9999008,0.0003408328
2458742.288198260,0.9998749,0.0003404479
2458742.289587148,0.9996156,0.0003407140
2458742.290976037,0.9992920,0.0003404621
2458742.292364925,0.9984149,0.0003404600
2458742.293753813,1.0008850,0.0003406708
2458742.295142701,0.9996111,0.0003407176
2458742.296531589,0.9999605,0.0003406590
2458742.297920478,0.9997592,0.0003406798
2458742.299309365,0.9997377,0.0003406185
2458742.300698254,0.9993507,0.0003405726
2458742.302087142,1.0001098,0.0003408453
2458742.303476030,1.0004496,0.0003406815
2458742.304864918,0.9999657,0.0003407178
2458742.306253806,0.9994089,0.0003406305
2458742.307642695,0.9993142,0.0003406725
2458742.309031583,0.9995032,0.0003406671
2458742.310420471,0.9993247,0.0003406214
2458742.311809359,1.0007160,0.0003406818
2458742.313198247,0.9988723,0.0003404902
2458742.314587135,1.0004288,0.0003406787
2458742.315976023,0.9997708,0.0003405876
2458742.317364912,0.9997991,0.0003406138
2458742.318753799,1.0001453,0.0003406830
2458742.320142688,0.9996080,0.0003405391
2458742.321531576,0.9996008,0.0003406624
2458742.322920464,0.9995010,0.0003405293
2458742.324309352,1.0002768,0.0003408406
2458742.325698241,1.0000193,0.0003407177
2458742.327087129,1.0007017,0.0003407218
2458742.328476017,0.9997480,0.0003406622
2458742.329864905,1.0004079,0.0003406150
2458742.331253793,1.0000517,0.0003406328
2458742.332642681,1.0002757,0.0003407199
2458742.334031569,1.0011272,0.0003408003
2458742.335420457,0.9991712,0.0003404229
2458742.336809346,1.0004302,0.0003407283
2458742.338198234,0.9997020,0.0003407648
2458742.339587122,0.9998383,0.0003406199
2458742.340976010,0.9994977,0.0003406787
2458742.342364898,1.0002140,0.0003406627
2458742.343753786,1.0007812,0.0003406289
2458742.345142674,1.0004762,0.0003406635
2458742.346531563,0.9998909,0.0003406208
2458742.347920450,1.0005867,0.0003406947
2458742.349309339,0.9995305,0.0003406609
2458742.350698227,1.0003242,0.0003407642
2458742.352087115,0.9996168,0.0003405328
2458742.353476003,1.0001920,0.0003407248
2458742.354864891,1.0000342,0.0003406373
2458742.356253779,0.9993824,0.0003405576
2458742.357642667,0.9999101,0.0003406260
2458742.359031556,1.0001305,0.0003406043
2458742.360420444,1.0000672,0.0003405755
2458742.361809331,0.9997726,0.0003406535
2458742.363198220,1.0003533,0.0003407281
2458742.364587108,0.9999821,0.0003407330
2458742.365975996,0.9995037,0.0003407604
2458742.367364884,0.9995085,0.0003405673
2458742.368753772,0.9995073,0.0003405749
2458742.370142660,1.0002387,0.0003406042
2458742.371531548,1.0002080,0.0003406454
2458742.372920436,0.9998921,0.0003405215
2458742.374309325,1.0003402,0.0003406438
2458742.375698213,1.0017601,0.0003410809
2458742.377087101,1.0000622,0.0003407720
2458742.378475989,0.9993947,0.0003406153
2458742.379864877,1.0001763,0.0003407089
2458742.381253765,0.9994857,0.0003406811
2458742.382642653,1.0003851,0.0003407183
2458742.384031542,0.9999523,0.0003406944
2458742.385420430,1.0002846,0.0003407577
2458742.386809317,0.9996422,0.0003406971
2458742.388198206,0.9999734,0.0003406705
2458742.389587094,0.9999221,0.0003409400
2458742.390975982,1.0000917,0.0003407169
2458742.392364870,1.0000300,0.0003406868
2458742.393753758,1.0005601,0.0003409178
2458742.395142646,1.0002548,0.0003407449
2458742.396531534,0.9998964,0.0003406740
2458742.397920422,0.9997324,0.0003405901
2458742.399309311,0.9999650,0.0003407055
2458742.400698198,0.9997525,0.0003406078
2458742.402087086,1.0001793,0.0003407552
2458742.403475975,0.9994050,0.0003406761
2458742.404864863,0.9996205,0.0003407282
2458742.406253751,1.0000280,0.0003408222
2458742.407642639,0.9998257,0.0003407115
2458742.409031527,1.0001466,0.0003407120
2458742.410420415,1.0003999,0.0003408990
2458742.411809303,1.0003489,0.0003408967
2458742.413198191,0.9994738,0.0003406360
2458742.414587080,0.9990566,0.0003405739
2458742.415975967,1.0003543,0.0003408657
2458742.417364856,1.0006686,0.0003409638
2458742.418753744,0.9998945,0.0003406782
2458742.420142632,0.9991523,0.0003407789
2458742.421531520,0.9995250,0.0003406498
2458742.422920408,1.0004377,0.0003408193
2458742.424309296,0.9998773,0.0003407635
2458742.425698184,0.9998219,0.0003406891
2458742.427087072,1.0000578,0.0003408190
2458742.428475960,0.9997031,0.0003407844
2458742.429864848,1.0001105,0.0003406471
2458742.431253736,0.9989645,0.0003406452
2458742.432642624,1.0000234,0.0003407178
2458742.434031513,0.9998244,0.0003407676
2458742.435420401,0.9997431,0.0003406610
2458742.436809289,0.9994717,0.0003407016
2458742.438198177,1.0005384,0.0003410990
2458742.439587065,0.9995666,0.0003406894
2458742.440975953,0.9996472,0.0003410790
2458742.442364841,0.9994629,0.0003407549
2458742.443753729,1.0006218,0.0003408479
2458742.445142617,1.0000930,0.0003408324
2458742.446531505,1.0001649,0.0003408871
2458742.447920393,0.9998774,0.0003406647
2458742.449309281,1.0000232,0.0003407673
2458742.450698169,0.9999590,0.0003408885
2458742.452087058,0.9995796,0.0003409076
2458742.453475946,0.9991455,0.0003405743
2458742.454864834,0.9999059,0.0003407726
2458742.456253722,1.0002614,0.0003407958
2458742.457642610,0.9998542,0.0003406105
2458742.459031498,1.0002542,0.0003409152
2458742.460420386,0.9990374,0.0003406590
2458742.461809274,0.9998266,0.0003410740
2458742.463198162,0.9994234,0.0003406578
2458742.464587050,0.9993003,0.0003406622
2458742.465975938,1.0000885,0.0003407201
2458742.467364826,1.0000949,0.0003406497
2458742.468753714,1.0006867,0.0003409488
2458742.470142602,1.0012327,0.0003408770
2458742.471531490,0.9999491,0.0003407426
2458742.472920378,1.0007405,0.0003408236
2458742.474309266,0.9999361,0.0003407911
2458742.475698154,1.0001343,0.0003406429
2458742.477087042,0.9991595,0.0003404847
2458742.478475931,1.0000447,0.0003408077
2458742.479864819,0.9999115,0.0003406828
2458742.481253707,0.9998483,0.0003408572
2458742.482642595,1.0003128,0.0003408950
2458742.484031483,1.0007663,0.0003407487
2458742.485420371,1.0005857,0.0003408171
2458742.486809259,1.0000720,0.0003408120
2458742.488198147,0.9991644,0.0003404713
2458742.489587035,1.0002567,0.0003408735
2458742.490975923,1.0000609,0.0003407279
2458742.492364811,1.0004690,0.0003408934
2458742.493753699,0.9992187,0.0003407963
2458742.495142587,1.0008420,0.0003410744
2458742.496531475,1.0005873,0.0003408400
2458742.497920363,0.9993090,0.0003407903
2458742.499309251,1.0004117,0.0003407811
2458742.500698139,1.0000504,0.0003408398
2458742.502087027,0.9991848,0.0003408583
2458742.503475915,1.0003026,0.0003408775
2458742.504864803,1.0001826,0.0003411799
2458742.506253691,1.0004379,0.0003409787
2458742.507642579,1.0004168,0.0003409466
2458742.509031467,0.9995549,0.0003410252
2458742.510420355,1.0001124,0.0003408541
2458742.511809243,1.0000631,0.0003408587
2458742.513198131,1.0001546,0.0003411082
2458742.514587020,0.9991852,0.0003407401
2458742.515975907,1.0003106,0.0003409526
2458742.517364795,0.9998194,0.0003407944
2458742.518753684,0.9997281,0.0003408930
2458742.520142572,0.9997659,0.0003409421
2458742.521531459,0.9995097,0.0003408120
2458742.522920348,1.0001921,0.0003408038
2458742.524309236,0.9998633,0.0003407895
2458742.525698123,1.0000740,0.0003408723
2458742.527087012,1.0004193,0.0003411076
2458742.528475900,1.0002470,0.0003409131
2458742.529864788,0.9993460,0.0003408917
2458742.531253676,0.9998826,0.0003409134
2458742.532642564,1.0002516,0.0003410316
2458742.534031452,1.0002515,0.0003408663
2458742.535420340,1.0006827,0.0003410934
2458742.536809227,0.9997426,0.0003409708
2458742.538198116,0.9991782,0.0003407977
2458742.539587004,0.9996527,0.0003408462
2458742.540975892,0.9998733,0.0003408089
2458742.542364780,1.0008530,0.0003411148
2458742.543753668,1.0009299,0.0003411276
2458742.545142556,1.0004180,0.0003410511
2458742.546531444,0.9993890,0.0003408028
2458742.547920332,1.0002327,0.0003408440
2458742.549309220,0.9996135,0.0003408574
2458742.550698108,1.0009454,0.0003409591
2458742.552086996,1.0005709,0.0003412351
2458742.553475884,1.0000924,0.0003409627
2458742.554864772,0.9994316,0.0003408782
2458742.556253660,0.9993659,0.0003407507
2458742.557642548,1.0000398,0.0003409948
2458742.559031436,0.9995441,0.0003410696
2458742.560420324,0.9996874,0.0003409246
2458742.561809212,1.0003716,0.0003410540
2458742.563198100,0.9998595,0.0003410955
2458742.564586988,1.0001655,0.0003409434
2458742.565975876,1.0000449,0.0003409597
2458742.567364764,0.9996560,0.0003408195
2458742.568753652,1.0000680,0.0003409382
2458742.570142540,0.9995114,0.0003408071
2458742.571531428,0.9995487,0.0003407584
2458742.572920316,0.9998965,0.0003409191
2458742.574309204,1.0003003,0.0003410911
2458742.575698092,0.9992185,0.0003408049
2458742.577086980,1.0001087,0.0003409627
2458742.578475868,1.0002809,0.0003410498
2458742.579864756,1.0000486,0.0003407949
2458742.581253644,1.0008897,0.0003411501
2458742.582642532,1.0004211,0.0003410424
2458742.584031420,0.9996825,0.0003407925
2458742.585420308,0.9996882,0.0003409037
2458742.586809196,1.0002786,0.0003412008
2458742.588198083,0.9998867,0.0003408660
2458742.589586972,0.9997296,0.0003410250
2458742.590975860,0.9999408,0.0003410592
2458742.592364748,0.9996821,0.0003408699
2458742.593753635,1.0000463,0.0003410349
2458742.595142524,1.0002833,0.0003409220
2458742.596531412,1.0000906,0.0003410004
2458742.597920300,1.0002733,0.0003410259
2458742.599309187,1.0004728,0.0003410840
2458742.600698075,0.9998402,0.0003410070
2458742.602086964,1.0000036,0.0003409275
2458742.603475851,0.9996181,0.0003408958
2458742.604864739,1.0006366,0.0003410507
2458742.606253627,1.0006250,0.0003409846
2458742.607642516,1.0003851,0.0003412012
2458742.609031403,0.9992263,0.0003407831
2458742.610420291,1.0005880,0.0003411393
2458742.611809179,1.0001268,0.0003409900
2458742.613198067,1.0003018,0.0003410185
2458742.614586955,0.9998967,0.0003408217
2458742.615975843,0.9992815,0.0003407695
2458742.617364731,1.0004218,0.0003410747
2458742.618753619,1.0003472,0.0003410807
2458742.621531395,0.9997890,0.0003410765
2458742.622920283,1.0003004,0.0003409741
2458742.624309171,0.9998480,0.0003411926
2458742.625698059,0.9995706,0.0003409866
2458742.627086947,1.0007517,0.0003410869
2458742.628475835,1.0001903,0.0003408870
2458742.629864722,0.9998087,0.0003411806
2458742.631253611,1.0002912,0.0003410733
2458742.632642499,0.9995231,0.0003408930
2458742.634031387,1.0006843,0.0003410291
2458742.635420274,0.9991973,0.0003408521
2458742.636809163,1.0000507,0.0003410960
2458742.638198051,1.0003391,0.0003410840
2458742.639586939,0.9999220,0.0003410416
2458742.640975826,1.0005975,0.0003410290
2458742.642364714,0.9995838,0.0003408474
2458742.643753602,0.9996018,0.0003407609
2458742.645142491,0.9999809,0.0003408845
2458742.646531378,1.0001898,0.0003409564
2458742.647920266,0.9992045,0.0003407981
2458742.649309154,0.9997905,0.0003409402
2458742.650698042,0.9999941,0.0003410547
2458742.652086930,0.9992350,0.0003410278
2458742.653475818,0.9992456,0.0003409563
2458742.654864706,1.0004588,0.0003409534
2458742.656253594,0.9999246,0.0003409105
2458742.657642482,1.0002803,0.0003411241
2458742.659031370,0.9996162,0.0003409487
2458742.660420258,0.9997323,0.0003409001
2458742.661809145,0.9999749,0.0003409341
2458742.663198033,1.0000635,0.0003406798
2458742.664586922,0.9999275,0.0003408545
2458742.665975810,0.9998374,0.0003408352
2458742.667364697,1.0002718,0.0003410784
2458742.668753585,0.9997978,0.0003408981
2458742.670142473,1.0002763,0.0003408949
2458742.671531362,0.9996504,0.0003409669
2458742.672920249,1.0004691,0.0003409975
2458742.674309137,1.0000607,0.0003409411
2458742.675698025,0.9998118,0.0003408591
2458742.677086913,0.9996411,0.0003410129
2458742.678475801,0.9993907,0.0003407810
2458742.679864689,1.0000101,0.0003408903
2458742.681253577,0.9997242,0.0003412143
2458742.682642465,1.0007212,0.0003410625
2458742.684031353,1.0001692,0.0003409701
2458742.685420240,0.9992300,0.0003407907
2458742.686809129,0.9999680,0.0003409417
2458742.688198016,1.0000213,0.0003406848
2458742.689586904,1.0003003,0.0003410437
2458742.690975792,0.9996077,0.0003406854
2458742.692364680,1.0001893,0.0003409053
2458742.693753568,0.9998499,0.0003408179
2458742.695142456,0.9997426,0.0003408983
2458742.696531344,0.9995340,0.0003410189
2458742.697920232,0.9990741,0.0003407735
2458742.699309120,0.9997903,0.0003407535
2458742.700698008,0.9996278,0.0003408240
2458742.702086896,1.0000569,0.0003410264
2458742.703475784,0.9997435,0.0003408959
2458742.704864671,0.9999382,0.0003408610
2458742.706253559,0.9994565,0.0003407620
2458742.707642447,1.0002433,0.0003409757
2458742.709031335,0.9996897,0.0003409518
2458742.710420223,1.0006565,0.0003409570
2458742.711809111,1.0003948,0.0003409363
2458742.713197999,1.0003454,0.0003410970
2458742.714586887,0.9994047,0.0003408718
2458742.715975775,0.9999924,0.0003408535
2458742.717364663,0.9998123,0.0003409146
2458742.718753551,0.9997253,0.0003410384
2458742.720142439,0.9996179,0.0003408211
2458742.721531326,0.9994885,0.0003409330
2458742.722920214,1.0000409,0.0003410304
2458742.724309102,0.9991353,0.0003407726
2458742.725697990,1.0005726,0.0003409692
2458742.728475766,0.9995760,0.0003406820
2458742.729864654,1.0004991,0.0003409227
2458742.731253542,1.0002779,0.0003410494
2458742.732642429,1.0002674,0.0003409734
2458742.734031318,1.0014876,0.0003410584
2458742.735420205,0.9998843,0.0003408477
2458742.736809094,1.0004150,0.0003408636
2458742.738197981,1.0002893,0.0003409392
2458742.739586869,0.9990651,0.0003406600
2458742.740975757,0.9998196,0.0003409326
2458742.742364645,0.9994254,0.0003407783
2458742.743753533,1.0001149,0.0003410395
2458742.745142421,1.0009361,0.0003409200
2458742.746531309,1.0000146,0.0003408681
2458742.747920197,0.9993221,0.0003407357
2458742.749309084,1.0001859,0.0003408443
2458742.750697972,1.0003272,0.0003409229
2458742.752086860,0.9995351,0.0003408178
2458742.753475748,1.0002077,0.0003410502
2458742.754864636,0.9995899,0.0003409608
2458742.756253524,0.9996466,0.0003408585
2458742.757642412,0.9998730,0.0003408201
2458742.759031300,0.9993809,0.0003407572
2458742.760420187,0.9997856,0.0003408771
2458742.761809075,1.0001157,0.0003409269
2458742.763197963,0.9997548,0.0003409478
2458742.764586851,1.0011041,0.0003410244
2458742.765975739,0.9995501,0.0003408224
2458742.767364627,1.0000392,0.0003410220
2458742.768753515,0.9998591,0.0003408483
2458742.770142402,1.0002188,0.0003409091
2458742.771531290,0.9994150,0.0003408884
2458742.772920178,0.9997225,0.0003409151
2458742.774309066,1.0001623,0.0003408860
2458742.775697954,1.0003680,0.0003411380
2458742.777086842,1.0002819,0.0003410674
2458742.778475730,0.9994485,0.0003408129
2458742.779864618,0.9998550,0.0003407513
2458742.781253505,1.0008728,0.0003410188
2458742.782642393,0.9995764,0.0003408758
2458742.784031281,0.9997851,0.0003408377
2458742.785420170,0.9990931,0.0003408422
2458742.786809057,0.9994394,0.0003408297
2458742.788197945,0.9998917,0.0003410242
2458742.789586833,0.9994543,0.0003409577
2458742.790975721,0.9998047,0.0003409804
2458742.792364608,0.9996441,0.0003408766
2458742.793753496,0.9995534,0.0003409919
2458742.795142384,1.0000920,0.0003410071
2458742.796531272,0.9993191,0.0003408401
2458742.797920160,0.9994831,0.0003409678
2458742.799309048,0.9999214,0.0003409642
2458742.800697936,0.9998489,0.0003412268
2458742.802086824,0.9993663,0.0003409984
2458742.803475711,0.9996426,0.0003409084
2458742.804864599,0.9997978,0.0003408713
2458742.806253487,0.9999945,0.0003409518
2458742.807642375,1.0007637,0.0003410053
2458742.809031263,1.0000596,0.0003409089
2458742.810420151,1.0005006,0.0003411385
2458742.811809039,0.9998412,0.0003409217
2458742.813197927,1.0000007,0.0003410043
2458742.814586814,0.9997493,0.0003406564
2458742.815975702,0.9993931,0.0003408620
2458742.817364590,1.0006970,0.0003410445
2458742.818753478,0.9992520,0.0003408835
2458742.820142366,0.9994412,0.0003408457
2458742.821531254,0.9998939,0.0003411202
2458742.822920142,1.0000950,0.0003409471
2458742.824309029,1.0014930,0.0003413032
2458742.825697917,0.9999373,0.0003408968
2458742.827086805,0.9996091,0.0003409165
2458742.828475693,0.9987416,0.0003410008
2458742.829864581,1.0008736,0.0003411230
2458742.831253469,1.0000964,0.0003410976
2458742.832642356,1.0003468,0.0003411049
2458742.834031244,0.9995393,0.0003409789
2458742.835420132,0.9996038,0.0003411443
2458742.836809020,1.0002960,0.0003411180
2458742.838197908,0.9999621,0.0003410875
2458742.839586796,1.0002293,0.0003410732
2458742.840975683,1.0004148,0.0003410851
2458742.842364572,1.0005930,0.0003411781
2458742.843753459,1.0002148,0.0003410547
2458742.845142347,1.0001582,0.0003411675
2458742.846531235,0.9996547,0.0003410035
2458742.847920123,0.9990488,0.0003409800
2458742.849309010,1.0000014,0.0003410498
2458742.850697898,1.0005096,0.0003411266
2458742.852086786,0.9999618,0.0003410180
2458742.853475674,0.9996212,0.0003410121
2458742.854864562,0.9999274,0.0003409933
2458742.856253450,0.9995902,0.0003411143
2458742.857642337,0.9995318,0.0003409391
2458742.859031225,1.0000172,0.0003410588
2458742.860420113,0.9997584,0.0003410443
2458742.861809001,0.9998342,0.0003411287
2458742.863197889,0.9993292,0.0003411027
2458742.864586777,0.9999127,0.0003411683
2458742.865975664,1.0002657,0.0003413270
2458742.867364552,0.9990117,0.0003410823
2458742.868753440,1.0007074,0.0003410982
2458742.870142328,1.0010348,0.0003414393
2458742.871531215,1.0005476,0.0003410981
2458742.872920104,0.9991780,0.0003410539
2458742.874308991,1.0000769,0.0003410738
2458742.875697879,0.9996141,0.0003409736
2458742.877086767,0.9998057,0.0003412001
2458742.878475655,0.9992610,0.0003409960
2458742.879864543,1.0005052,0.0003412996
2458742.881253431,0.9996434,0.0003409210
2458742.882642318,0.9999297,0.0003411929
2458742.884031206,0.9999941,0.0003411009
2458742.885420094,0.9994023,0.0003408262
2458742.886808982,1.0002378,0.0003410633
2458742.888197870,0.9995056,0.0003410875
2458742.889586757,0.9995774,0.0003409539
2458742.890975645,0.9999452,0.0003410746
2458742.892364533,1.0003239,0.0003410444
2458742.893753421,0.9997852,0.0003410400
2458742.895142308,0.9995073,0.0003410314
2458742.896531196,0.9998464,0.0003411817
2458742.897920084,0.9996179,0.0003410398
2458742.899308972,0.9997960,0.0003410930
2458742.900697860,1.0005452,0.0003411911
2458742.902086748,0.9993821,0.0003411980
2458742.903475636,0.9996800,0.0003410380
2458742.904864523,1.0001196,0.0003410243
2458742.906253411,1.0002134,0.0003411004
2458742.907642299,0.9995943,0.0003410940
2458742.909031187,1.0002401,0.0003411731
2458742.910420075,0.9996795,0.0003412173
2458742.911808962,1.0006349,0.0003412792
2458742.913197850,1.0006496,0.0003411453
2458742.914586738,1.0002812,0.0003411715
2458742.915975626,1.0000939,0.0003410157
2458742.917364514,0.9997749,0.0003409014
2458742.918753401,1.0007776,0.0003411236
2458742.920142289,0.9997925,0.0003411174
2458742.921531177,0.9997688,0.0003413041
2458742.922920065,0.9996309,0.0003411212
2458742.924308952,1.0002802,0.0003409813
2458742.925697840,1.0000019,0.0003411096
2458742.927086728,0.9995338,0.0003410370
2458742.928475616,0.9990512,0.0003408122
2458742.929864503,1.0007935,0.0003413699
2458742.931253391,0.9994677,0.0003407824
2458742.932642279,0.9996857,0.0003409413
2458742.934031167,1.0002842,0.0003410947
2458742.935420055,0.9994177,0.0003409613
2458742.936808943,0.9996435,0.0003409804
2458742.938197830,1.0002800,0.0003409636
2458742.939586718,1.0000358,0.0003410278
2458742.940975606,0.9998908,0.0003410533
2458742.942364493,0.9994834,0.0003409605
2458742.943753381,1.0004518,0.0003411775
2458742.945142269,0.9993608,0.0003405970
2458742.946531157,0.9990647,0.0003407455
2458742.947920045,0.9996438,0.0003410120
2458742.949308933,1.0004710,0.0003411593
2458742.950697820,1.0000713,0.0003410538
2458742.952086708,1.0005689,0.0003410970
2458742.953475596,0.9998638,0.0003411173
2458742.954864484,1.0004505,0.0003409052
2458742.956253372,1.0000348,0.0003409366
2458742.957642259,0.9997780,0.0003409976
2458742.959031147,0.9988170,0.0003408733
2458742.960420035,1.0006141,0.0003412086
2458742.961808923,0.9998689,0.0003409914
2458742.963197810,0.9999743,0.0003409285
2458742.964586698,0.9999009,0.0003410000
2458742.965975586,0.9998831,0.0003411102
2458742.967364474,0.9994735,0.0003409256
2458742.968753362,1.0000455,0.0003408159
2458742.970142249,0.9997699,0.0003409788
2458742.971531137,1.0001364,0.0003413735
2458742.972920025,0.9995177,0.0003409315
2458742.974308913,1.0001758,0.0003409425
2458742.975697800,1.0005062,0.0003410023
2458742.977086688,0.9994931,0.0003408574
2458742.978475576,1.0004547,0.0003412585
2458742.979864463,0.9999127,0.0003410325
2458742.981253351,0.9996125,0.0003409542
2458742.982642239,0.9990796,0.0003407660
2458742.984031127,0.9993048,0.0003407093
2458742.985420015,0.9998745,0.0003408763
2458742.986808903,1.0000801,0.0003408261
2458742.988197790,1.0003637,0.0003410488
2458742.989586678,0.9994496,0.0003408661
2458742.990975566,0.9997647,0.0003409430
2458742.992364453,0.9994681,0.0003409316
2458742.993753341,0.9996175,0.0003409557
2458742.995142229,1.0007748,0.0003411385
2458742.996531116,1.0001615,0.0003410297
2458742.997920004,0.9995991,0.0003408541
2458742.999308892,1.0000867,0.0003409529
2458743.000697780,1.0003719,0.0003412521
2458743.002086667,0.9992997,0.0003406976
2458743.003475555,0.9997415,0.0003407933
2458743.004864443,0.9995897,0.0003409335
2458743.006253331,0.9998685,0.0003409901
2458743.007642219,1.0011910,0.0003411697
2458743.009031106,0.9996387,0.0003409700
2458743.010419994,0.9992946,0.0003408350
2458743.011808882,0.9998472,0.0003408114
2458743.013197769,1.0006726,0.0003410345
2458743.014586657,0.9997496,0.0003410122
2458743.015975545,1.0000041,0.0003410178
2458743.017364433,1.0000990,0.0003409794
2458743.018753320,1.0002954,0.0003411157
2458743.020142208,0.9998348,0.0003409218
2458743.021531096,0.9993185,0.0003409324
2458743.022919984,1.0010640,0.0003411897
2458743.024308871,0.9995688,0.0003412113
2458743.025697759,0.9996704,0.0003412384
2458743.027086647,1.0009671,0.0003409560
2458743.028475535,1.0002148,0.0003410508
2458743.029864423,1.0000899,0.0003408850
2458743.031253310,0.9995274,0.0003408743
2458743.032642198,1.0003050,0.0003410872
2458743.034031086,0.9998006,0.0003409381
2458743.035419974,1.0000586,0.0003410168
2458743.036808861,0.9996859,0.0003409204
2458743.038197749,1.0002317,0.0003409592
2458743.039586637,1.0002168,0.0003412690
2458743.040975524,0.9997375,0.0003411132
2458743.042364412,1.0000477,0.0003407994
2458743.043753300,0.9995663,0.0003408745
2458743.045142187,0.9994554,0.0003409011
2458743.046531075,0.9994653,0.0003409392
2458743.047919963,1.0005659,0.0003411025
2458743.049308851,1.0011140,0.0003412236
2458743.050697738,1.0003587,0.0003410028
2458743.052086626,1.0003006,0.0003411274
2458743.053475514,0.9994899,0.0003408929
2458743.054864401,0.9998057,0.0003410124
2458743.056253289,1.0003032,0.0003410423
2458743.057642177,1.0007705,0.0003410764
2458743.059031065,0.9986962,0.0003407332
2458743.060419952,0.9996538,0.0003409452
2458743.061808840,1.0002968,0.0003409576
2458743.063197728,1.0000879,0.0003410210
2458743.064586616,0.9997610,0.0003410022
2458743.065975503,1.0000785,0.0003409301
2458743.067364391,1.0004576,0.0003411881
2458743.068753279,1.0000914,0.0003409062
2458743.070142166,0.9999419,0.0003410184
2458743.071531054,0.9998851,0.0003409901
2458743.072919942,0.9999491,0.0003412705
2458743.074308829,0.9989096,0.0003407135
2458743.075697717,0.9994362,0.0003411242
2458743.077086605,0.9996060,0.0003409954
2458743.078475493,1.0003702,0.0003410512
2458743.079864380,0.9997968,0.0003408066
2458743.081253268,0.9995225,0.0003408815
2458743.082642156,1.0005336,0.0003409550
2458743.084031044,0.9998915,0.0003411254
2458743.085419931,1.0001655,0.0003411532
2458743.086808819,0.9998897,0.0003410265
2458743.088197707,1.0001855,0.0003411531
2458743.089586594,0.9997091,0.0003409328
2458743.090975482,0.9995566,0.0003409736
2458743.092364370,1.0000128,0.0003411738
2458743.093753257,0.9999057,0.0003409878
2458743.095142145,0.9999118,0.0003409678
2458743.096531033,0.9996495,0.0003410496
2458743.097919920,0.9997278,0.0003409991
2458743.099308808,1.0000796,0.0003412106
2458743.100697696,1.0004793,0.0003410602
2458743.102086584,0.9997787,0.0003409936
2458743.103475471,1.0000809,0.0003410306
2458743.104864359,0.9987033,0.0003407465
2458743.106253247,0.9995991,0.0003409494
2458743.107642134,0.9994015,0.0003409557
2458743.109031022,0.9991768,0.0003410155
2458743.110419909,0.9997676,0.0003411314
2458743.111808797,0.9992667,0.0003411221
2458743.113197685,1.0010923,0.0003411209
2458743.114586573,0.9999565,0.0003411476
2458743.115975461,0.9995984,0.0003409460
2458743.117364348,0.9991177,0.0003411855
2458743.118753236,1.0000981,0.0003410397
2458743.120142124,1.0004561,0.0003412884
2458743.121531011,0.9992669,0.0003408973
2458743.122919899,0.9999379,0.0003413275
2458743.124308787,1.0003285,0.0003410884
2458743.125697674,0.9998238,0.0003410236
2458743.127086562,1.0002243,0.0003410745
2458743.128475450,0.9993574,0.0003409033
2458743.129864337,1.0003736,0.0003410509
2458743.131253225,0.9998225,0.0003412000
2458743.132642113,0.9994525,0.0003412021
2458743.134031001,1.0004540,0.0003411205
2458743.135419888,0.9997414,0.0003409707
2458743.136808776,1.0006514,0.0003411231
2458743.138197663,0.9996296,0.0003410268
2458743.139586551,0.9991063,0.0003405190
2458743.140975439,0.9998580,0.0003409378
2458743.142364326,0.9993928,0.0003408389
2458743.143753214,0.9997104,0.0003409600
2458743.145142102,0.9997179,0.0003410610
2458743.146530990,1.0004176,0.0003410608
2458743.147919877,0.9998087,0.0003410085
2458743.149308765,1.0001709,0.0003410131
2458743.150697653,0.9997460,0.0003409048
2458743.152086540,1.0000672,0.0003410743
2458743.153475428,0.9996215,0.0003409542
2458743.154864315,1.0001774,0.0003412335
2458743.156253203,0.9999048,0.0003410311
2458743.157642091,1.0003703,0.0003409833
2458743.159030979,0.9992349,0.0003410376
2458743.160419866,1.0005852,0.0003409772
2458743.161808754,1.0000900,0.0003411664
2458743.163197641,1.0000343,0.0003410781
2458743.164586529,0.9995898,0.0003408942
2458743.165975417,0.9993728,0.0003407483
2458743.167364304,1.0004669,0.0003411018
2458743.168753192,1.0002241,0.0003411198
2458743.170142080,0.9999135,0.0003409467
2458743.171530968,0.9993208,0.0003407586
2458743.172919855,0.9994494,0.0003408624
2458743.174308743,1.0000950,0.0003409685
2458743.175697630,0.9990447,0.0003408425
2458743.177086518,1.0011267,0.0003411643
2458743.178475406,1.0002764,0.0003414244
2458743.179864293,0.9997912,0.0003411171
2458743.181253181,0.9995879,0.0003410769
2458743.182642069,0.9994479,0.0003408288
2458743.184030956,0.9995360,0.0003408767
2458743.185419844,1.0003178,0.0003412061
2458743.186808731,0.9992373,0.0003409740
2458743.188197619,1.0003406,0.0003409442
2458743.189586507,0.9991501,0.0003408493
2458743.190975395,0.9992794,0.0003406546
2458743.192364282,1.0002117,0.0003411621
2458743.193753170,0.9997847,0.0003408899
2458743.195142057,0.9996183,0.0003408620
2458743.196530945,0.9996130,0.0003406795
2458743.197919833,0.9996599,0.0003409615
2458743.199308720,0.9998204,0.0003406981
2458743.200697608,0.9991560,0.0003408414
2458743.202086496,0.9996867,0.0003412030
2458743.203475383,0.9996857,0.0003409166
2458743.204864271,1.0002177,0.0003410869
2458743.206253159,0.9997167,0.0003408706
2458743.207642046,1.0002942,0.0003409239
2458743.209030934,1.0007478,0.0003409459
2458743.210419822,1.0001539,0.0003409845
2458743.211808709,0.9997413,0.0003408863
2458743.213197597,0.9998101,0.0003410237
2458743.214586484,0.9996548,0.0003407222
2458743.215975372,0.9991003,0.0003405921
2458743.217364260,0.9996160,0.0003406638
2458743.218753147,0.9988110,0.0003409169
2458743.220142035,0.9996702,0.0003408642
2458743.221530923,0.9997165,0.0003408179
2458743.222919810,0.9999985,0.0003409486
2458743.224308698,1.0006234,0.0003410568
2458743.225697585,1.0001176,0.0003410289
2458743.227086473,1.0000137,0.0003408723
2458743.228475361,0.9983822,0.0003408431
2458743.229864249,1.0003323,0.0003410427
2458743.231253136,1.0000928,0.0003407798
2458743.232642023,0.9996851,0.0003407675
2458743.234030911,1.0002018,0.0003408617
2458743.235419799,0.9996971,0.0003410718
2458743.236808687,0.9998920,0.0003410717
2458743.238197574,1.0016982,0.0003411104
2458743.239586462,1.0003976,0.0003410505
2458743.240975349,0.9999328,0.0003409036
2458743.242364237,0.9998504,0.0003408920
2458743.243753124,0.9989842,0.0003407391
2458743.245142012,1.0007378,0.0003409380
2458743.246530900,0.9999036,0.0003410461
2458743.247919788,1.0001421,0.0003411660
2458743.249308675,0.9998317,0.0003407421
2458743.250697562,0.9997329,0.0003408862
2458743.252086450,1.0003549,0.0003409589
2458743.253475338,1.0001243,0.0003408463
2458743.254864226,1.0004726,0.0003410004
2458743.256253113,1.0002086,0.0003408857
2458743.257642000,0.9995149,0.0003407241
2458743.259030888,0.9997375,0.0003408664
2458743.260419776,1.0007724,0.0003409782
2458743.261808664,0.9999998,0.0003409366
2458743.263197551,1.0003235,0.0003410304
2458743.264586439,1.0005101,0.0003408733
2458743.265975326,1.0005339,0.0003410693
2458743.267364214,0.9991184,0.0003406330
2458743.268753102,0.9999976,0.0003405373
2458743.270141989,0.9993157,0.0003408067
2458743.271530877,1.0006129,0.0003408028
2458743.272919764,0.9991404,0.0003408153
2458743.274308652,1.0004917,0.0003411103
2458743.275697540,0.9994793,0.0003406148
2458743.277086427,0.9993984,0.0003406669
2458743.278475315,0.9999813,0.0003407616
2458743.279864202,1.0006104,0.0003409315
2458743.281253090,0.9991479,0.0003406567
2458743.282641978,0.9993098,0.0003406781
2458743.284030865,1.0007298,0.0003411052
2458743.285419753,0.9998241,0.0003407801
2458743.286808641,0.9999977,0.0003408813
2458743.288197528,1.0001154,0.0003409521
2458743.289586416,0.9992261,0.0003405247
2458743.290975303,0.9993087,0.0003406093
2458743.292364191,0.9998449,0.0003409390
2458743.293753078,0.9995216,0.0003406303
2458743.295141966,1.0001607,0.0003409674
2458743.296530853,1.0000985,0.0003409009
2458743.297919741,0.9992365,0.0003406844
2458743.299308629,1.0003680,0.0003410027
2458743.300697516,1.0005874,0.0003409498
2458743.302086404,1.0000826,0.0003407872
2458743.303475291,0.9999441,0.0003409972
2458743.304864179,0.9998531,0.0003408523
2458743.306253067,0.9996024,0.0003407367
2458743.307641954,0.9997874,0.0003406293
2458743.309030842,0.9998328,0.0003408104
2458743.310419729,0.9995408,0.0003409106
2458743.311808617,1.0005243,0.0003408710
2458743.313197504,0.9994483,0.0003407981
2458743.314586392,1.0014520,0.0003409665
2458743.315975280,1.0003615,0.0003407178
2458743.317364167,1.0002633,0.0003408943
2458743.318753055,0.9998866,0.0003408414
2458743.320141943,1.0003395,0.0003407299
2458743.321530830,1.0004450,0.0003409197
2458743.322919718,0.9992417,0.0003407504
2458743.324308605,1.0008234,0.0003410221
2458743.325697493,0.9999108,0.0003407719
2458743.327086380,0.9994380,0.0003408331
2458743.328475268,0.9998491,0.0003411380
2458743.329864156,0.9996262,0.0003409174
2458743.331253043,0.9999224,0.0003408844
2458743.332641931,1.0000824,0.0003407132
2458743.334030818,1.0006554,0.0003410973
2458743.335419706,1.0001512,0.0003408129
2458743.336808593,1.0000659,0.0003411008
2458743.338197481,0.9999946,0.0003409095
2458743.339586368,1.0002968,0.0003408952
2458743.340975256,0.9998423,0.0003408551
2458743.342364144,1.0000774,0.0003409430
2458743.343753031,0.9999030,0.0003408630
2458743.345141919,1.0005531,0.0003410993
2458743.346530806,1.0001828,0.0003408367
2458743.347919694,1.0003106,0.0003408583
2458743.349308582,1.0001620,0.0003408322
2458743.350697469,1.0003133,0.0003409520
2458743.352086356,1.0002612,0.0003405581
2458743.353475244,1.0000510,0.0003407674
2458743.354864132,1.0003150,0.0003410807
2458743.356253019,1.0001401,0.0003409042
2458743.357641907,0.9992054,0.0003409153
2458743.359030794,0.9998748,0.0003408261
2458743.360419682,0.9997830,0.0003407822
2458743.361808570,0.9992949,0.0003408241
2458743.363197457,1.0004394,0.0003408727
2458743.364586344,1.0003113,0.0003408095
2458743.365975232,1.0005849,0.0003409432
2458743.367364120,1.0001579,0.0003407390
2458743.368753007,1.0010020,0.0003408952
2458743.370141895,1.0003356,0.0003411673
2458743.371530782,0.9997695,0.0003409611
2458743.372919670,1.0008247,0.0003409887
2458743.374308557,1.0003914,0.0003409237
2458743.375697445,1.0002297,0.0003407867
2458743.377086333,1.0002037,0.0003410085
2458743.378475220,0.9997620,0.0003408547
2458743.379864108,1.0004036,0.0003408387
2458743.381252995,1.0002981,0.0003409323
2458743.382641883,1.0002955,0.0003409429
2458743.384030771,1.0006233,0.0003412029
2458743.385419658,1.0004317,0.0003409367
2458743.386808545,1.0006188,0.0003410222
2458743.388197433,1.0004265,0.0003408961
2458743.389586320,0.9999892,0.0003409124
2458743.390975208,1.0001432,0.0003410385
2458743.392364095,1.0000435,0.0003411904
2458743.393752983,0.9994442,0.0003409327
2458743.395141871,1.0002423,0.0003408900
2458743.396530758,0.9994068,0.0003409161
2458743.397919646,1.0000639,0.0003411799
2458743.399308533,0.9993840,0.0003407765
2458743.400697421,0.9999789,0.0003409338
2458743.402086308,1.0010815,0.0003410580
2458743.403475196,0.9994443,0.0003408150
2458743.404864084,0.9997919,0.0003410308
2458743.406252971,1.0001391,0.0003411051
2458743.407641858,1.0009123,0.0003412910
2458743.409030746,1.0006935,0.0003410769
2458743.410419633,1.0012548,0.0003410461
2458743.411808521,0.9993641,0.0003409209
2458743.413197408,1.0001339,0.0003409163
2458743.414586296,0.9998596,0.0003408593
2458743.415975184,0.9997673,0.0003410694
2458743.417364071,1.0001316,0.0003408545
2458743.418752959,0.9995604,0.0003410642
2458743.420141846,0.9996334,0.0003407792
2458743.421530734,0.9997293,0.0003407991
2458743.422919621,1.0006209,0.0003411241
2458743.424308509,0.9999690,0.0003409874
2458743.425697397,0.9998871,0.0003411031
2458743.427086283,1.0000192,0.0003409342
2458743.428475171,1.0000770,0.0003409779
2458743.429864059,0.9999258,0.0003409251
2458743.431252946,0.9999146,0.0003409716
2458743.432641834,1.0001463,0.0003408828
2458743.434030721,0.9997061,0.0003408862
2458743.435419609,0.9998763,0.0003411289
2458743.436808496,0.9995595,0.0003408762
2458743.438197384,0.9999555,0.0003410992
2458743.439586272,1.0001166,0.0003410472
2458743.440975159,0.9998606,0.0003410130
2458743.442364046,1.0002254,0.0003408351
2458743.443752934,1.0001119,0.0003409093
2458743.445141822,0.9995174,0.0003409140
2458743.446530709,0.9993799,0.0003410509
2458743.447919596,0.9995507,0.0003410189
2458743.449308484,1.0000521,0.0003410815
2458743.450697372,0.9995700,0.0003407170
2458743.452086259,1.0000477,0.0003410109
2458743.453475147,1.0001381,0.0003408251
2458743.454864034,0.9997396,0.0003409199
2458743.456252921,0.9991833,0.0003406686
2458743.457641809,1.0000541,0.0003409921
2458743.459030697,0.9995327,0.0003409894
2458743.460419584,1.0002410,0.0003410359
2458743.461808471,1.0010077,0.0003411432
2458743.463197359,1.0007185,0.0003411218
2458743.464586246,1.0002148,0.0003409849
2458743.465975134,0.9994487,0.0003411316
2458743.467364022,0.9997724,0.0003410131
2458743.468752909,1.0012419,0.0003411896
2458743.470141796,1.0005100,0.0003409961
2458743.471530684,1.0002792,0.0003409272
2458743.472919571,0.9992324,0.0003407404
2458743.474308459,1.0002923,0.0003410446
2458743.475697346,0.9998836,0.0003408552
2458743.477086234,1.0004135,0.0003409447
2458743.478475121,0.9991851,0.0003410833
2458743.479864009,1.0000833,0.0003410080
2458743.481252897,1.0005089,0.0003409809
2458743.482641784,0.9995643,0.0003408849
2458743.484030671,0.9999799,0.0003409912
2458743.485419559,1.0000149,0.0003408931
2458743.486808446,1.0004010,0.0003410719
2458743.488197334,1.0005942,0.0003411278
2458743.489586222,0.9999556,0.0003409512
2458743.490975109,1.0000323,0.0003409383
2458743.492363996,1.0001476,0.0003410247
2458743.493752884,1.0005643,0.0003409650
2458743.495141771,1.0000324,0.0003411168
2458743.496530659,1.0003530,0.0003412929
2458743.497919546,0.9998761,0.0003411550
2458743.499308434,1.0006167,0.0003410574
2458743.500697321,1.0005128,0.0003413040
2458743.502086209,0.9997335,0.0003409544
2458743.503475096,1.0002157,0.0003409656
2458743.504863984,0.9997157,0.0003408846
2458743.506252871,1.0005631,0.0003411122
2458743.507641759,1.0001933,0.0003410343
2458743.509030646,0.9993385,0.0003409933
2458743.510419534,1.0008065,0.0003411167
2458743.511808421,1.0008086,0.0003412890
2458743.513197309,0.9995777,0.0003410135
2458743.514586196,1.0002525,0.0003411509
2458743.515975084,1.0001818,0.0003411636
2458743.517363971,1.0001597,0.0003410141
2458743.518752859,0.9995394,0.0003409217
2458743.520141746,0.9999210,0.0003409780
2458743.521530633,1.0003688,0.0003408996
2458743.522919521,0.9987717,0.0003410891
2458743.524308409,1.0003653,0.0003412262
2458743.525697296,1.0002438,0.0003410699
2458743.527086183,1.0005506,0.0003412486
2458743.528475071,0.9998712,0.0003411688
2458743.529863958,0.9999457,0.0003411493
2458743.531252846,0.9990901,0.0003410073
2458743.532641733,1.0000271,0.0003410892
2458743.534030621,0.9995237,0.0003409467
2458743.535419508,1.0007121,0.0003412162
2458743.536808396,0.9997412,0.0003408357
2458743.538197283,0.9998263,0.0003408635
2458743.539586171,1.0004147,0.0003411156
2458743.540975058,1.0005443,0.0003411186
2458743.542363945,0.9998412,0.0003410095
2458743.543752833,1.0001874,0.0003410427
2458743.545141720,1.0001337,0.0003410082
2458743.546530608,0.9996129,0.0003409703
2458743.547919495,1.0000747,0.0003411269
2458743.549308383,0.9997947,0.0003412421
2458743.550697270,1.0003257,0.0003412066
2458743.552086158,1.0008138,0.0003414804
2458743.553475045,0.9996834,0.0003409786
2458743.554863933,0.9996393,0.0003410301
2458743.556252820,0.9998478,0.0003410917
2458743.557641707,0.9992771,0.0003410467
2458743.559030595,0.9997941,0.0003412017
2458743.560419483,1.0006166,0.0003410532
2458743.561808370,1.0000540,0.0003409187
2458743.563197257,0.9991474,0.0003409978
2458743.564586145,0.9995227,0.0003410932
2458743.565975032,0.9999233,0.0003410030
2458743.567363920,1.0006623,0.0003411173
2458743.568752807,0.9999317,0.0003412417
2458743.570141695,0.9999959,0.0003411090
2458743.571530582,0.9995086,0.0003408700
2458743.572919469,1.0002944,0.0003411110
2458743.574308357,1.0001380,0.0003414309
2458743.575697244,0.9997305,0.0003410475
2458743.577086132,1.0005238,0.0003411896
2458743.578475019,0.9993157,0.0003410163
2458743.579863907,0.9999803,0.0003412154
2458743.581252794,1.0005816,0.0003412545
2458743.582641682,1.0000193,0.0003412057
2458743.584030569,1.0002383,0.0003412989
2458743.585419456,1.0004976,0.0003412788
2458743.586808344,0.9995953,0.0003410049
2458743.588197231,0.9992415,0.0003410343
2458743.589586119,0.9999664,0.0003412196
2458743.590975006,0.9993443,0.0003410891
2458743.592363894,1.0002184,0.0003413451
2458743.593752781,0.9996743,0.0003412522
2458743.595141668,0.9993418,0.0003410236
2458743.596530556,1.0000026,0.0003413131
2458743.597919444,1.0002296,0.0003412325
2458743.599308331,1.0004417,0.0003412026
2458743.600697218,1.0007545,0.0003412847
2458743.602086106,1.0001519,0.0003411335
2458743.603474993,1.0000584,0.0003413852
2458743.604863881,1.0001031,0.0003412955
2458743.606252768,0.9996925,0.0003410637
2458743.607641655,1.0000373,0.0003414947
2458743.609030543,1.0003007,0.0003412990
2458743.610419430,1.0000012,0.0003411032
2458743.611808318,0.9997587,0.0003411702
2458743.613197205,0.9993522,0.0003410088
2458743.614586093,0.9996902,0.0003410708
2458743.615974980,1.0005152,0.0003412125
2458743.617363867,0.9998529,0.0003410855
2458743.618752755,0.9998595,0.0003410657
2458743.620141642,0.9997443,0.0003409170
2458743.621530530,0.9987878,0.0003409414
2458743.622919417,1.0000225,0.0003410086
2458743.624308304,1.0001084,0.0003410809
2458743.625697192,0.9994569,0.0003410790
2458743.627086079,0.9998593,0.0003411080
2458743.628474967,0.9998304,0.0003410418
2458743.629863854,0.9992369,0.0003408970
2458743.631252741,0.9997016,0.0003411506
2458743.632641629,1.0003841,0.0003410837
2458743.634030516,1.0005929,0.0003412599
2458743.635419404,1.0003412,0.0003411495
2458743.636808291,0.9998708,0.0003410803
2458743.638197178,0.9993998,0.0003411783
2458743.639586066,0.9994177,0.0003410183
2458743.640974953,0.9992642,0.0003409560
2458743.642363841,0.9997268,0.0003410371
2458743.643752728,0.9996818,0.0003411463
2458743.645141616,0.9989869,0.0003407795
2458743.646530503,1.0003466,0.0003411109
2458743.647919390,1.0000437,0.0003410997
2458743.649308278,1.0004477,0.0003411709
2458743.650697165,0.9993757,0.0003410690
2458743.652086053,0.9993906,0.0003410735
2458743.653474940,1.0003923,0.0003410079
2458743.654863827,0.9996717,0.0003410535
2458743.656252715,0.9997958,0.0003411683
2458743.657641602,0.9993910,0.0003410293
2458743.659030490,1.0002086,0.0003413153
2458743.660419377,0.9994418,0.0003410005
2458743.661808264,1.0003677,0.0003411837
2458743.663197152,0.9995676,0.0003409497
2458743.664586039,0.9996727,0.0003410234
2458743.665974927,1.0002028,0.0003408719
2458743.667363814,1.0002413,0.0003410595
2458743.668752701,1.0007299,0.0003413475
2458743.670141589,0.9994868,0.0003408705
2458743.671530476,0.9998800,0.0003410708
2458743.672919364,0.9998435,0.0003412329
2458743.674308251,0.9997626,0.0003410457
2458743.675697139,1.0002738,0.0003412181
2458743.677086026,0.9994716,0.0003408593
2458743.678474913,0.9995284,0.0003410045
2458743.679863801,0.9997888,0.0003410113
2458743.681252688,1.0002611,0.0003412840
2458743.682641576,0.9994292,0.0003409192
2458743.684030463,1.0012116,0.0003412189
2458743.685419350,0.9999149,0.0003410919
2458743.686808238,1.0003874,0.0003412477
2458743.688197125,0.9999018,0.0003410830
2458743.689586012,0.9995586,0.0003412230
2458743.690974900,0.9997382,0.0003411904
2458743.692363787,0.9998107,0.0003411677
2458743.693752674,0.9998155,0.0003412594
2458743.695141562,1.0000055,0.0003411789
2458743.696530449,0.9994788,0.0003412867
2458743.697919337,1.0001766,0.0003410596
2458743.699308224,0.9998689,0.0003412253
2458743.700697111,0.9997477,0.0003410005
2458743.702085999,1.0006552,0.0003413042
2458743.703474886,0.9994475,0.0003410450
2458743.704863774,1.0003043,0.0003412326
2458743.706252661,0.9997562,0.0003409080
2458743.707641548,0.9997094,0.0003411387
2458743.709030435,1.0003833,0.0003411212
2458743.710419323,1.0001641,0.0003411368
2458743.711808211,0.9998863,0.0003411642
2458743.713197098,1.0006071,0.0003411474
2458743.714585985,0.9999595,0.0003411670
2458743.715974872,0.9994001,0.0003410293
2458743.717363760,1.0007899,0.0003411590
2458743.718752647,0.9999163,0.0003409612
2458743.720141535,1.0004037,0.0003412167
2458743.721530422,0.9997689,0.0003412728
2458743.722919310,0.9995340,0.0003408590
2458743.724308197,1.0002487,0.0003410567
2458743.725697084,0.9991166,0.0003410063
2458743.727085971,0.9996488,0.0003411843
2458743.728474859,0.9995339,0.0003411078
2458743.729863746,0.9991603,0.0003410653
2458743.731252634,0.9997822,0.0003410741
2458743.732641521,1.0004088,0.0003411015
2458743.734030408,1.0001113,0.0003410893
2458743.735419296,0.9999190,0.0003411637
2458743.736808183,0.9998943,0.0003412733
2458743.738197071,0.9994883,0.0003410720
2458743.739585958,1.0001242,0.0003411752
2458743.740974845,0.9993724,0.0003410271
2458743.742363733,0.9996695,0.0003412497
2458743.743752620,0.9998148,0.0003411293
2458743.745141507,0.9992885,0.0003408076
2458743.746530395,0.9998098,0.0003412598
2458743.747919282,1.0001919,0.0003413053
2458743.749308169,1.0008534,0.0003412008
2458743.750697057,0.9994915,0.0003408906
2458743.752085944,0.9993384,0.0003410269
2458743.753474832,1.0002640,0.0003410284
2458743.754863719,1.0000537,0.0003411642
2458743.756252606,1.0009432,0.0003411929
2458743.757641493,0.9993630,0.0003408447
2458743.759030381,0.9996579,0.0003412187
2458743.760419268,0.9993184,0.0003410142
2458743.761808156,0.9998459,0.0003410870
2458743.763197043,1.0010763,0.0003413966
2458743.764585930,0.9996705,0.0003410903
2458743.765974817,1.0000455,0.0003412042
2458743.767363705,1.0005342,0.0003414427
2458743.768752592,0.9996729,0.0003410624
2458743.770141480,0.9997207,0.0003410735
2458743.771530367,1.0003321,0.0003412334
2458743.772919254,1.0003450,0.0003412102
2458743.774308142,1.0005089,0.0003411461
2458743.775697029,1.0004347,0.0003413262
2458743.777085916,1.0003452,0.0003411315
2458743.778474804,1.0000313,0.0003412317
2458743.779863691,1.0002942,0.0003413875
2458743.781252578,1.0004351,0.0003412598
2458743.782641466,1.0005247,0.0003412720
2458743.784030353,0.9989943,0.0003412372
2458743.785419240,1.0003126,0.0003412156
2458743.786808128,0.9999314,0.0003413104
2458743.788197015,1.0001938,0.0003412713
2458743.789585902,1.0003305,0.0003412853
2458743.790974790,0.9998712,0.0003412848
2458743.792363677,0.9999135,0.0003411723
2458743.793752564,0.9991035,0.0003411018
2458743.795141452,1.0005966,0.0003413254
2458743.796530339,1.0007809,0.0003413254
2458743.797919226,1.0002432,0.0003413016
2458743.799308114,1.0000326,0.0003413010
2458743.800697001,0.9997510,0.0003411835
2458743.802085888,0.9991264,0.0003411236
2458743.803474776,0.9999667,0.0003413117
2458743.804863663,0.9998723,0.0003411914
2458743.806252550,1.0000195,0.0003413852
2458743.807641438,0.9992755,0.0003413435
2458743.809030325,1.0002403,0.0003413005
2458743.810419212,0.9994743,0.0003411981
2458743.811808100,0.9989084,0.0003411158
2458743.813196987,0.9995356,0.0003412493
2458743.814585874,0.9997489,0.0003411915
2458743.815974762,0.9993406,0.0003413360
2458743.817363649,1.0002735,0.0003413149
2458743.818752536,1.0000062,0.0003412378
2458743.820141423,1.0007047,0.0003414026
2458743.821530311,1.0006302,0.0003413619
2458743.822919198,0.9999671,0.0003412862
2458743.824308085,1.0006042,0.0003412594
2458743.825696973,1.0002711,0.0003413829
2458743.827085860,0.9994850,0.0003411586
2458743.828474747,1.0000802,0.0003413537
2458743.829863635,0.9992411,0.0003415367
2458743.831252522,0.9993426,0.0003412524
2458743.832641409,0.9989794,0.0003411318
2458743.834030297,0.9996793,0.0003413008
2458743.835419184,1.0002422,0.0003413297
2458743.836808071,0.9997502,0.0003411392
2458743.838196959,0.9988190,0.0003412673
2458743.839585846,1.0003479,0.0003415399
2458743.840974733,0.9997916,0.0003413891
2458743.842363621,1.0001472,0.0003413381
2458743.843752508,0.9998553,0.0003413339
2458743.845141395,1.0004525,0.0003414946
2458743.846530282,0.9994920,0.0003414114
2458743.847919170,0.9996717,0.0003413660
2458743.849308057,0.9998800,0.0003412993
2458743.850696945,0.9997534,0.0003413539
2458743.852085832,0.9997673,0.0003414633
2458743.853474719,1.0001182,0.0003415541
2458743.854863606,0.9996575,0.0003412277
2458743.856252494,0.9990155,0.0003411530
2458743.857641381,1.0005226,0.0003415419
2458743.859030268,0.9991140,0.0003412026
2458743.860419156,1.0001062,0.0003414500
2458743.861808043,0.9995487,0.0003413293
2458743.863196930,0.9998520,0.0003414816
2458743.864585817,1.0003197,0.0003415224
2458743.865974705,1.0000332,0.0003413850
2458743.867363592,0.9993171,0.0003413967
2458743.868752480,0.9996653,0.0003412798
2458743.870141366,0.9992644,0.0003412341
2458743.871530254,0.9994178,0.0003412154
2458743.872919141,1.0004267,0.0003414959
2458743.874308028,1.0007128,0.0003416642
2458743.875696916,1.0002781,0.0003415095
2458743.877085803,1.0004107,0.0003416072
2458743.878474690,1.0000847,0.0003413979
2458743.879863578,1.0008306,0.0003416550
2458743.881252465,1.0007377,0.0003415206
2458743.882641352,1.0001183,0.0003414814
2458743.884030240,1.0000492,0.0003414413
2458743.885419127,1.0002819,0.0003416887
2458743.886808014,1.0006051,0.0003414781
2458743.888196901,1.0007468,0.0003416100
2458743.889585789,1.0007075,0.0003415212
2458743.890974676,0.9999564,0.0003414177
2458743.892363563,1.0001763,0.0003415937
2458743.893752451,1.0003054,0.0003413993
2458743.895141338,0.9998784,0.0003414972
2458743.896530225,1.0000112,0.0003416003
2458743.897919112,1.0002327,0.0003415932
2458743.899308000,0.9997607,0.0003412003
2458743.900696887,0.9993225,0.0003412964
2458743.902085774,1.0001550,0.0003417081
2458743.903474662,0.9996691,0.0003413826
2458743.904863549,0.9996064,0.0003412191
2458743.906252436,0.9992448,0.0003412840
2458743.907641323,0.9997654,0.0003412132
2458743.909030211,1.0002035,0.0003413872
2458743.910419098,1.0001797,0.0003414109
2458743.911807985,1.0003574,0.0003413287
2458743.913196872,0.9996039,0.0003412361
2458743.914585760,1.0011166,0.0003414531
2458743.915974647,0.9995163,0.0003412639
2458743.917363534,1.0004631,0.0003415608
2458743.918752422,0.9996718,0.0003415563
2458743.920141309,1.0005853,0.0003414029
2458743.921530196,0.9999052,0.0003413292
2458743.922919083,1.0005776,0.0003414457
2458743.924307970,0.9993363,0.0003412855
2458743.925696858,0.9994219,0.0003410536
2458743.927085745,0.9997641,0.0003413364
2458743.928474632,0.9995206,0.0003414457
2458743.929863520,1.0003214,0.0003412626
2458743.931252407,0.9992411,0.0003411763
2458743.932641294,1.0003698,0.0003411550
2458743.934030181,0.9998363,0.0003411761
2458743.935419069,0.9999553,0.0003413516
2458743.936807956,0.9996903,0.0003412672
2458743.938196843,1.0000320,0.0003416257
2458743.939585730,0.9990615,0.0003410747
2458743.940974618,0.9984428,0.0003410814
2458743.942363505,1.0002691,0.0003413160
2458743.943752392,0.9995759,0.0003412463
2458743.945141280,1.0001957,0.0003413042
2458743.946530167,1.0007431,0.0003412537
2458743.947919054,1.0005827,0.0003413071
2458743.949307941,0.9997278,0.0003412726
2458743.950696829,0.9999393,0.0003414183
2458743.952085716,0.9992771,0.0003412156
2458743.953474603,1.0000556,0.0003412679
2458743.954863491,1.0000780,0.0003410577
2458743.956252377,0.9995822,0.0003412440
2458743.957641265,0.9999126,0.0003413424
2458743.959030152,1.0005801,0.0003413305
2458743.960419039,1.0006595,0.0003414928
2458743.961807927,1.0005402,0.0003413477
2458743.963196814,0.9997065,0.0003411449
2458743.964585701,1.0000179,0.0003410787
2458743.965974588,0.9997441,0.0003412289
2458743.967363475,0.9998086,0.0003411107
2458743.968752363,1.0007199,0.0003413412
2458743.970141250,0.9993228,0.0003413778
2458743.971530137,1.0006451,0.0003414755
2458743.972919025,0.9997247,0.0003412740
2458743.974307912,0.9997292,0.0003411931
2458743.975696799,0.9996771,0.0003412214
2458743.977085686,1.0000475,0.0003412375
2458743.978474574,1.0000201,0.0003412522
2458743.979863461,1.0002208,0.0003412721
2458743.981252348,0.9999598,0.0003413179
2458743.982641235,0.9998455,0.0003411980
2458743.984030122,1.0004641,0.0003412427
2458743.985419010,0.9991176,0.0003408983
2458743.986807897,1.0002769,0.0003415235
2458743.988196784,0.9997750,0.0003411876
2458743.989585672,0.9997608,0.0003410039
2458743.990974559,0.9996876,0.0003411968
2458743.992363446,1.0002784,0.0003411012
2458743.993752333,1.0009116,0.0003414857
2458743.995141221,1.0002101,0.0003414440
2458743.996530108,0.9997679,0.0003411638
2458743.997918995,1.0000142,0.0003412773
2458743.999307882,1.0004331,0.0003414599
2458744.000696769,0.9998081,0.0003410955
2458744.002085656,1.0001884,0.0003412291
2458744.003474544,0.9997899,0.0003412761
2458744.004863431,0.9998350,0.0003411152
2458744.006252318,0.9997010,0.0003408681
2458744.007641206,1.0004233,0.0003412639
2458744.009030093,1.0005094,0.0003413070
2458744.010418980,0.9996062,0.0003413455
2458744.011807867,0.9998315,0.0003410767
2458744.013196754,1.0003761,0.0003411244
2458744.014585642,1.0000173,0.0003413670
2458744.015974529,0.9998061,0.0003413221
2458744.017363416,0.9999033,0.0003411594
2458744.018752303,0.9992180,0.0003412533
2458744.020141190,1.0008952,0.0003412830
2458744.021530078,1.0003411,0.0003411682
2458744.022918965,1.0006062,0.0003410152
2458744.024307852,0.9998709,0.0003411935
2458744.025696740,0.9992612,0.0003411513
2458744.027085626,0.9998108,0.0003410627
2458744.028474514,0.9999442,0.0003412088
2458744.029863401,1.0000953,0.0003411819
2458744.031252288,0.9996349,0.0003410679
2458744.032641176,0.9989001,0.0003411979
2458744.034030063,0.9999948,0.0003411915
2458744.035418950,1.0010006,0.0003413507
2458744.036807837,0.9998854,0.0003411929
2458744.038196724,1.0002457,0.0003413924
2458744.039585612,1.0004085,0.0003412420
2458744.040974499,0.9994183,0.0003414031
2458744.042363386,1.0005514,0.0003413233
2458744.043752273,0.9997133,0.0003411301
2458744.045141160,0.9994003,0.0003411832
2458744.046530047,1.0000804,0.0003412615
2458744.047918935,0.9999335,0.0003411837
2458744.049307822,1.0003593,0.0003412316
2458744.050696709,0.9985258,0.0003408894
2458744.052085597,1.0009025,0.0003412050
2458744.053474484,0.9997480,0.0003412519
2458744.054863371,1.0009662,0.0003412657
2458744.056252258,0.9995338,0.0003413189
2458744.057641145,1.0004619,0.0003412952
2458744.059030032,0.9994977,0.0003411649
2458744.060418920,1.0004334,0.0003416156
2458744.061807807,0.9994806,0.0003411509
2458744.063196694,0.9999473,0.0003410690
2458744.064585581,0.9994783,0.0003412442
2458744.065974468,1.0004121,0.0003412455
2458744.067363356,0.9999776,0.0003413426
2458744.068752243,0.9999016,0.0003413202
2458744.070141130,0.9997767,0.0003412918
2458744.071530017,1.0006822,0.0003413982
2458744.072918904,0.9996503,0.0003412778
2458744.074307792,0.9996766,0.0003413201
2458744.075696679,1.0000929,0.0003414883
2458744.077085566,0.9991188,0.0003412696
2458744.078474453,1.0001481,0.0003413435
2458744.079863340,0.9997277,0.0003413649
2458744.081252228,0.9993050,0.0003413032
2458744.082641115,0.9998798,0.0003414936
2458744.084030002,1.0001208,0.0003413853
2458744.085418889,1.0002292,0.0003413328
2458744.086807776,0.9993230,0.0003411493
2458744.088196664,1.0002648,0.0003413818
2458744.089585551,0.9998163,0.0003412767
2458744.090974438,0.9989377,0.0003410907
2458744.092363325,1.0000654,0.0003412380
2458744.093752212,0.9998645,0.0003414485
2458744.095141100,0.9998776,0.0003414621
2458744.096529987,1.0006087,0.0003414467
2458744.097918874,1.0001238,0.0003412640
2458744.099307761,0.9998818,0.0003412845
2458744.100696648,0.9993578,0.0003412241
2458744.102085535,1.0005688,0.0003415372
2458744.103474423,0.9998989,0.0003414255
2458744.104863310,1.0000891,0.0003414831
2458744.106252197,0.9996612,0.0003413888
2458744.107641084,1.0010903,0.0003416439
2458744.109029972,1.0000969,0.0003413030
2458744.110418858,0.9996237,0.0003414645
2458744.111807746,0.9993169,0.0003413675
2458744.113196633,1.0003024,0.0003414668
2458744.114585520,0.9994285,0.0003411857
2458744.115974407,1.0000136,0.0003415228
2458744.117363295,1.0001656,0.0003412391
2458744.118752182,0.9995863,0.0003413953
2458744.120141069,0.9998851,0.0003412260
2458744.121529956,0.9999450,0.0003413183
2458744.122918843,1.0000687,0.0003413926
2458744.124307730,0.9998411,0.0003413402
2458744.125696618,1.0002493,0.0003412857
2458744.127085505,1.0006844,0.0003412823
2458744.128474392,0.9994279,0.0003412999
2458744.129863279,1.0005217,0.0003417966
2458744.131252166,0.9989875,0.0003411367
2458744.132641053,0.9994558,0.0003413659
2458744.134029941,0.9991553,0.0003410754
2458744.135418828,0.9996798,0.0003413227
2458744.136807715,0.9989512,0.0003411748
2458744.138196602,0.9995878,0.0003417124
2458744.139585489,1.0006983,0.0003414373
2458744.140974376,1.0001273,0.0003414893
2458744.142363264,0.9994811,0.0003413762
2458744.143752151,1.0006237,0.0003415088
2458744.145141038,0.9999570,0.0003414602
2458744.146529925,1.0000892,0.0003414351
2458744.147918812,0.9994012,0.0003413641
2458744.149307699,1.0007112,0.0003414629
2458744.150696586,0.9990897,0.0003412473
2458744.152085473,1.0002304,0.0003414611
2458744.153474361,0.9996173,0.0003412158
2458744.154863248,1.0000903,0.0003412504
2458744.156252135,0.9989988,0.0003411884
2458744.157641022,1.0004143,0.0003413267
2458744.159029909,0.9992322,0.0003413678
2458744.160418796,0.9995232,0.0003411727
2458744.161807684,1.0002277,0.0003413572
2458744.163196571,0.9996225,0.0003413079
2458744.164585458,1.0003696,0.0003412694
2458744.165974345,0.9999580,0.0003413702
2458744.167363232,1.0001517,0.0003415890
2458744.168752119,1.0002000,0.0003412221
2458744.170141006,1.0002632,0.0003413560
2458744.171529894,1.0001255,0.0003411762
2458744.172918781,0.9995197,0.0003412486
2458744.174307668,1.0003836,0.0003411719
2458744.175696555,1.0005408,0.0003412555
2458744.177085442,0.9996192,0.0003412576
2458744.178474329,0.9996662,0.0003413072
2458744.179863217,1.0005298,0.0003414857
2458744.181252104,0.9998227,0.0003412407
2458744.182640991,1.0002664,0.0003413010
2458744.184029878,1.0004241,0.0003413913
2458744.185418765,1.0004735,0.0003413742
2458744.186807652,1.0007877,0.0003412910
2458744.188196539,0.9997295,0.0003415554
2458744.189585426,1.0001312,0.0003412688
2458744.190974314,0.9998347,0.0003413279
2458744.192363201,1.0002138,0.0003415867
2458744.193752088,0.9998886,0.0003411691
2458744.195140975,0.9997561,0.0003412823
2458744.196529862,1.0014285,0.0003415481
2458744.197918749,1.0003042,0.0003412763
2458744.199307636,0.9999283,0.0003412476
2458744.200696524,0.9995416,0.0003410861
2458744.202085411,0.9996616,0.0003410210
2458744.203474298,0.9999675,0.0003410044
2458744.204863185,0.9991342,0.0003409518
2458744.206252072,0.9999142,0.0003411097
2458744.207640959,1.0000484,0.0003411682
2458744.209029846,1.0005708,0.0003412149
2458744.210418734,1.0000668,0.0003412336
2458744.211807621,1.0003679,0.0003412312
2458744.213196508,0.9997765,0.0003413125
2458744.214585395,1.0002616,0.0003412440
2458744.215974282,1.0000920,0.0003411584
2458744.217363169,0.9993977,0.0003412136
2458744.218752056,0.9999496,0.0003412160
2458744.220140943,0.9998694,0.0003412816
2458744.221529831,0.9996068,0.0003410602
2458744.222918718,0.9994849,0.0003413293
2458744.224307605,1.0000656,0.0003412777
2458744.225696492,0.9996666,0.0003413218
2458744.227085379,0.9994853,0.0003411160
2458744.228474266,1.0002738,0.0003413335
2458744.229863153,0.9995302,0.0003411731
2458744.231252041,0.9994032,0.0003412004
2458744.232640928,0.9997656,0.0003411754
2458744.234029815,0.9995418,0.0003410915
2458744.235418702,1.0003226,0.0003411150
2458744.236807589,1.0003556,0.0003412037
2458744.238196476,0.9999845,0.0003412581
2458744.239585363,1.0000438,0.0003411538
2458744.240974250,0.9994857,0.0003410331
2458744.242363138,1.0004601,0.0003412764
2458744.243752025,0.9996132,0.0003410384
2458744.245140912,1.0003385,0.0003411769
2458744.246529799,0.9991771,0.0003410264
2458744.247918686,1.0004714,0.0003413177
2458744.249307573,0.9991664,0.0003409734
2458744.250696460,0.9998040,0.0003410698
2458744.252085347,0.9996426,0.0003412287
2458744.253474234,0.9997432,0.0003411806
2458744.254863122,0.9993672,0.0003410649
2458744.256252008,1.0000739,0.0003414211
2458744.257640896,1.0001674,0.0003415412
2458744.259029783,0.9997715,0.0003411982
2458744.260418670,1.0003199,0.0003410959
2458744.261807557,1.0001990,0.0003413570
2458744.263196444,1.0003612,0.0003412698
2458744.264585332,0.9997594,0.0003412048
2458744.265974218,0.9997045,0.0003410953
2458744.267363105,0.9999244,0.0003413198
2458744.268751993,0.9997985,0.0003411592
2458744.270140880,1.0001264,0.0003411950
2458744.271529767,0.9999995,0.0003410443
2458744.272918654,0.9989622,0.0003409872
2458744.274307541,0.9991995,0.0003410173
2458744.275696428,0.9998668,0.0003412112
2458744.277085315,0.9993236,0.0003409717
2458744.278474202,0.9998290,0.0003409446
2458744.279863089,0.9990592,0.0003407330
2458744.281251977,0.9999388,0.0003410962
2458744.282640864,1.0003116,0.0003413709
2458744.284029751,0.9996848,0.0003411532
2458744.285418638,0.9998204,0.0003411721
2458744.286807525,1.0004702,0.0003412648
2458744.288196412,1.0002479,0.0003414311
2458744.289585299,1.0001081,0.0003411070
2458744.290974186,1.0009956,0.0003413874
2458744.292363073,1.0007886,0.0003414300
2458744.293751961,1.0006252,0.0003412094
2458744.295140848,1.0006046,0.0003411968
2458744.296529735,1.0005917,0.0003415162
2458744.297918622,0.9998160,0.0003410325
2458744.299307508,1.0003955,0.0003412057
2458744.300696396,1.0004859,0.0003411925
2458744.302085283,1.0000146,0.0003409947
2458744.303474170,0.9997192,0.0003410595
2458744.304863057,1.0006076,0.0003412195
2458744.306251944,1.0003243,0.0003413145
2458744.307640831,0.9994799,0.0003410995
2458744.309029718,0.9997267,0.0003408573
2458744.310418605,0.9999900,0.0003410786
2458744.311807492,1.0000722,0.0003410902
2458744.313196380,0.9986992,0.0003411949
2458744.314585267,0.9996483,0.0003410911
2458744.315974154,0.9997605,0.0003410405
2458744.317363041,0.9994663,0.0003409260
2458744.318751928,0.9998224,0.0003410821
2458744.320140815,0.9992444,0.0003408640
2458744.321529702,1.0005700,0.0003410427
2458744.322918589,1.0009587,0.0003412547
2458744.324307476,0.9993017,0.0003408943
2458744.325696363,1.0000298,0.0003411741
2458744.327085251,1.0005035,0.0003410538
2458744.328474137,0.9992542,0.0003409696
2458744.329863024,0.9989553,0.0003408127
2458744.331251912,0.9992039,0.0003408671
2458744.332640799,0.9990490,0.0003409824
2458744.334029686,0.9992940,0.0003409795
2458744.335418573,0.9995562,0.0003412382
2458744.336807460,1.0000815,0.0003412411
2458744.338196347,0.9992843,0.0003409897
2458744.339585234,0.9992735,0.0003412841
2458744.340974121,0.9998477,0.0003413191
2458744.342363008,0.9997959,0.0003412867
2458744.343751895,0.9998751,0.0003412352
2458744.345140783,0.9995111,0.0003409514
2458744.346529669,0.9996836,0.0003410273
2458744.347918557,0.9998491,0.0003411478
2458744.349307443,0.9994860,0.0003410517
2458744.350696330,1.0000446,0.0003411259
2458744.352085218,0.9996524,0.0003411499
2458744.353474105,1.0004904,0.0003412449
2458744.354862992,1.0000561,0.0003414469
2458744.356251879,0.9995693,0.0003409653
2458744.357640766,0.9996317,0.0003411572
2458744.359029653,0.9996966,0.0003410713
2458744.360418540,1.0003518,0.0003412097
2458744.361807427,0.9993892,0.0003410273
2458744.363196314,0.9998437,0.0003410052
2458744.364585201,0.9998811,0.0003410524
2458744.365974088,0.9995042,0.0003410416
2458744.367362975,1.0002882,0.0003411422
2458744.368751863,0.9986560,0.0003409167
2458744.370140749,0.9992165,0.0003409690
2458744.371529636,1.0005844,0.0003412504
2458744.372918523,0.9993518,0.0003411362
2458744.374307411,0.9991975,0.0003409495
2458744.375696298,0.9995370,0.0003411924
2458744.377085185,0.9994919,0.0003410808
2458744.378474072,0.9994721,0.0003410892
2458744.379862959,1.0000006,0.0003412071
2458744.381251846,0.9998554,0.0003412133
2458744.382640733,1.0000909,0.0003411263
2458744.384029620,0.9998063,0.0003411627
2458744.385418507,1.0003110,0.0003415653
2458744.386807394,0.9986831,0.0003409196
2458744.388196281,0.9997878,0.0003412962
2458744.389585168,0.9999135,0.0003410782
2458744.390974056,1.0009027,0.0003413474
2458744.392362942,1.0001598,0.0003411748
2458744.393751829,0.9986697,0.0003410995
2458744.395140716,0.9998377,0.0003411474
2458744.396529603,0.9999372,0.0003413237
2458744.397918490,0.9994006,0.0003410758
2458744.399307378,1.0006908,0.0003411920
2458744.400696265,0.9988363,0.0003407227
2458744.402085152,0.9993356,0.0003410582
2458744.403474039,0.9998910,0.0003410894
2458744.404862925,0.9999336,0.0003412130
2458744.406251813,0.9996972,0.0003410963
2458744.407640700,0.9990433,0.0003411945
2458744.409029587,0.9996161,0.0003411701
2458744.410418474,1.0001589,0.0003411436
2458744.411807361,1.0004996,0.0003412806
2458744.413196248,1.0008642,0.0003414368
2458744.414585135,0.9991925,0.0003410407
2458744.415974022,1.0001446,0.0003413026
2458744.417362909,1.0002072,0.0003411043
2458744.418751796,1.0006671,0.0003412243
2458744.420140683,0.9997222,0.0003409709
2458744.421529570,0.9994653,0.0003411261
2458744.422918457,0.9999607,0.0003410581
2458744.424307344,0.9996186,0.0003410949
2458744.425696231,1.0003043,0.0003413803
2458744.427085118,1.0002766,0.0003411620
2458744.428474005,0.9991852,0.0003410565
2458744.429862892,0.9999186,0.0003412291
2458744.431251779,0.9985432,0.0003409137
2458744.432640667,0.9992000,0.0003410375
2458744.434029553,0.9987674,0.0003409844
2458744.435418440,0.9983748,0.0003410439
2458744.436807327,0.9976556,0.0003408648
2458744.438196214,0.9971173,0.0003407476
2458744.439585101,0.9969846,0.0003406032
2458744.440973989,0.9968327,0.0003405775
2458744.442362876,0.9970484,0.0003406476
2458744.443751763,0.9977561,0.0003408741
2458744.445140650,0.9961316,0.0003406141
2458744.446529537,0.9966560,0.0003408674
2458744.447918423,0.9947608,0.0003403081
2458744.449307311,0.9952507,0.0003406194
2458744.450696198,0.9949539,0.0003404484
2458744.452085085,0.9953663,0.0003406769
2458744.453473972,0.9945581,0.0003405649
2458744.454862859,0.9938087,0.0003403536
2458744.456251746,0.9946770,0.0003403237
2458744.457640633,0.9947956,0.0003404527
2458744.459029520,0.9943129,0.0003404375
2458744.460418407,0.9950313,0.0003404954
2458744.461807294,0.9945385,0.0003406056
2458744.463196181,0.9943636,0.0003404795
2458744.464585068,0.9936533,0.0003403555
2458744.465973955,0.9940773,0.0003401652
2458744.467362842,0.9938751,0.0003403517
2458744.468751729,0.9938791,0.0003403032
2458744.470140616,0.9942577,0.0003403596
2458744.471529503,0.9943099,0.0003404129
2458744.472918390,0.9932133,0.0003402822
2458744.474307277,0.9939314,0.0003401032
2458744.475696164,0.9940451,0.0003402865
2458744.477085051,0.9946522,0.0003404589
2458744.478473938,0.9940831,0.0003404606
2458744.479862825,0.9938285,0.0003403487
2458744.481251712,0.9940532,0.0003404248
2458744.482640599,0.9939867,0.0003404266
2458744.484029486,0.9946913,0.0003405709
2458744.485418373,0.9941423,0.0003404879
2458744.486807260,0.9941998,0.0003406118
2458744.488196147,0.9943832,0.0003404722
2458744.489585034,0.9940975,0.0003405821
2458744.490973921,0.9938176,0.0003403463
2458744.492362808,0.9938830,0.0003405033
2458744.493751695,0.9934011,0.0003405280
2458744.495140582,0.9935141,0.0003403955
2458744.496529469,0.9937079,0.0003404004
2458744.497918356,0.9945008,0.0003406328
2458744.499307243,0.9937349,0.0003404398
2458744.500696130,0.9939835,0.0003404626
2458744.502085017,0.9951194,0.0003405906
2458744.503473904,0.9949761,0.0003406596
2458744.504862791,0.9952285,0.0003407307
2458744.506251678,0.9945042,0.0003405064
2458744.507640565,0.9958403,0.0003406787
2458744.509029452,0.9953971,0.0003405645
2458744.510418339,0.9949264,0.0003405641
2458744.511807226,0.9955235,0.0003406498
2458744.513196113,0.9964115,0.0003407379
2458744.514585000,0.9968235,0.0003409554
2458744.515973887,0.9964730,0.0003408279
2458744.517362774,0.9972936,0.0003410454
2458744.518751661,0.9975566,0.0003409875
2458744.520140548,0.9982437,0.0003410543
2458744.521529435,0.9989434,0.0003412124
2458744.522918322,0.9985956,0.0003409043
2458744.524307209,0.9989474,0.0003410916


==> Data/TESS_s16_1_PDCSAP.csv <==
# 1st column is time in units of Barycentric Julian Date (BJD),,
# 2nd column is flux which is the normalized flux,,
# 3rd column is flux_err which is the uncertainty in the measured flux,,
# description: TESS photometry from Sector 16 segment 1,,
# time,flux,flux_err
2458744.535418305,0.9995797,0.0003413748
2458744.536807192,0.9998241,0.0003413894
2458744.538196079,0.9993119,0.0003416395
2458744.539584965,1.0003210,0.0003414829
2458744.540973853,0.9998444,0.0003414232
2458744.542362740,1.0001716,0.0003415156
2458744.543751627,0.9992996,0.0003413732
2458744.545140514,0.9993752,0.0003414035
2458744.546529401,0.9999702,0.0003414375
2458744.547918288,0.9999044,0.0003414646
2458744.549307175,1.0005242,0.0003419025
2458744.550696061,1.0000403,0.0003413812
2458744.552084948,0.9998377,0.0003414955
2458744.553473835,0.9994433,0.0003413820
2458744.554862722,0.9993408,0.0003414319
2458744.556251610,0.9998771,0.0003413802
2458744.557640496,0.9991622,0.0003412247
2458744.559029384,1.0000788,0.0003415622
2458744.560418271,1.0007140,0.0003418223
2458744.561807157,1.0007418,0.0003416910
2458744.563196044,1.0007604,0.0003415912
2458744.564584931,0.9997246,0.0003414912
2458744.565973818,1.0007632,0.0003416042
2458744.567362705,0.9997663,0.0003414980
2458744.568751592,1.0002165,0.0003416768
2458744.570140479,0.9990421,0.0003413651
2458744.571529366,1.0005636,0.0003416950
2458744.572918253,1.0002111,0.0003415399
2458744.574307140,0.9994499,0.0003415677
2458744.577084914,0.9993855,0.0003414398
2458744.578473801,1.0001750,0.0003417171
2458744.579862688,1.0006278,0.0003414111
2458744.582640462,0.9996555,0.0003412876
2458744.584029349,0.9999332,0.0003414912
2458744.585418236,0.9997034,0.0003415855
2458744.586807122,1.0000137,0.0003416174
2458744.589584897,1.0010385,0.0003413986
2458744.590973783,1.0000147,0.0003415030
2458744.592362671,1.0005436,0.0003415422
2458744.593751558,0.9994548,0.0003415650
2458744.595140445,0.9998149,0.0003417458
2458744.596529332,1.0000317,0.0003414793
2458744.600695992,1.0006324,0.0003414611
2458744.602084879,1.0002910,0.0003417405
2458744.603473766,1.0003065,0.0003415715
2458744.606251540,1.0003373,0.0003416305
2458744.607640427,0.9995706,0.0003414800
2458744.609029314,0.9997277,0.0003413388
2458744.610418201,1.0006184,0.0003415947
2458744.611807088,0.9998667,0.0003418188
2458744.613195975,1.0004719,0.0003415147
2458744.614584862,1.0004090,0.0003416986
2458744.615973749,0.9996542,0.0003417075
2458744.617362636,0.9992622,0.0003413274
2458744.618751523,0.9996226,0.0003414084
2458744.620140410,0.9998716,0.0003415327
2458744.621529297,1.0002808,0.0003416575
2458744.622918183,0.9999894,0.0003415509
2458744.624307070,0.9998025,0.0003415363
2458744.625695957,0.9998258,0.0003415391
2458744.627084844,1.0000618,0.0003417731
2458744.628473731,0.9998954,0.0003415493
2458744.629862618,0.9999052,0.0003414596
2458744.631251505,0.9993480,0.0003415359
2458744.632640392,1.0000202,0.0003415623
2458744.634029279,1.0006067,0.0003416324
2458744.635418166,1.0006487,0.0003415968
2458744.636807053,0.9996550,0.0003415100
2458744.638195940,1.0005129,0.0003414821
2458744.639584827,0.9998686,0.0003415501
2458744.640973714,1.0002134,0.0003416308
2458744.642362601,1.0007113,0.0003417071
2458744.643751488,1.0005506,0.0003416440
2458744.645140375,0.9997981,0.0003415178
2458744.646529261,0.9989294,0.0003414759
2458744.647918148,0.9998675,0.0003414462
2458744.649307035,1.0000596,0.0003416054
2458744.650695922,0.9997684,0.0003415383
2458744.652084809,1.0003940,0.0003416038
2458744.653473696,1.0000132,0.0003416625
2458744.654862583,1.0001409,0.0003416048
2458744.656251470,1.0011671,0.0003417223
2458744.657640357,1.0002143,0.0003416095
2458744.659029244,1.0003596,0.0003416975
2458744.660418131,0.9997670,0.0003415298
2458744.661807017,1.0002231,0.0003417179
2458744.663195904,1.0002117,0.0003415283
2458744.664584791,1.0001987,0.0003415026
2458744.665973678,0.9996889,0.0003413841
2458744.667362565,1.0002868,0.0003415457
2458744.668751452,1.0000709,0.0003414983
2458744.670140339,0.9995645,0.0003415285
2458744.671529226,1.0004098,0.0003417729
2458744.672918113,0.9998928,0.0003415174
2458744.674307000,0.9995977,0.0003415246
2458744.675695887,1.0004551,0.0003415390
2458744.678473661,1.0000359,0.0003415982
2458744.681251435,0.9993170,0.0003414809
2458744.682640322,0.9996538,0.0003415885
2458744.684029208,0.9995327,0.0003415210
2458744.685418095,0.9996162,0.0003414898
2458744.686806982,0.9998493,0.0003414683
2458744.688195869,0.9994139,0.0003416352
2458744.689584756,0.9999915,0.0003415750
2458744.690973643,0.9989642,0.0003414127
2458744.692362530,1.0002447,0.0003415575
2458744.693751417,1.0005460,0.0003416843
2458744.695140304,1.0004413,0.0003418430
2458744.696529191,0.9998665,0.0003415960
2458744.697918077,1.0004285,0.0003418639
2458744.699306964,1.0003066,0.0003414826
2458744.700695851,1.0003001,0.0003415169
2458744.702084738,1.0007469,0.0003416519
2458744.703473625,0.9996122,0.0003414136
2458744.704862512,0.9999127,0.0003414862
2458744.706251399,1.0003880,0.0003415873
2458744.709029173,1.0002333,0.0003415122
2458744.710418059,1.0002544,0.0003415388
2458744.711806947,0.9997881,0.0003415116
2458744.713195833,1.0004668,0.0003415278
2458744.714584720,0.9993758,0.0003415199
2458744.715973607,1.0001328,0.0003415835
2458744.717362494,0.9995609,0.0003415875
2458744.718751381,0.9991988,0.0003413419
2458744.720140268,0.9998114,0.0003415159
2458744.721529155,0.9995891,0.0003414264
2458744.722918042,0.9995876,0.0003416019
2458744.724306929,0.9994138,0.0003414043
2458744.725695815,1.0002884,0.0003416145
2458744.727084702,1.0002664,0.0003417692
2458744.728473589,1.0000630,0.0003415596
2458744.729862476,0.9995064,0.0003415743
2458744.731251363,1.0003300,0.0003417750
2458744.732640250,1.0000076,0.0003415200
2458744.734029137,0.9998952,0.0003416276
2458744.735418024,1.0000712,0.0003415914
2458744.736806911,0.9999975,0.0003415278
2458744.738195797,0.9995596,0.0003415736
2458744.739584684,1.0004476,0.0003415357
2458744.740973571,1.0003460,0.0003415457
2458744.742362458,1.0002522,0.0003416367
2458744.743751345,0.9999886,0.0003415356
2458744.745140232,1.0006588,0.0003415860
2458744.746529119,0.9997496,0.0003414827
2458744.747918006,1.0001684,0.0003416544
2458744.749306893,1.0001334,0.0003416748
2458744.750695779,0.9997667,0.0003417569
2458744.752084666,1.0003781,0.0003418183
2458744.753473553,0.9998027,0.0003415206
2458744.754862440,0.9994320,0.0003416959
2458744.756251327,1.0004369,0.0003416115
2458744.757640214,0.9997966,0.0003415395
2458744.759029101,1.0001550,0.0003415448
2458744.760417988,1.0000738,0.0003416867
2458744.761806875,0.9997363,0.0003416179
2458744.763195761,0.9994113,0.0003416160
2458744.764584648,0.9995083,0.0003415366
2458744.765973535,1.0003906,0.0003417799
2458744.767362422,1.0005160,0.0003417580
2458744.768751309,0.9997845,0.0003417132
2458744.770140196,0.9997617,0.0003416577
2458744.771529083,1.0002877,0.0003416447
2458744.772917970,0.9996485,0.0003415344
2458744.774306857,0.9999838,0.0003416248
2458744.775695744,1.0003000,0.0003416914
2458744.777084630,0.9991794,0.0003416635
2458744.778473517,1.0000287,0.0003417411
2458744.779862404,1.0006469,0.0003415969
2458744.781251291,1.0002976,0.0003416515
2458744.782640178,1.0005625,0.0003417498
2458744.784029065,1.0001574,0.0003416529
2458744.785417952,0.9998090,0.0003415406
2458744.786806839,1.0000101,0.0003415672
2458744.788195726,1.0002452,0.0003417698
2458744.789584612,1.0003292,0.0003416566
2458744.790973499,1.0002919,0.0003417457
2458744.792362386,0.9997124,0.0003416520
2458744.793751273,1.0001045,0.0003418322
2458744.795140160,1.0000838,0.0003416556
2458744.796529047,1.0006884,0.0003417151
2458744.797917934,1.0002436,0.0003419271
2458744.799306821,0.9997068,0.0003416713
2458744.802084594,0.9995873,0.0003416538
2458744.803473481,0.9996185,0.0003417080
2458744.804862368,0.9997326,0.0003416539
2458744.806251255,1.0003532,0.0003417523
2458744.807640142,1.0004754,0.0003416563
2458744.809029029,1.0000342,0.0003415437
2458744.810417915,0.9991921,0.0003416010
2458744.811806802,1.0002576,0.0003417323
2458744.813195689,1.0002027,0.0003417839
2458744.814584576,0.9997969,0.0003415725
2458744.815973463,1.0000160,0.0003417564
2458744.817362350,0.9996167,0.0003418838
2458744.818751236,1.0002416,0.0003417301
2458744.820140123,0.9993692,0.0003416708
2458744.821529010,1.0001033,0.0003417837
2458744.822917897,0.9998801,0.0003419073
2458744.824306784,1.0003573,0.0003417551
2458744.825695671,0.9997756,0.0003418466
2458744.827084558,0.9997785,0.0003417638
2458744.828473445,1.0004203,0.0003418014
2458744.829862332,1.0005217,0.0003418447
2458744.831251218,0.9992384,0.0003418602
2458744.832640105,0.9995778,0.0003417977
2458744.834028992,0.9991405,0.0003418294
2458744.835417879,1.0003787,0.0003418293
2458744.836806766,1.0005397,0.0003419210
2458744.838195653,0.9999309,0.0003419982
2458744.839584539,1.0004277,0.0003420580
2458744.840973426,1.0002841,0.0003419353
2458744.842362313,1.0004251,0.0003418892
2458744.843751200,0.9996266,0.0003419905
2458744.845140087,0.9989252,0.0003418691
2458744.846528974,1.0001932,0.0003417983
2458744.847917860,1.0000097,0.0003418656
2458744.849306747,1.0003455,0.0003418206
2458744.850695634,0.9993238,0.0003418585
2458744.852084521,1.0004633,0.0003418710
2458744.853473408,1.0002198,0.0003418483
2458744.854862295,1.0002293,0.0003417560
2458744.856251182,1.0004699,0.0003418961
2458744.857640069,1.0006905,0.0003417856
2458744.859028955,1.0004586,0.0003419299
2458744.860417842,0.9997426,0.0003417571
2458744.861806729,1.0006359,0.0003420607
2458744.863195616,0.9997043,0.0003417984
2458744.864584502,1.0005029,0.0003419780
2458744.865973389,0.9999493,0.0003418926
2458744.867362276,0.9998313,0.0003421344
2458744.868751163,1.0012011,0.0003419464
2458744.870140050,0.9995221,0.0003418339
2458744.871528937,0.9991815,0.0003418099
2458744.872917823,0.9998870,0.0003418934
2458744.874306710,1.0000196,0.0003419038
2458744.875695597,0.9995099,0.0003420248
2458744.877084484,1.0001509,0.0003419605
2458744.878473371,1.0001811,0.0003419060
2458744.879862258,1.0007542,0.0003418866
2458744.881251145,1.0000802,0.0003417871
2458744.882640032,1.0002304,0.0003419788
2458744.884028918,1.0001798,0.0003419046
2458744.885417805,1.0000011,0.0003419036
2458744.886806692,1.0001550,0.0003419344
2458744.888195579,0.9999049,0.0003419536
2458744.889584465,0.9998556,0.0003418113
2458744.890973352,0.9994820,0.0003417433
2458744.892362239,1.0002865,0.0003417772
2458744.893751126,1.0002971,0.0003421324
2458744.895140013,0.9998252,0.0003418789
2458744.896528900,1.0003696,0.0003420361
2458744.897917787,0.9998362,0.0003418253
2458744.900695560,0.9991490,0.0003419874
2458744.902084447,0.9999689,0.0003418599
2458744.903473334,1.0000506,0.0003418323
2458744.904862221,0.9999337,0.0003417853
2458744.906251107,1.0002619,0.0003418282
2458744.907639994,1.0001850,0.0003419538
2458744.909028881,0.9999046,0.0003417450
2458744.910417768,1.0000740,0.0003418471
2458744.911806655,1.0000209,0.0003418091
2458744.913195542,0.9995830,0.0003419626
2458744.914584429,1.0001764,0.0003418875
2458744.915973315,0.9998793,0.0003417896
2458744.917362202,1.0002826,0.0003419187
2458744.918751089,0.9998672,0.0003421216
2458744.920139976,1.0002168,0.0003419709
2458744.921528863,0.9999617,0.0003419139
2458744.922917749,1.0005490,0.0003418213
2458744.924306636,0.9992777,0.0003417483
2458744.925695523,0.9998635,0.0003420648
2458744.927084410,1.0001585,0.0003418078
2458744.928473297,0.9999109,0.0003416935
2458744.929862184,0.9995999,0.0003417336
2458744.931251070,1.0001927,0.0003417384
2458744.932639957,1.0007733,0.0003418985
2458744.934028844,0.9996337,0.0003417401
2458744.935417731,1.0000497,0.0003418820
2458744.936806617,1.0004534,0.0003418764
2458744.938195504,1.0006720,0.0003419364
2458744.939584391,0.9998358,0.0003417154
2458744.940973278,1.0005183,0.0003419559
2458744.942362165,0.9993939,0.0003417243
2458744.943751052,1.0004502,0.0003418494
2458744.945139938,1.0003657,0.0003418998
2458744.946528825,1.0008402,0.0003418458
2458744.947917712,0.9999765,0.0003417350
2458744.949306599,1.0003983,0.0003417776
2458744.950695486,0.9999693,0.0003416534
2458744.952084372,1.0000103,0.0003418106
2458744.953473259,0.9999283,0.0003417896
2458744.954862146,1.0008305,0.0003418503
2458744.956251033,1.0000336,0.0003417761
2458744.957639920,1.0000293,0.0003417680
2458744.959028807,1.0002212,0.0003418257
2458744.960417693,0.9998594,0.0003416897
2458744.961806580,0.9993064,0.0003417628
2458744.963195467,1.0006656,0.0003417813
2458744.964584354,0.9997669,0.0003417170
2458744.965973240,1.0004364,0.0003417423
2458744.967362127,0.9996933,0.0003416742
2458744.968751014,1.0000026,0.0003416368
2458744.970139901,0.9997473,0.0003421164
2458744.971528788,1.0000846,0.0003417150
2458744.972917675,1.0001271,0.0003417883
2458744.974306561,1.0001982,0.0003417942
2458744.975695448,1.0003883,0.0003419743
2458744.977084335,0.9999881,0.0003419252
2458744.978473221,1.0002962,0.0003416957
2458744.981250995,0.9996787,0.0003413324
2458744.982639882,1.0005535,0.0003419335
2458744.984028769,1.0005998,0.0003416933
2458744.985417656,1.0001238,0.0003417610
2458744.986806542,0.9998114,0.0003416841
2458744.988195429,0.9995589,0.0003417900
2458744.989584316,0.9998205,0.0003417715
2458744.990973203,0.9997902,0.0003418178
2458744.992362089,1.0002757,0.0003419672
2458744.993750976,0.9996473,0.0003417388
2458744.995139863,1.0004521,0.0003417304
2458744.996528750,1.0002528,0.0003417015
2458744.999306523,0.9996382,0.0003416916
2458745.000695410,0.9996563,0.0003418413
2458745.002084297,1.0003694,0.0003417734
2458745.003473184,1.0000349,0.0003416747
2458745.004862071,1.0006652,0.0003419117
2458745.006250957,1.0008427,0.0003417422
2458745.007639844,1.0001635,0.0003416952
2458745.009028731,1.0001893,0.0003418550
2458745.010417618,0.9999053,0.0003416469
2458745.011806504,1.0003173,0.0003417302
2458745.013195391,1.0005078,0.0003416480
2458745.014584278,0.9996726,0.0003415957
2458745.015973165,1.0003043,0.0003416155
2458745.017362052,1.0001260,0.0003418661
2458745.018750939,1.0000483,0.0003416760
2458745.020139825,0.9995827,0.0003416337
2458745.021528712,1.0000207,0.0003417453
2458745.022917598,0.9999369,0.0003417672
2458745.024306485,0.9999334,0.0003416223
2458745.025695372,0.9992116,0.0003415676
2458745.027084259,1.0000616,0.0003416848
2458745.028473146,1.0001371,0.0003417063
2458745.029862032,0.9998790,0.0003418564
2458745.031250919,0.9996408,0.0003417036
2458745.032639806,1.0002992,0.0003418593
2458745.034028693,1.0000003,0.0003417276
2458745.035417580,0.9999478,0.0003417271
2458745.036806467,0.9996654,0.0003417991
2458745.038195353,0.9998702,0.0003418250
2458745.039584240,0.9997155,0.0003417210
2458745.040973127,1.0001776,0.0003417980
2458745.042362013,0.9997308,0.0003419012
2458745.043750900,0.9999895,0.0003417861
2458745.045139787,1.0005089,0.0003417377
2458745.046528674,1.0004416,0.0003418118
2458745.047917561,1.0003625,0.0003416797
2458745.049306448,0.9997143,0.0003417306
2458745.050695334,1.0006415,0.0003417425
2458745.052084221,0.9998206,0.0003416559
2458745.053473108,0.9995129,0.0003416847
2458745.054861994,0.9998937,0.0003416554
2458745.056250881,1.0002511,0.0003418197
2458745.057639768,1.0003281,0.0003417392
2458745.059028654,1.0001581,0.0003417590
2458745.060417541,1.0001905,0.0003418287
2458745.061806428,0.9997781,0.0003418339
2458745.063195315,1.0003878,0.0003418537
2458745.064584202,0.9994729,0.0003417788
2458745.065973089,1.0000193,0.0003418184
2458745.067361975,1.0006812,0.0003418861
2458745.068750862,1.0000092,0.0003418571
2458745.070139749,1.0001588,0.0003418562
2458745.071528635,1.0003835,0.0003418233
2458745.072917522,0.9995139,0.0003417842
2458745.074306409,0.9998417,0.0003417602
2458745.075695296,1.0000531,0.0003417654
2458745.077084182,1.0002135,0.0003419266
2458745.079861956,1.0003034,0.0003423625
2458745.081250843,0.9996550,0.0003417401
2458745.082639730,0.9990982,0.0003417438
2458745.084028616,0.9995685,0.0003417595
2458745.085417503,0.9996879,0.0003417362
2458745.086806390,1.0005165,0.0003419010
2458745.088195276,0.9996091,0.0003417340
2458745.089584163,1.0002674,0.0003415838
2458745.090973050,0.9998592,0.0003418356
2458745.092361937,0.9996801,0.0003417721
2458745.093750823,0.9998939,0.0003420799
2458745.095139710,1.0003084,0.0003418456
2458745.096528597,0.9996808,0.0003418185
2458745.097917484,1.0000738,0.0003419626
2458745.099306371,0.9997664,0.0003418192
2458745.100695257,0.9996877,0.0003420312
2458745.102084144,0.9997836,0.0003418740
2458745.103473031,0.9999614,0.0003421241
2458745.104861917,0.9991089,0.0003417610
2458745.106250804,1.0002531,0.0003420492
2458745.107639691,1.0006416,0.0003419368
2458745.109028578,0.9999756,0.0003417720
2458745.110417464,1.0004596,0.0003419187
2458745.111806351,0.9999331,0.0003419297
2458745.113195238,1.0005506,0.0003419374
2458745.114584125,0.9993844,0.0003418385
2458745.115973012,1.0000015,0.0003419099
2458745.117361898,1.0010554,0.0003419833
2458745.118750785,1.0005729,0.0003422420
2458745.120139671,0.9995358,0.0003418299
2458745.121528558,1.0005086,0.0003419407
2458745.122917445,1.0004207,0.0003418478
2458745.124306332,0.9998125,0.0003418359
2458745.125695218,0.9995901,0.0003418513
2458745.127084105,1.0001864,0.0003418698
2458745.128472992,0.9995221,0.0003417672
2458745.129861879,1.0009821,0.0003419958
2458745.131250766,0.9995094,0.0003417524
2458745.132639652,0.9995055,0.0003418408
2458745.134028539,1.0002985,0.0003420552
2458745.135417426,1.0001944,0.0003419149
2458745.136806312,0.9997018,0.0003418985
2458745.138195199,0.9997689,0.0003419367
2458745.139584086,0.9996990,0.0003418673
2458745.140972973,1.0001036,0.0003419486
2458745.142361859,1.0001472,0.0003419558
2458745.143750746,0.9991339,0.0003417830
2458745.145139633,1.0000027,0.0003417274
2458745.146528520,1.0000225,0.0003418573
2458745.147917406,0.9993537,0.0003417637
2458745.149306293,0.9997086,0.0003418292
2458745.150695180,0.9997522,0.0003417699
2458745.152084067,0.9998785,0.0003418297
2458745.153472953,1.0000538,0.0003418444
2458745.154861840,0.9997799,0.0003421442
2458745.156250726,1.0003493,0.0003419522
2458745.157639613,0.9998459,0.0003417597
2458745.159028500,1.0004343,0.0003419083
2458745.160417387,1.0004189,0.0003423411
2458745.161806274,1.0002142,0.0003418110
2458745.163195160,0.9999509,0.0003419655
2458745.164584047,1.0002650,0.0003418197
2458745.165972934,1.0003319,0.0003419792
2458745.167361821,1.0009378,0.0003421029
2458745.168750707,1.0002804,0.0003419082
2458745.170139594,0.9994233,0.0003417955
2458745.171528480,1.0002485,0.0003418035
2458745.174306254,1.0000793,0.0003418368
2458745.175695141,1.0000971,0.0003417849
2458745.177084027,1.0000374,0.0003416770
2458745.178472914,1.0005861,0.0003419051
2458745.179861801,1.0006144,0.0003419632
2458745.181250688,1.0006272,0.0003417580
2458745.182639574,0.9995936,0.0003417012
2458745.184028461,1.0006646,0.0003418466
2458745.185417348,0.9999633,0.0003419868
2458745.186806235,0.9997079,0.0003417503
2458745.188195121,1.0007059,0.0003418384
2458745.189584008,1.0006963,0.0003418742
2458745.190972894,1.0005580,0.0003421006
2458745.192361781,1.0008529,0.0003419053
2458745.195139555,0.9997508,0.0003417045
2458745.196528441,0.9999940,0.0003419993
2458745.197917328,0.9994767,0.0003416155
2458745.199306215,1.0005094,0.0003416662
2458745.200695102,1.0009693,0.0003418789
2458745.202083988,0.9993072,0.0003415604
2458745.203472875,1.0005046,0.0003418541
2458745.204861762,1.0005713,0.0003418345
2458745.206250648,0.9996937,0.0003417258
2458745.207639535,1.0001896,0.0003417479
2458745.209028422,1.0002536,0.0003417778
2458745.210417308,1.0002497,0.0003418909
2458745.211806195,0.9996631,0.0003416189
2458745.213195082,0.9997517,0.0003417320
2458745.214583968,0.9996029,0.0003416531
2458745.215972855,1.0003756,0.0003417127
2458745.217361742,1.0000607,0.0003419021
2458745.218750629,1.0003303,0.0003416657
2458745.220139515,0.9991487,0.0003414940
2458745.221528402,1.0002706,0.0003418709
2458745.222917289,1.0002597,0.0003418411
2458745.224306175,0.9997616,0.0003416814
2458745.225695062,1.0003738,0.0003416181
2458745.227083949,0.9993522,0.0003415188
2458745.228472835,0.9999177,0.0003419111
2458745.229861722,1.0002717,0.0003416412
2458745.231250609,0.9992923,0.0003415096
2458745.232639496,0.9999609,0.0003416591
2458745.234028382,0.9993552,0.0003417072
2458745.235417269,0.9995572,0.0003415957
2458745.236806156,0.9997901,0.0003415801
2458745.238195043,1.0001146,0.0003417774
2458745.239583929,1.0003903,0.0003417094
2458745.240972816,1.0008758,0.0003417085
2458745.242361702,0.9997243,0.0003417635
2458745.243750589,1.0004813,0.0003417199
2458745.245139476,1.0008766,0.0003417640
2458745.246528362,0.9995058,0.0003416597
2458745.247917249,0.9995816,0.0003416012
2458745.249306136,0.9996912,0.0003415511
2458745.250695023,0.9996342,0.0003416759
2458745.252083909,1.0006487,0.0003417767
2458745.253472796,0.9998501,0.0003416363
2458745.254861683,0.9995341,0.0003417818
2458745.256250569,1.0000799,0.0003416305
2458745.257639456,0.9993671,0.0003415830
2458745.259028343,1.0004930,0.0003417295
2458745.260417229,0.9997930,0.0003416510
2458745.261806116,1.0003155,0.0003416968
2458745.263195003,1.0002154,0.0003416280
2458745.264583889,1.0004481,0.0003419007
2458745.265972776,1.0000773,0.0003416394
2458745.267361663,1.0000407,0.0003416936
2458745.268750550,1.0007534,0.0003417089
2458745.270139436,0.9996463,0.0003417168
2458745.271528323,1.0008186,0.0003416495
2458745.272917210,1.0003302,0.0003417227
2458745.274306096,0.9999631,0.0003415356
2458745.275694983,0.9999326,0.0003416086
2458745.277083870,0.9997434,0.0003414571
2458745.278472756,1.0006427,0.0003417311
2458745.279861643,0.9997267,0.0003416607
2458745.281250529,1.0011711,0.0003417204
2458745.282639416,0.9994611,0.0003415511
2458745.284028303,1.0006977,0.0003418387
2458745.285417190,0.9997726,0.0003416373
2458745.286806076,1.0015360,0.0003419371
2458745.288194963,1.0002140,0.0003417768
2458745.289583850,1.0000554,0.0003416521
2458745.290972736,0.9996554,0.0003416234
2458745.292361623,1.0002963,0.0003416534
2458745.293750510,0.9996780,0.0003415797
2458745.295139396,1.0008234,0.0003418245
2458745.296528283,1.0001602,0.0003416061
2458745.297917170,1.0004785,0.0003416122
2458745.299306056,0.9999036,0.0003416250
2458745.300694943,0.9995778,0.0003414286
2458745.302083830,1.0004733,0.0003417889
2458745.303472716,0.9997887,0.0003415407
2458745.304861603,1.0001740,0.0003414946
2458745.306250490,1.0004738,0.0003416487
2458745.307639376,1.0002381,0.0003416485
2458745.309028263,0.9999341,0.0003414865
2458745.310417150,1.0004959,0.0003415846
2458745.311806036,1.0000400,0.0003416616
2458745.313194923,1.0000935,0.0003417972
2458745.314583810,1.0003246,0.0003417166
2458745.315972696,1.0004498,0.0003416152
2458745.317361583,1.0002865,0.0003415301
2458745.318750469,1.0001852,0.0003417425
2458745.320139356,1.0000973,0.0003417785
2458745.321528243,0.9997697,0.0003415279
2458745.322917130,1.0001448,0.0003416839
2458745.324306016,0.9995745,0.0003414984
2458745.325694903,0.9995118,0.0003414545
2458745.327083790,1.0001629,0.0003414910
2458745.328472676,0.9997217,0.0003416150
2458745.329861563,1.0003909,0.0003416972
2458745.331250450,0.9998211,0.0003417157
2458745.332639336,0.9996222,0.0003415358
2458745.334028223,0.9993865,0.0003415908
2458745.335417110,0.9996015,0.0003416314
2458745.336805996,1.0000932,0.0003417723
2458745.338194883,0.9997916,0.0003415158
2458745.339583769,1.0006193,0.0003418829
2458745.340972656,0.9997721,0.0003416106
2458745.342361543,0.9996428,0.0003414985
2458745.343750429,0.9999175,0.0003416649
2458745.345139316,0.9997550,0.0003416531
2458745.346528203,0.9995780,0.0003416011
2458745.347917089,1.0000352,0.0003414934
2458745.349305976,0.9997780,0.0003415425
2458745.350694863,0.9995957,0.0003414861
2458745.352083749,1.0003884,0.0003416822
2458745.353472636,0.9997890,0.0003417648
2458745.354861523,0.9995021,0.0003415497
2458745.356250410,1.0003382,0.0003418640
2458745.357639296,1.0005289,0.0003417065
2458745.359028182,0.9995151,0.0003413498
2458745.360417069,1.0003896,0.0003417179
2458745.361805956,0.9999261,0.0003415311
2458745.363194842,0.9999799,0.0003418278
2458745.364583729,1.0003584,0.0003416764
2458745.365972616,1.0007217,0.0003416106
2458745.367361502,0.9993659,0.0003415510
2458745.368750389,1.0000978,0.0003415689
2458745.370139276,1.0005599,0.0003415449
2458745.371528162,0.9998321,0.0003415167
2458745.372917049,1.0004130,0.0003416430
2458745.374305936,0.9998440,0.0003415025
2458745.375694822,1.0000740,0.0003414892
2458745.377083709,0.9993742,0.0003414170
2458745.378472595,0.9999695,0.0003415278
2458745.379861482,1.0006436,0.0003416720
2458745.381250369,0.9993983,0.0003415145
2458745.382639255,0.9998005,0.0003415925
2458745.384028142,0.9998182,0.0003415780
2458745.385417029,0.9996961,0.0003415268
2458745.386805915,0.9996515,0.0003415619
2458745.388194802,1.0002697,0.0003415883
2458745.389583689,1.0002197,0.0003416541
2458745.390972575,1.0005089,0.0003414267
2458745.392361462,0.9997936,0.0003413648
2458745.393750349,1.0008397,0.0003416880
2458745.395139235,0.9987589,0.0003414317
2458745.396528122,1.0002013,0.0003413727
2458745.397917008,1.0004027,0.0003416431
2458745.399305895,1.0002507,0.0003416318
2458745.400694781,1.0002274,0.0003415747
2458745.402083668,1.0004317,0.0003416051
2458745.403472555,0.9996160,0.0003415700
2458745.404861441,1.0001380,0.0003414940
2458745.406250328,0.9997714,0.0003415686
2458745.407639215,0.9997166,0.0003414992
2458745.409028101,0.9998995,0.0003418344
2458745.410416988,0.9995633,0.0003416159
2458745.411805875,1.0002707,0.0003418732
2458745.413194761,1.0004338,0.0003416654
2458745.414583648,0.9997577,0.0003415262
2458745.415972535,1.0007265,0.0003417958
2458745.417361421,1.0001212,0.0003416734
2458745.418750308,1.0008013,0.0003416121
2458745.420139194,1.0007616,0.0003416128
2458745.421528081,1.0005354,0.0003417313
2458745.422916968,0.9999355,0.0003415707
2458745.424305854,1.0007305,0.0003416507
2458745.425694741,0.9996978,0.0003415656
2458745.427083628,0.9997699,0.0003415883
2458745.428472514,1.0004386,0.0003418984
2458745.429861401,1.0010660,0.0003416380
2458745.431250288,0.9998461,0.0003414606
2458745.432639174,1.0001402,0.0003416571
2458745.434028061,1.0000060,0.0003416868
2458745.435416948,1.0003220,0.0003416515
2458745.436805834,0.9999698,0.0003416909
2458745.438194721,1.0001637,0.0003415886
2458745.439583607,1.0006553,0.0003420404
2458745.440972494,1.0003894,0.0003417502
2458745.442361380,0.9999344,0.0003416717
2458745.443750267,0.9993797,0.0003415874
2458745.445139154,0.9996421,0.0003415556
2458745.446528040,1.0002109,0.0003416786
2458745.447916927,1.0005046,0.0003417109
2458745.449305814,1.0002203,0.0003417274
2458745.450694700,1.0002730,0.0003416101
2458745.452083587,0.9996196,0.0003415125
2458745.453472474,0.9996891,0.0003418524
2458745.454861360,1.0002490,0.0003417143
2458745.456250247,0.9995605,0.0003416008
2458745.457639133,1.0006473,0.0003417925
2458745.459028020,0.9994592,0.0003415388
2458745.460416907,1.0008585,0.0003417540
2458745.461805793,1.0003981,0.0003414053
2458745.463194679,0.9998520,0.0003415903
2458745.464583566,1.0003912,0.0003417174
2458745.465972453,1.0003599,0.0003417238
2458745.467361339,0.9998875,0.0003416277
2458745.468750226,1.0000027,0.0003416562
2458745.470139113,0.9999481,0.0003415305
2458745.471527999,1.0003150,0.0003417258
2458745.472916886,1.0000425,0.0003416490
2458745.474305773,1.0000182,0.0003416842
2458745.475694659,1.0004804,0.0003417201
2458745.477083546,1.0004075,0.0003416882
2458745.478472433,0.9996773,0.0003416341
2458745.479861319,0.9999261,0.0003418317
2458745.482639092,0.9999486,0.0003417180
2458745.484027978,0.9994425,0.0003417554
2458745.485416865,1.0003526,0.0003418446
2458745.486805752,0.9991041,0.0003416624
2458745.488194638,0.9997106,0.0003417095
2458745.489583525,0.9996887,0.0003417108
2458745.490972412,1.0000460,0.0003418623
2458745.492361298,0.9994892,0.0003416423
2458745.493750185,1.0003341,0.0003418040
2458745.495139072,1.0000383,0.0003419625
2458745.496527958,0.9999375,0.0003417728
2458745.497916845,1.0000450,0.0003418183
2458745.499305731,0.9998993,0.0003417431
2458745.500694618,1.0002447,0.0003417650
2458745.502083505,0.9999861,0.0003416388
2458745.503472391,1.0009595,0.0003418180
2458745.504861278,0.9999570,0.0003418057
2458745.506250164,0.9997783,0.0003418624
2458745.507639051,0.9995012,0.0003417821
2458745.509027937,1.0000388,0.0003420380
2458745.510416824,0.9994059,0.0003419639
2458745.511805711,1.0003368,0.0003418319
2458745.513194597,0.9996107,0.0003418878
2458745.514583484,1.0000358,0.0003418517
2458745.515972370,0.9999553,0.0003418474
2458745.517361257,1.0007840,0.0003419729
2458745.518750144,1.0000852,0.0003418294
2458745.520139030,1.0000842,0.0003418315
2458745.521527917,1.0002837,0.0003418632
2458745.522916803,1.0000760,0.0003419908
2458745.524305690,1.0002665,0.0003418685
2458745.525694577,1.0002253,0.0003418676
2458745.527083463,1.0006582,0.0003420421
2458745.528472350,1.0001940,0.0003419595
2458745.529861236,1.0014418,0.0003420047
2458745.531250123,1.0000020,0.0003419045
2458745.532639009,1.0000387,0.0003419482
2458745.534027896,1.0001092,0.0003420189
2458745.535416783,0.9998402,0.0003419015
2458745.536805669,0.9998863,0.0003417926
2458745.538194556,1.0005385,0.0003419835
2458745.539583442,0.9995720,0.0003418718
2458745.540972329,1.0003458,0.0003419890
2458745.542361216,1.0002657,0.0003420337
2458745.543750102,1.0000871,0.0003419670
2458745.545138989,0.9999973,0.0003420239
2458745.546527876,0.9996515,0.0003418785
2458745.547916762,1.0000799,0.0003419983
2458745.549305649,1.0002472,0.0003421018
2458745.550694535,0.9999710,0.0003420872
2458745.552083421,0.9998529,0.0003419471
2458745.553472308,1.0002713,0.0003421142
2458745.554861195,1.0001875,0.0003419987
2458745.556250081,1.0000310,0.0003418669
2458745.557638968,0.9997199,0.0003420465
2458745.559027855,0.9993687,0.0003420018
2458745.560416741,0.9998022,0.0003419204
2458745.561805628,0.9996769,0.0003420618
2458745.563194514,0.9997791,0.0003420918
2458745.564583401,0.9995973,0.0003418270
2458745.565972287,0.9992534,0.0003419789
2458745.567361174,1.0002311,0.0003423162
2458745.568750061,1.0007868,0.0003421383
2458745.570138947,1.0007766,0.0003421746
2458745.571527834,0.9996945,0.0003419847
2458745.572916720,0.9996908,0.0003420733
2458745.574305607,1.0007972,0.0003423372
2458745.575694493,1.0000714,0.0003421177
2458745.577083380,1.0003119,0.0003420837
2458745.578472266,0.9998250,0.0003420918
2458745.579861153,1.0001594,0.0003420535
2458745.582638926,1.0001008,0.0003421256
2458745.584027813,1.0002083,0.0003421373
2458745.585416699,0.9995763,0.0003419890
2458745.586805586,0.9998893,0.0003420047
2458745.588194473,1.0004788,0.0003422575
2458745.589583359,1.0008591,0.0003421520
2458745.590972246,0.9999159,0.0003420575
2458745.592361132,1.0005987,0.0003421523
2458745.593750019,1.0001370,0.0003421613
2458745.595138905,0.9995627,0.0003419951
2458745.596527792,1.0005889,0.0003423920
2458745.597916679,0.9998225,0.0003420634
2458745.599305565,1.0004141,0.0003420271
2458745.600694451,0.9998290,0.0003421212
2458745.602083338,0.9998430,0.0003421852
2458745.603472225,0.9998847,0.0003421572
2458745.604861111,0.9998448,0.0003421914
2458745.606249998,1.0006363,0.0003421355
2458745.607638884,1.0004193,0.0003422230
2458745.609027771,1.0002018,0.0003422516
2458745.610416658,1.0006448,0.0003425530
2458745.611805544,0.9997582,0.0003422269
2458745.613194431,1.0003360,0.0003421852
2458745.614583317,1.0000505,0.0003420840
2458745.615972204,0.9999382,0.0003422607
2458745.617361090,1.0001617,0.0003421375
2458745.618749977,0.9999756,0.0003422949
2458745.620138864,1.0006212,0.0003422897
2458745.621527750,1.0002253,0.0003422191
2458745.622916637,0.9993487,0.0003421141
2458745.624305523,0.9997475,0.0003422776
2458745.625694409,0.9997417,0.0003421209
2458745.627083296,0.9997361,0.0003421548
2458745.628472183,1.0001752,0.0003421613
2458745.629861069,1.0001835,0.0003422838
2458745.631249956,0.9997768,0.0003421138
2458745.632638842,0.9998786,0.0003422136
2458745.634027729,0.9996204,0.0003421480
2458745.635416616,0.9999854,0.0003421073
2458745.636805502,0.9995935,0.0003423468
2458745.638194389,1.0007027,0.0003423112
2458745.639583275,0.9998237,0.0003421126
2458745.640972162,0.9998486,0.0003422918
2458745.642361048,1.0007270,0.0003423833
2458745.643749935,1.0001259,0.0003422459
2458745.645138821,0.9994709,0.0003420075
2458745.646527708,1.0002613,0.0003421565
2458745.647916595,1.0005116,0.0003421643
2458745.649305481,1.0000118,0.0003423160
2458745.650694367,0.9999281,0.0003421190
2458745.652083254,1.0000468,0.0003422589
2458745.653472140,0.9996326,0.0003422410
2458745.654861027,0.9994256,0.0003423955
2458745.656249914,0.9993651,0.0003421311
2458745.657638800,1.0006803,0.0003421771
2458745.659027687,1.0005433,0.0003421795
2458745.660416573,1.0002189,0.0003420259
2458745.661805460,0.9994799,0.0003420045
2458745.663194346,1.0008279,0.0003422036
2458745.664583233,0.9999200,0.0003421964
2458745.665972120,0.9997160,0.0003421040
2458745.667361006,1.0003445,0.0003421508
2458745.668749893,0.9999071,0.0003420997
2458745.670138779,0.9998867,0.0003422096
2458745.671527666,1.0002316,0.0003420990
2458745.672916552,0.9999383,0.0003420790
2458745.674305439,1.0004125,0.0003421425
2458745.675694325,1.0003887,0.0003423017
2458745.677083212,1.0000769,0.0003420981
2458745.678472098,0.9999557,0.0003421180
2458745.679860985,0.9999671,0.0003420755
2458745.681249871,1.0002384,0.0003421435
2458745.682638758,1.0001600,0.0003421755
2458745.684027644,0.9996904,0.0003420790
2458745.685416531,1.0006252,0.0003422077
2458745.686805417,0.9997320,0.0003421073
2458745.688194304,1.0005343,0.0003421483
2458745.690972077,0.9997188,0.0003421010
2458745.692360964,1.0005030,0.0003423034
2458745.693749850,0.9996439,0.0003420640
2458745.695138737,1.0000498,0.0003420687
2458745.696527623,1.0004707,0.0003422573
2458745.697916510,1.0000121,0.0003420908
2458745.699305396,1.0000254,0.0003420236
2458745.700694283,1.0004195,0.0003421580
2458745.702083169,0.9998036,0.0003421077
2458745.703472056,1.0001516,0.0003421263
2458745.704860942,1.0008708,0.0003421334
2458745.706249829,0.9994213,0.0003419887
2458745.707638715,0.9993394,0.0003420205
2458745.709027602,1.0006047,0.0003423809
2458745.710416489,1.0010579,0.0003420476
2458745.711805375,1.0000326,0.0003421377
2458745.713194262,1.0004237,0.0003421177
2458745.714583148,0.9995542,0.0003421082
2458745.715972035,1.0002984,0.0003421184
2458745.717360921,0.9999531,0.0003419429
2458745.718749808,1.0003404,0.0003421096
2458745.720138694,1.0005517,0.0003422335
2458745.721527581,0.9998971,0.0003420426
2458745.722916467,1.0007394,0.0003421698
2458745.724305354,1.0001358,0.0003420054
2458745.725694240,1.0006260,0.0003422581
2458745.727083127,1.0003383,0.0003422981
2458745.728472013,0.9994759,0.0003420522
2458745.729860900,1.0007518,0.0003421821
2458745.731249786,1.0006382,0.0003422526
2458745.732638673,1.0001915,0.0003423043
2458745.734027559,1.0005741,0.0003423020
2458745.735416446,0.9995734,0.0003421317
2458745.736805332,1.0012358,0.0003423215
2458745.738194219,0.9996171,0.0003423143
2458745.739583105,0.9995907,0.0003420872
2458745.740971992,1.0005934,0.0003422363
2458745.742360878,1.0001205,0.0003423652
2458745.743749765,1.0002227,0.0003423067
2458745.745138652,1.0003524,0.0003422368
2458745.746527538,0.9998491,0.0003422184
2458745.747916425,0.9996021,0.0003421130
2458745.749305311,0.9996814,0.0003420995
2458745.750694198,0.9996172,0.0003420780
2458745.752083084,1.0000125,0.0003422140
2458745.753471971,0.9998172,0.0003422170
2458745.754860857,0.9997148,0.0003421831
2458745.756249744,0.9995975,0.0003422167
2458745.757638630,0.9998099,0.0003421762
2458745.759027516,1.0002656,0.0003422527
2458745.760416403,1.0001585,0.0003424036
2458745.761805290,0.9999639,0.0003421591
2458745.763194176,0.9994698,0.0003422176
2458745.764583063,0.9997644,0.0003421138
2458745.765971949,0.9996945,0.0003420914
2458745.767360836,1.0005792,0.0003421874
2458745.768749722,1.0002748,0.0003423772
2458745.770138609,0.9998607,0.0003421035
2458745.771527495,0.9994049,0.0003421408
2458745.772916382,0.9996660,0.0003422154
2458745.774305268,0.9993382,0.0003420785
2458745.775694155,0.9995000,0.0003420946
2458745.777083041,0.9998683,0.0003421710
2458745.778471928,1.0002661,0.0003422632
2458745.779860814,1.0002939,0.0003423112
2458745.781249701,0.9996777,0.0003421563
2458745.782638588,1.0005520,0.0003424380
2458745.784027474,1.0008085,0.0003423176
2458745.785416360,1.0005896,0.0003425631
2458745.786805247,1.0005873,0.0003424070
2458745.788194133,1.0014671,0.0003424224
2458745.789583020,0.9996894,0.0003422268
2458745.790971906,0.9996233,0.0003422076
2458745.792360793,0.9997075,0.0003424490
2458745.793749679,0.9997576,0.0003421869
2458745.795138566,1.0005578,0.0003421926
2458745.796527452,0.9998437,0.0003422941
2458745.797916339,0.9990341,0.0003421437
2458745.799305225,0.9997464,0.0003422070
2458745.800694112,0.9994653,0.0003420831
2458745.802082998,0.9996710,0.0003423999
2458745.803471885,0.9998686,0.0003422630
2458745.804860771,0.9996240,0.0003422310
2458745.806249658,1.0004326,0.0003423684
2458745.807638544,1.0001400,0.0003422851
2458745.809027431,1.0002214,0.0003423266
2458745.810416317,1.0000063,0.0003421847
2458745.811805204,0.9999552,0.0003423326
2458745.813194090,1.0006137,0.0003423766
2458745.814582977,1.0001990,0.0003422643
2458745.815971863,0.9995755,0.0003423290
2458745.817360749,0.9996711,0.0003423408
2458745.818749636,0.9998342,0.0003426070
2458745.820138523,1.0007247,0.0003423861
2458745.821527409,0.9997760,0.0003423797
2458745.822916296,0.9994651,0.0003423703
2458745.824305182,1.0008045,0.0003424438
2458745.825694069,1.0006242,0.0003424413
2458745.827082955,0.9999655,0.0003424454
2458745.828471842,0.9998030,0.0003423349
2458745.829860728,0.9999380,0.0003423452
2458745.831249615,1.0001554,0.0003426098
2458745.832638501,0.9997822,0.0003426012
2458745.834027388,0.9999505,0.0003423445
2458745.835416274,0.9995996,0.0003423361
2458745.836805161,0.9998021,0.0003424162
2458745.838194047,1.0001462,0.0003423699
2458745.839582934,1.0000924,0.0003424426
2458745.840971820,1.0003852,0.0003425024
2458745.842360707,0.9998504,0.0003424579
2458745.843749593,1.0000318,0.0003423322
2458745.845138479,1.0000743,0.0003423631
2458745.846527366,0.9997915,0.0003424443
2458745.849305139,1.0000382,0.0003424407
2458745.850694025,1.0000526,0.0003424764
2458745.852082912,0.9993660,0.0003424020
2458745.853471798,0.9996327,0.0003424965
2458745.854860685,1.0001367,0.0003422933
2458745.856249571,1.0001572,0.0003424181
2458745.857638458,0.9999532,0.0003424838
2458745.859027344,0.9998371,0.0003424020
2458745.860416231,1.0004286,0.0003424411
2458745.861805117,1.0000250,0.0003425324
2458745.863194004,1.0000675,0.0003423967
2458745.864582890,1.0006329,0.0003426381
2458745.865971777,0.9998959,0.0003424856
2458745.867360663,0.9998367,0.0003424326
2458745.868749550,0.9995580,0.0003423438
2458745.870138436,1.0007575,0.0003425735
2458745.871527323,0.9997200,0.0003424279
2458745.872916209,1.0000339,0.0003426166
2458745.874305096,0.9998816,0.0003424911
2458745.875693982,1.0005955,0.0003424473
2458745.877082868,0.9999505,0.0003426331
2458745.878471755,1.0000129,0.0003424693
2458745.879860641,0.9997182,0.0003425166
2458745.881249528,1.0001228,0.0003422352
2458745.882638414,0.9998687,0.0003424927
2458745.884027301,0.9998707,0.0003424675
2458745.885416187,1.0000528,0.0003426606
2458745.886805074,0.9994222,0.0003424127
2458745.888193960,1.0000103,0.0003424741
2458745.889582847,1.0000183,0.0003427265
2458745.890971733,1.0002671,0.0003424383
2458745.892360620,0.9999282,0.0003425999
2458745.893749506,0.9997053,0.0003425046
2458745.895138393,1.0002072,0.0003426114
2458745.896527279,1.0011274,0.0003424495
2458745.897916166,1.0006054,0.0003424913
2458745.899305052,1.0005232,0.0003424435
2458745.900693939,1.0000567,0.0003425757
2458745.902082825,0.9996910,0.0003423601
2458745.903471712,1.0003012,0.0003427016
2458745.904860598,1.0004987,0.0003426561
2458745.906249484,0.9997300,0.0003423968
2458745.907638371,1.0000604,0.0003424542
2458745.909027257,1.0002415,0.0003427195
2458745.910416143,0.9998622,0.0003425142
2458745.911805030,1.0003340,0.0003425894
2458745.913193917,0.9999642,0.0003425073
2458745.914582803,1.0001906,0.0003426410
2458745.915971689,1.0003237,0.0003425559
2458745.917360576,0.9998667,0.0003424689
2458745.918749462,0.9991894,0.0003424402
2458745.920138349,0.9997589,0.0003423500
2458745.921527235,1.0001212,0.0003424577
2458745.922916122,0.9997634,0.0003423987
2458745.924305008,1.0000520,0.0003426610
2458745.925693895,1.0000342,0.0003425678
2458745.927082781,0.9998931,0.0003424197
2458745.928471668,1.0004591,0.0003425790
2458745.929860554,0.9993017,0.0003422430
2458745.931249441,0.9992927,0.0003425156
2458745.932638327,0.9993454,0.0003424060
2458745.934027214,1.0000424,0.0003423906
2458745.935416100,1.0000885,0.0003424721
2458745.936804987,0.9999406,0.0003424180
2458745.938193873,0.9996502,0.0003423533
2458745.939582760,1.0009014,0.0003425262
2458745.940971646,1.0005750,0.0003423183
2458745.942360532,1.0001963,0.0003425229
2458745.943749418,0.9998683,0.0003424734
2458745.945138305,1.0005321,0.0003425943
2458745.946527192,0.9993421,0.0003422594
2458745.947916078,0.9999532,0.0003425264
2458745.949304964,1.0008589,0.0003425945
2458745.950693851,1.0006098,0.0003425413
2458745.952082737,0.9998792,0.0003422356
2458745.953471624,0.9996321,0.0003422050
2458745.954860510,0.9999526,0.0003423348
2458745.956249397,1.0007697,0.0003424546
2458745.957638283,1.0004721,0.0003424643
2458745.959027170,1.0000860,0.0003424566
2458745.960416056,1.0001362,0.0003422678
2458745.961804943,1.0002984,0.0003422715
2458745.963193829,0.9991949,0.0003423080
2458745.964582716,1.0004922,0.0003425745
2458745.965971602,1.0005777,0.0003424704
2458745.967360489,0.9995670,0.0003423089
2458745.968749375,1.0000869,0.0003422578
2458745.970138261,0.9999532,0.0003423617
2458745.971527148,0.9998236,0.0003422709
2458745.972916035,0.9996656,0.0003422916
2458745.974304921,1.0003986,0.0003423815
2458745.975693807,0.9995340,0.0003424431
2458745.977082693,0.9999052,0.0003422965
2458745.978471580,0.9991861,0.0003422333
2458745.979860466,0.9998565,0.0003423458
2458745.981249353,0.9989517,0.0003421664
2458745.982638239,0.9991884,0.0003420809
2458745.984027126,1.0001311,0.0003423085
2458745.985416012,0.9999976,0.0003423500
2458745.986804899,1.0000446,0.0003424080
2458745.988193785,1.0002189,0.0003424155
2458745.989582672,1.0004340,0.0003423467
2458745.990971558,1.0004046,0.0003423472
2458745.992360444,0.9998167,0.0003422611
2458745.993749331,1.0002213,0.0003424479
2458745.995138217,1.0001643,0.0003423025
2458745.996527104,0.9997643,0.0003423236
2458745.997915990,1.0001598,0.0003422948
2458745.999304877,1.0004669,0.0003422697
2458746.000693763,0.9999573,0.0003423250
2458746.002082650,1.0007628,0.0003423289
2458746.003471536,1.0000756,0.0003422719
2458746.004860423,1.0003539,0.0003422505
2458746.006249309,1.0003266,0.0003422337
2458746.007638195,0.9996940,0.0003421734
2458746.009027082,1.0001906,0.0003423217
2458746.010415968,1.0004002,0.0003424503
2458746.011804854,1.0004633,0.0003424564
2458746.013193741,1.0003271,0.0003423862
2458746.014582627,1.0007053,0.0003423272
2458746.015971514,0.9997949,0.0003421772
2458746.017360400,1.0003428,0.0003423949
2458746.018749287,1.0000107,0.0003422478
2458746.020138173,1.0005066,0.0003424074
2458746.021527059,1.0000869,0.0003424357
2458746.022915946,0.9999335,0.0003422354
2458746.024304832,0.9996078,0.0003422640
2458746.025693719,1.0003119,0.0003423631
2458746.027082605,1.0005926,0.0003423973
2458746.028471492,1.0005761,0.0003424237
2458746.029860378,0.9994525,0.0003422538
2458746.031249265,1.0006491,0.0003423729
2458746.032638151,1.0000429,0.0003426281
2458746.034027037,0.9998990,0.0003424580
2458746.035415924,0.9994959,0.0003422207
2458746.036804810,1.0005153,0.0003423156
2458746.038193697,1.0004575,0.0003424422
2458746.039582583,1.0006072,0.0003423294
2458746.040971470,0.9996412,0.0003422300
2458746.042360356,1.0005812,0.0003426311
2458746.043749243,1.0006382,0.0003423785
2458746.045138129,1.0000282,0.0003423675
2458746.046527015,1.0002126,0.0003425458
2458746.047915902,0.9997262,0.0003424007
2458746.049304788,1.0003400,0.0003424406
2458746.050693674,0.9998243,0.0003424454
2458746.052082561,0.9997559,0.0003422110
2458746.054860334,0.9999827,0.0003424158
2458746.056249220,1.0002354,0.0003423648
2458746.057638106,0.9997791,0.0003423308
2458746.059026993,0.9997649,0.0003423312
2458746.060415879,1.0003416,0.0003425486
2458746.061804766,0.9997754,0.0003422902
2458746.063193652,0.9995743,0.0003421683
2458746.064582539,1.0003233,0.0003424831
2458746.065971425,0.9999023,0.0003421517
2458746.067360312,1.0003412,0.0003423066
2458746.068749198,1.0000742,0.0003422397
2458746.070138084,1.0006316,0.0003422567
2458746.071526971,0.9996840,0.0003421629
2458746.072915857,1.0002438,0.0003424309
2458746.074304744,1.0006018,0.0003424154
2458746.075693630,0.9993913,0.0003420931
2458746.077082517,1.0005293,0.0003423938
2458746.078471403,0.9995155,0.0003422864
2458746.079860289,1.0009482,0.0003423924
2458746.081249176,1.0004969,0.0003425379
2458746.082638063,1.0005803,0.0003425706
2458746.084026949,0.9999444,0.0003424839
2458746.085415835,0.9997436,0.0003425226
2458746.086804722,0.9995449,0.0003424046
2458746.088193608,0.9997060,0.0003425067
2458746.089582494,1.0005917,0.0003427935
2458746.090971381,1.0000833,0.0003425119
2458746.092360267,1.0000490,0.0003424526
2458746.093749153,0.9997937,0.0003424714
2458746.095138040,1.0002480,0.0003425702
2458746.096526926,0.9998031,0.0003426031
2458746.097915813,1.0000185,0.0003424443
2458746.099304699,0.9999898,0.0003425038
2458746.100693585,1.0007234,0.0003428695
2458746.102082472,1.0008264,0.0003425490
2458746.103471358,0.9997841,0.0003425697
2458746.104860245,1.0001904,0.0003426850
2458746.106249131,0.9998372,0.0003424142
2458746.107638018,1.0003253,0.0003426114
2458746.109026904,0.9999282,0.0003426085
2458746.110415791,1.0004348,0.0003425607
2458746.111804677,1.0002669,0.0003427088
2458746.113193563,0.9998009,0.0003425188
2458746.114582450,1.0005371,0.0003426160
2458746.115971336,1.0000245,0.0003428076
2458746.117360223,1.0001108,0.0003425242
2458746.118749109,1.0007324,0.0003425497
2458746.120137996,0.9994857,0.0003426634
2458746.121526882,1.0000852,0.0003427462
2458746.122915768,0.9998556,0.0003424701
2458746.124304655,1.0001888,0.0003428191
2458746.125693541,1.0002547,0.0003425040
2458746.127082427,1.0006525,0.0003426341
2458746.128471314,1.0000699,0.0003426791
2458746.129860200,0.9995814,0.0003425485
2458746.131249086,1.0004355,0.0003426814
2458746.132637973,0.9995202,0.0003424933
2458746.134026859,0.9999995,0.0003426404
2458746.135415746,1.0001282,0.0003428120
2458746.136804632,1.0002473,0.0003427031
2458746.138193518,1.0001193,0.0003425927
2458746.139582405,1.0004401,0.0003427375
2458746.140971291,1.0000359,0.0003424915
2458746.142360178,1.0017955,0.0003429269
2458746.143749064,1.0006114,0.0003425378
2458746.145137951,1.0002895,0.0003426843
2458746.146526837,1.0003867,0.0003426254
2458746.147915723,0.9994997,0.0003425258
2458746.149304610,1.0012191,0.0003428784
2458746.150693496,0.9998030,0.0003426867
2458746.152082383,1.0003307,0.0003425135
2458746.153471269,1.0002074,0.0003426543
2458746.154860155,1.0002735,0.0003427374
2458746.156249042,0.9999963,0.0003423435
2458746.157637928,1.0006710,0.0003426457
2458746.159026815,0.9997643,0.0003423164
2458746.160415701,1.0003301,0.0003426038
2458746.161804588,0.9997410,0.0003425185
2458746.163193474,1.0003407,0.0003425626
2458746.164582360,0.9997606,0.0003423830
2458746.165971247,1.0003700,0.0003426386
2458746.167360133,1.0010898,0.0003428815
2458746.168749019,1.0003255,0.0003425849
2458746.170137906,1.0000270,0.0003424932
2458746.171526792,0.9999613,0.0003425057
2458746.172915678,1.0005859,0.0003426566
2458746.174304565,1.0004424,0.0003425535
2458746.175693451,1.0000072,0.0003426742
2458746.177082337,1.0000641,0.0003426533
2458746.178471224,1.0000500,0.0003426012
2458746.179860110,0.9999529,0.0003426325
2458746.181248997,0.9999056,0.0003425385
2458746.182637883,1.0001531,0.0003425558
2458746.184026769,1.0001605,0.0003425884
2458746.185415656,1.0003006,0.0003426031
2458746.186804542,1.0001839,0.0003425828
2458746.188193429,1.0003259,0.0003426797
2458746.189582315,1.0002732,0.0003426408
2458746.190971202,1.0003577,0.0003426640
2458746.192360088,1.0000243,0.0003424513
2458746.193748974,1.0003639,0.0003425009
2458746.195137861,1.0004495,0.0003426570
2458746.196526747,0.9994543,0.0003424502
2458746.197915633,1.0000336,0.0003424109
2458746.199304520,0.9999091,0.0003423651
2458746.200693406,0.9999640,0.0003426717
2458746.202082293,0.9998467,0.0003427565
2458746.203471179,1.0008799,0.0003425179
2458746.204860066,1.0003863,0.0003426237
2458746.206248952,1.0002178,0.0003425885
2458746.207637838,1.0000903,0.0003425962
2458746.209026725,1.0008457,0.0003425701
2458746.210415611,0.9993331,0.0003423348
2458746.211804498,1.0001429,0.0003425082
2458746.213193384,1.0000645,0.0003426102
2458746.214582270,1.0007021,0.0003426198
2458746.215971156,1.0003985,0.0003426247
2458746.217360043,0.9997626,0.0003425801
2458746.218748929,1.0001742,0.0003424949
2458746.220137815,1.0000681,0.0003424657
2458746.221526702,0.9995802,0.0003424232
2458746.222915588,1.0000243,0.0003423832
2458746.224304475,1.0002010,0.0003423414
2458746.225693361,0.9998501,0.0003424333
2458746.227082247,1.0002487,0.0003424334
2458746.228471134,1.0005884,0.0003423290
2458746.229860020,1.0015398,0.0003424672
2458746.231248906,0.9996458,0.0003422980
2458746.232637793,1.0000679,0.0003423791
2458746.234026679,1.0003375,0.0003423256
2458746.235415566,1.0005562,0.0003425631
2458746.236804452,0.9997879,0.0003422399
2458746.238193339,1.0001224,0.0003423858
2458746.239582225,0.9993997,0.0003422932
2458746.240971111,0.9996461,0.0003423459
2458746.242359998,1.0006601,0.0003425697
2458746.243748884,1.0000534,0.0003424609
2458746.245137770,0.9995111,0.0003426119
2458746.246526657,1.0004132,0.0003425162
2458746.247915543,0.9992846,0.0003422240
2458746.250693316,1.0005155,0.0003423881
2458746.252082202,1.0006269,0.0003423412
2458746.253471089,1.0006277,0.0003425030
2458746.254859975,1.0005277,0.0003423488
2458746.256248861,0.9998691,0.0003422756
2458746.257637748,1.0000358,0.0003422512
2458746.259026634,0.9998492,0.0003423043
2458746.260415521,1.0000024,0.0003424074
2458746.261804407,0.9998821,0.0003421698
2458746.263193293,1.0000404,0.0003423184
2458746.264582179,0.9999949,0.0003423452
2458746.265971066,1.0003754,0.0003422840
2458746.267359952,0.9997520,0.0003423415
2458746.268748838,0.9998721,0.0003421982
2458746.270137725,0.9996786,0.0003423522
2458746.271526611,1.0003210,0.0003423143
2458746.272915497,1.0003391,0.0003421581
2458746.274304384,0.9999643,0.0003421696
2458746.275693270,0.9992939,0.0003421540
2458746.277082157,0.9998257,0.0003422234
2458746.278471043,0.9996150,0.0003421774
2458746.279859930,0.9992785,0.0003421002
2458746.281248816,0.9998978,0.0003423904
2458746.282637702,1.0004017,0.0003422402
2458746.284026589,1.0000092,0.0003422201
2458746.285415475,0.9997299,0.0003421188
2458746.286804361,1.0000249,0.0003421830
2458746.288193248,1.0000068,0.0003422189
2458746.289582134,0.9991255,0.0003421955
2458746.290971020,0.9999008,0.0003421741
2458746.292359907,0.9995304,0.0003421486
2458746.293748793,0.9999534,0.0003423104
2458746.295137680,1.0006184,0.0003424184
2458746.296526566,1.0003083,0.0003422325
2458746.297915452,1.0004951,0.0003422566
2458746.299304339,0.9999803,0.0003420766
2458746.300693225,1.0007793,0.0003422351
2458746.302082111,0.9998112,0.0003424185
2458746.303470998,0.9999813,0.0003421785
2458746.304859884,0.9993539,0.0003420550
2458746.306248771,1.0001330,0.0003420779
2458746.307637657,0.9999137,0.0003421527
2458746.309026543,0.9996126,0.0003422289
2458746.310415430,1.0003754,0.0003423047
2458746.311804316,0.9996414,0.0003421368
2458746.313193202,0.9998054,0.0003421041
2458746.314582088,0.9998936,0.0003421394
2458746.315970975,1.0000916,0.0003420950
2458746.317359861,0.9991151,0.0003418920
2458746.320137634,1.0004854,0.0003421147
2458746.321526520,1.0002655,0.0003423781
2458746.322915407,0.9995434,0.0003420068
2458746.324304293,0.9997538,0.0003420754
2458746.325693179,1.0008327,0.0003423589
2458746.327082066,0.9997422,0.0003420846
2458746.328470952,0.9997730,0.0003420974
2458746.329859838,1.0004055,0.0003421969
2458746.331248725,1.0000780,0.0003421975
2458746.332637611,0.9998682,0.0003422768
2458746.334026498,0.9996187,0.0003419006
2458746.335415384,1.0000361,0.0003420655
2458746.336804270,0.9990521,0.0003419248
2458746.338193157,0.9995814,0.0003420013
2458746.339582043,1.0007517,0.0003421881
2458746.340970929,0.9997851,0.0003419796
2458746.342359816,1.0004835,0.0003421656
2458746.343748702,1.0004571,0.0003422149
2458746.345137588,0.9999867,0.0003422620
2458746.346526475,1.0001022,0.0003421660
2458746.347915361,0.9996735,0.0003420447
2458746.349304247,0.9999509,0.0003420627
2458746.350693134,1.0004216,0.0003419622
2458746.352082020,1.0004611,0.0003420704
2458746.353470907,0.9997372,0.0003420070
2458746.354859793,1.0002991,0.0003420555
2458746.356248679,1.0003422,0.0003422505
2458746.357637566,1.0002322,0.0003422726
2458746.359026452,1.0003390,0.0003423037
2458746.360415339,0.9996321,0.0003421152
2458746.361804225,1.0005768,0.0003421619
2458746.363193111,0.9994801,0.0003422767
2458746.364581998,1.0007426,0.0003420683
2458746.365970884,1.0002324,0.0003421960
2458746.367359770,1.0000882,0.0003421655
2458746.368748656,1.0001150,0.0003420888
2458746.370137542,1.0005880,0.0003420414
2458746.371526429,1.0007844,0.0003419985
2458746.372915315,1.0005345,0.0003419858
2458746.374304201,0.9997284,0.0003420934
2458746.375693088,0.9996756,0.0003418409
2458746.377081974,1.0001900,0.0003421032
2458746.378470860,1.0007276,0.0003421472
2458746.379859747,1.0000932,0.0003420815
2458746.381248633,0.9998172,0.0003421517
2458746.382637520,0.9998692,0.0003421151
2458746.384026406,0.9998728,0.0003421200
2458746.385415292,0.9998819,0.0003421787
2458746.386804179,1.0007827,0.0003422332
2458746.388193065,1.0000380,0.0003424077
2458746.389581951,0.9999870,0.0003420734
2458746.390970838,1.0000017,0.0003421253
2458746.392359724,0.9999893,0.0003421406
2458746.393748611,0.9991553,0.0003422438
2458746.395137497,1.0000128,0.0003420083
2458746.396526383,1.0006697,0.0003423771
2458746.397915270,1.0000545,0.0003420780
2458746.399304156,1.0002660,0.0003423264
2458746.400693042,1.0005202,0.0003422257
2458746.402081929,1.0000790,0.0003421498
2458746.403470815,0.9995381,0.0003421108
2458746.404859701,0.9999242,0.0003421739
2458746.406248588,1.0001440,0.0003421732
2458746.407637474,0.9993731,0.0003419929
2458746.409026360,1.0000727,0.0003422334
2458746.410415247,1.0004935,0.0003421664
2458746.411804133,1.0003176,0.0003423150
2458746.413193019,1.0000191,0.0003420587
2458746.414581906,1.0008653,0.0003422276
2458746.415970792,1.0001303,0.0003421200
2458746.417359678,1.0007697,0.0003421867
2458746.418748565,1.0002903,0.0003423524
2458746.420137451,1.0004869,0.0003422468
2458746.421526337,1.0000039,0.0003422211
2458746.422915224,0.9998000,0.0003422829
2458746.424304110,0.9998142,0.0003420733
2458746.425692996,0.9999963,0.0003422214
2458746.427081882,1.0000166,0.0003422982
2458746.428470769,1.0003343,0.0003421377
2458746.429859655,1.0002403,0.0003421858
2458746.431248541,1.0002627,0.0003421807
2458746.432637428,1.0007895,0.0003422100
2458746.434026314,1.0000773,0.0003423051
2458746.435415200,0.9999296,0.0003423759
2458746.436804087,1.0000531,0.0003424316
2458746.438192973,1.0004050,0.0003420537
2458746.439581859,1.0003185,0.0003422243
2458746.440970746,1.0003745,0.0003421927
2458746.442359632,0.9998573,0.0003422728
2458746.443748518,1.0009607,0.0003421094
2458746.445137405,1.0002163,0.0003422938
2458746.446526291,1.0001510,0.0003421911
2458746.447915177,1.0002791,0.0003422421
2458746.449304064,0.9999721,0.0003423316
2458746.450692950,1.0003007,0.0003423579
2458746.452081836,1.0003327,0.0003422911
2458746.453470723,1.0000589,0.0003422265
2458746.454859609,0.9997858,0.0003423662
2458746.456248495,0.9994382,0.0003421093
2458746.457637382,1.0000332,0.0003423676
2458746.459026268,0.9996087,0.0003422375
2458746.460415154,0.9995944,0.0003422898
2458746.461804041,1.0005927,0.0003424007
2458746.463192927,0.9996635,0.0003421909
2458746.464581813,1.0003214,0.0003423627
2458746.465970700,1.0000947,0.0003422855
2458746.467359586,0.9997821,0.0003422601
2458746.468748472,1.0002886,0.0003423742
2458746.470137359,1.0003009,0.0003424386
2458746.471526245,1.0007309,0.0003426983
2458746.472915131,1.0000371,0.0003422827
2458746.474304018,0.9998553,0.0003424442
2458746.475692904,0.9999366,0.0003423524
2458746.477081790,1.0004319,0.0003424003
2458746.478470677,1.0004159,0.0003427369
2458746.479859563,0.9996062,0.0003423391
2458746.481248449,1.0003012,0.0003426435
2458746.482637336,1.0004382,0.0003424674
2458746.484026222,0.9996319,0.0003423655
2458746.485415108,0.9999657,0.0003423990
2458746.486803995,0.9996236,0.0003424177
2458746.488192881,1.0001244,0.0003425327
2458746.489581767,0.9990201,0.0003422957
2458746.490970653,0.9997310,0.0003423334
2458746.492359540,1.0003945,0.0003425783
2458746.493748426,0.9994021,0.0003423734
2458746.495137312,0.9999348,0.0003424115
2458746.496526199,0.9997100,0.0003425333
2458746.497915085,0.9996484,0.0003424641
2458746.499303971,1.0003616,0.0003424670
2458746.500692858,1.0004573,0.0003425951
2458746.502081744,1.0002315,0.0003425594
2458746.503470630,1.0000498,0.0003424407
2458746.504859516,1.0003034,0.0003426739
2458746.506248403,0.9997224,0.0003424065
2458746.507637289,0.9991569,0.0003424140
2458746.509026175,0.9999519,0.0003425073
2458746.510415062,1.0000904,0.0003427119
2458746.511803948,1.0005684,0.0003426558
2458746.513192834,1.0001916,0.0003429170
2458746.514581721,0.9993133,0.0003424966
2458746.515970607,0.9997130,0.0003425847
2458746.517359493,1.0000536,0.0003426171
2458746.518748380,0.9997160,0.0003425238
2458746.520137266,0.9999273,0.0003426255
2458746.521526152,1.0001896,0.0003425167
2458746.522915039,1.0000541,0.0003427092
2458746.524303925,1.0006591,0.0003427215
2458746.525692811,1.0018486,0.0003428423
2458746.527081698,1.0010776,0.0003428715
2458746.528470584,1.0000800,0.0003426049
2458746.529859470,1.0001092,0.0003425969
2458746.531248357,1.0006135,0.0003427870
2458746.532637243,1.0004544,0.0003426427
2458746.534026129,1.0003558,0.0003425936
2458746.535415016,1.0002495,0.0003427315
2458746.536803902,0.9998291,0.0003429243
2458746.538192788,0.9998822,0.0003426774
2458746.539581675,0.9992962,0.0003426470
2458746.540970561,1.0001389,0.0003426233
2458746.542359447,0.9993673,0.0003424568
2458746.543748334,1.0000653,0.0003424185
2458746.545137220,1.0001497,0.0003426849
2458746.546526106,0.9999838,0.0003427557
2458746.547914993,1.0002740,0.0003428016
2458746.549303879,0.9993328,0.0003427501
2458746.550692765,0.9999261,0.0003426512
2458746.552081651,1.0003075,0.0003428348
2458746.553470538,0.9994317,0.0003426236
2458746.554859424,1.0003463,0.0003427999
2458746.556248310,1.0002253,0.0003428281
2458746.557637196,0.9997740,0.0003427625
2458746.559026083,1.0005552,0.0003428627
2458746.560414969,1.0000966,0.0003427710
2458746.561803855,0.9996805,0.0003428558
2458746.563192742,0.9994079,0.0003427000
2458746.564581628,0.9998875,0.0003429369
2458746.565970514,0.9999357,0.0003428562
2458746.567359401,1.0006282,0.0003430635
2458746.568748287,0.9996471,0.0003428111
2458746.570137173,1.0000634,0.0003428375
2458746.571526060,0.9996838,0.0003428561
2458746.572914946,0.9996066,0.0003427741
2458746.574303832,0.9998167,0.0003430346
2458746.575692719,1.0004033,0.0003428464
2458746.577081605,0.9995788,0.0003429257
2458746.578470491,0.9991762,0.0003427891
2458746.579859377,1.0004040,0.0003428658
2458746.581248264,0.9996560,0.0003428963
2458746.582637150,1.0005792,0.0003428902
2458746.584026036,1.0004199,0.0003429353
2458746.585414923,1.0000176,0.0003429972
2458746.586803809,0.9998692,0.0003429287
2458746.588192695,0.9993240,0.0003428947
2458746.589581581,1.0001198,0.0003429357
2458746.590970468,1.0000430,0.0003429220
2458746.592359354,1.0001692,0.0003428287
2458746.593748240,1.0001797,0.0003428904
2458746.595137127,1.0002992,0.0003430237
2458746.596526013,1.0001251,0.0003431430
2458746.597914899,1.0001267,0.0003427936
2458746.599303786,0.9994919,0.0003428872
2458746.600692672,1.0004592,0.0003429725
2458746.602081558,1.0003275,0.0003428018
2458746.603470445,1.0000308,0.0003429251
2458746.604859331,1.0005607,0.0003429886
2458746.606248217,1.0004888,0.0003428292
2458746.607637104,1.0002064,0.0003429971
2458746.609025990,0.9993532,0.0003427771
2458746.610414876,1.0000876,0.0003428767
2458746.611803762,0.9999725,0.0003428996
2458746.613192649,1.0001644,0.0003429035
2458746.614581535,0.9998988,0.0003428535
2458746.615970421,0.9999609,0.0003428718
2458746.617359308,0.9998736,0.0003429389
2458746.618748194,0.9999825,0.0003429485
2458746.620137080,0.9999773,0.0003430267
2458746.621525967,1.0001601,0.0003431737
2458746.622914853,0.9998412,0.0003428874
2458746.624303739,1.0001135,0.0003430278
2458746.625692626,1.0001072,0.0003429667
2458746.627081512,0.9986196,0.0003428160
2458746.628470398,1.0003870,0.0003428803
2458746.629859284,1.0012300,0.0003431314
2458746.631248171,1.0003152,0.0003428509
2458746.632637057,0.9994967,0.0003429064
2458746.634025943,0.9996480,0.0003428528
2458746.635414829,1.0003861,0.0003428882
2458746.636803715,1.0000520,0.0003430485
2458746.638192602,0.9996150,0.0003427969
2458746.639581488,1.0001631,0.0003431316
2458746.640970374,1.0002215,0.0003430557
2458746.642359261,1.0001570,0.0003428827
2458746.643748147,1.0009599,0.0003431621
2458746.645137033,1.0002142,0.0003431071
2458746.646525920,0.9996970,0.0003429101
2458746.647914806,0.9990707,0.0003428404
2458746.649303692,0.9995076,0.0003428761
2458746.650692578,1.0001585,0.0003429865
2458746.652081465,0.9999949,0.0003429417
2458746.653470351,1.0001271,0.0003430577
2458746.654859237,1.0001300,0.0003427970
2458746.656248124,1.0007536,0.0003430793
2458746.657637010,0.9995367,0.0003428884
2458746.659025896,1.0002374,0.0003429082
2458746.660414783,0.9997157,0.0003428661
2458746.661803669,1.0000848,0.0003429122
2458746.663192555,1.0003801,0.0003429690
2458746.664581442,0.9998811,0.0003430499
2458746.665970328,0.9998596,0.0003430751
2458746.667359214,0.9997257,0.0003429249
2458746.668748100,0.9996596,0.0003434184
2458746.670136987,1.0001647,0.0003429878
2458746.671525873,0.9998515,0.0003430110
2458746.672914759,0.9997676,0.0003428600
2458746.674303645,0.9999855,0.0003428522
2458746.675692532,0.9999656,0.0003430097
2458746.677081418,1.0006661,0.0003431932
2458746.678470304,1.0008458,0.0003430616
2458746.679859191,1.0011872,0.0003430681
2458746.681248077,1.0006125,0.0003430184
2458746.682636963,1.0006612,0.0003429210
2458746.684025850,1.0000603,0.0003427903
2458746.685414736,0.9999608,0.0003427998
2458746.686803622,0.9999801,0.0003429784
2458746.688192508,1.0001207,0.0003429267
2458746.689581395,0.9995252,0.0003428350
2458746.690970281,0.9996841,0.0003429068
2458746.692359167,0.9994694,0.0003427849
2458746.693748054,1.0009169,0.0003431007
2458746.695136940,0.9994392,0.0003428791
2458746.696525826,1.0002676,0.0003429824
2458746.697914713,1.0003814,0.0003429771
2458746.699303599,1.0006567,0.0003430728
2458746.700692485,0.9999407,0.0003428645
2458746.702081371,1.0004946,0.0003429852
2458746.703470258,0.9986222,0.0003428047
2458746.704859144,1.0006887,0.0003431737
2458746.706248030,1.0000751,0.0003430138
2458746.707636916,1.0003260,0.0003429856
2458746.709025803,1.0006226,0.0003430858
2458746.710414689,0.9997698,0.0003429720
2458746.711803575,0.9992612,0.0003429638
2458746.713192462,1.0004619,0.0003428960
2458746.714581348,0.9997681,0.0003431757
2458746.715970234,1.0000847,0.0003428379
2458746.717359120,1.0006594,0.0003430539
2458746.718748007,1.0002714,0.0003432394
2458746.720136893,1.0006736,0.0003430526
2458746.721525779,1.0004726,0.0003431729
2458746.722914665,1.0005310,0.0003430194
2458746.724303551,0.9989666,0.0003427243
2458746.725692438,0.9997869,0.0003431127
2458746.727081324,1.0011155,0.0003431140
2458746.728470210,1.0001500,0.0003432057
2458746.729859097,0.9994809,0.0003429939
2458746.731247983,0.9999062,0.0003430962
2458746.732636869,1.0002533,0.0003431511
2458746.734025755,1.0004709,0.0003432168
2458746.735414642,1.0003184,0.0003430911
2458746.736803528,0.9997337,0.0003430118
2458746.738192414,0.9997558,0.0003430110
2458746.739581301,1.0000978,0.0003431256
2458746.740970187,0.9993937,0.0003430686
2458746.742359073,0.9997410,0.0003429920
2458746.743747959,0.9997750,0.0003430976
2458746.745136846,1.0001950,0.0003430456
2458746.746525732,0.9999581,0.0003431388
2458746.747914618,0.9997456,0.0003430628
2458746.749303504,1.0006039,0.0003432751
2458746.750692391,1.0002435,0.0003431845
2458746.752081277,1.0000842,0.0003432699
2458746.753470163,1.0005104,0.0003431332
2458746.754859050,0.9997434,0.0003432975
2458746.756247936,0.9996104,0.0003429979
2458746.757636822,1.0000096,0.0003430934
2458746.759025708,0.9994797,0.0003432640
2458746.760414595,1.0015230,0.0003432619
2458746.761803481,1.0006949,0.0003432712
2458746.763192367,1.0000477,0.0003431517
2458746.764581254,1.0003120,0.0003432909
2458746.765970140,0.9989842,0.0003431349
2458746.767359026,0.9998638,0.0003430889
2458746.768747913,0.9999641,0.0003431926
2458746.770136799,0.9993757,0.0003431038
2458746.771525685,1.0006451,0.0003432387
2458746.772914571,0.9997331,0.0003431480
2458746.774303458,0.9997769,0.0003432921
2458746.775692344,1.0000612,0.0003431870
2458746.777081230,1.0000376,0.0003433867
2458746.778470117,1.0000912,0.0003431902
2458746.779859003,0.9998852,0.0003430860
2458746.781247889,1.0001645,0.0003432339
2458746.782636775,0.9991592,0.0003433007
2458746.784025661,0.9990973,0.0003431997
2458746.785414548,0.9998665,0.0003432534
2458746.786803434,1.0000269,0.0003433432
2458746.788192320,0.9997491,0.0003433167
2458746.789581207,0.9993261,0.0003431751
2458746.790970093,1.0000794,0.0003432879
2458746.792358979,1.0000208,0.0003433369
2458746.793747865,1.0000649,0.0003434590
2458746.795136752,1.0001990,0.0003434716
2458746.796525638,0.9999817,0.0003435713
2458746.797914524,1.0013524,0.0003435000
2458746.799303411,0.9999799,0.0003433439
2458746.800692297,0.9995363,0.0003432226
2458746.802081183,0.9994954,0.0003433651
2458746.803470069,0.9996241,0.0003434783
2458746.804858956,0.9999796,0.0003432517
2458746.806247842,0.9993623,0.0003433517
2458746.807636728,0.9998398,0.0003434507
2458746.809025614,1.0001720,0.0003435176
2458746.810414501,0.9999012,0.0003434843
2458746.811803387,0.9994832,0.0003434244
2458746.813192273,0.9999607,0.0003434435
2458746.814581160,0.9994409,0.0003432917
2458746.815970046,0.9997300,0.0003434090
2458746.817358932,0.9997032,0.0003433333
2458746.818747818,0.9998773,0.0003434858
2458746.820136704,0.9996070,0.0003433067
2458746.821525590,1.0000903,0.0003434137
2458746.822914477,0.9997724,0.0003433726
2458746.824303363,0.9996015,0.0003435142
2458746.825692249,0.9997915,0.0003435109
2458746.827081136,1.0000957,0.0003435357
2458746.828470022,0.9997655,0.0003435232
2458746.829858908,0.9999243,0.0003435033
2458746.831247794,0.9996182,0.0003433833
2458746.832636681,1.0001137,0.0003434193
2458746.834025567,1.0000202,0.0003433866
2458746.835414453,1.0004595,0.0003434673
2458746.836803340,1.0004859,0.0003436216
2458746.838192226,0.9994843,0.0003435327
2458746.839581112,0.9993229,0.0003436072
2458746.840969998,0.9995576,0.0003434090
2458746.842358884,1.0003234,0.0003435476
2458746.843747771,0.9994485,0.0003433473
2458746.845136657,1.0003677,0.0003435531
2458746.846525543,0.9997877,0.0003434692
2458746.847914430,1.0001880,0.0003434786
2458746.849303316,0.9991109,0.0003433308
2458746.850692202,1.0001212,0.0003435611
2458746.852081088,1.0000548,0.0003435312
2458746.853469975,0.9998916,0.0003435455
2458746.854858861,0.9997570,0.0003433954
2458746.856247747,1.0002636,0.0003437661
2458746.857636634,1.0004127,0.0003435991
2458746.859025520,0.9998666,0.0003435292
2458746.860414406,1.0002277,0.0003434776
2458746.861803292,1.0006171,0.0003434373
2458746.863192178,1.0009495,0.0003435568
2458746.864581065,0.9995519,0.0003434100
2458746.865969951,0.9995622,0.0003433242
2458746.867358837,0.9997396,0.0003433367
2458746.868747724,0.9995866,0.0003434745
2458746.870136610,0.9999750,0.0003435745
2458746.871525496,0.9998687,0.0003436810
2458746.872914382,1.0003895,0.0003435837
2458746.874303269,1.0002721,0.0003435058
2458746.875692155,1.0000685,0.0003434695
2458746.877081041,1.0004650,0.0003434400
2458746.878469927,0.9999451,0.0003435014
2458746.879858814,1.0008215,0.0003436800
2458746.881247700,0.9999997,0.0003433962
2458746.882636586,1.0010718,0.0003438029
2458746.884025473,1.0010415,0.0003435097
2458746.885414359,0.9996274,0.0003438122
2458746.886803245,1.0000822,0.0003434395
2458746.888192131,1.0000876,0.0003434813
2458746.889581018,1.0001324,0.0003434868
2458746.890969904,0.9998717,0.0003435830
2458746.892358790,1.0003379,0.0003436669
2458746.893747676,0.9996824,0.0003436572
2458746.895136563,0.9994600,0.0003434917
2458746.896525449,1.0002592,0.0003435938
2458746.897914335,1.0000183,0.0003437425
2458746.899303221,0.9994581,0.0003434181
2458746.900692108,0.9997634,0.0003435480
2458746.902080994,0.9998315,0.0003436344
2458746.903469880,1.0006318,0.0003435575
2458746.904858767,1.0006126,0.0003435565
2458746.906247653,0.9998859,0.0003435183
2458746.907636539,1.0003879,0.0003435742
2458746.909025425,1.0008393,0.0003436416
2458746.910414311,1.0000483,0.0003435550
2458746.911803198,0.9998884,0.0003434249
2458746.913192084,0.9999649,0.0003436914
2458746.914580970,0.9991759,0.0003433487
2458746.915969857,1.0000251,0.0003436085
2458746.917358743,0.9998322,0.0003435051
2458746.918747629,1.0008032,0.0003435270
2458746.920136515,1.0002920,0.0003434945
2458746.921525402,0.9998199,0.0003435509
2458746.922914288,1.0001166,0.0003437013
2458746.924303174,0.9993493,0.0003432814
2458746.925692060,1.0005073,0.0003435291
2458746.927080947,1.0001138,0.0003435197
2458746.928469833,1.0000267,0.0003436631
2458746.929858719,0.9995390,0.0003434625
2458746.931247605,1.0002056,0.0003436039
2458746.932636491,0.9996487,0.0003433837
2458746.934025378,0.9997509,0.0003435201
2458746.935414264,0.9994068,0.0003433251
2458746.936803150,1.0003647,0.0003436075
2458746.938192036,1.0001229,0.0003435861
2458746.939580922,1.0002069,0.0003433352
2458746.940969809,1.0001781,0.0003434682
2458746.942358695,1.0001766,0.0003434279
2458746.943747581,0.9999737,0.0003434803
2458746.945136467,0.9999064,0.0003436147
2458746.946525354,0.9996202,0.0003434070
2458746.947914240,1.0004815,0.0003435473
2458746.949303126,1.0002509,0.0003436802
2458746.950692013,0.9998426,0.0003433676
2458746.952080899,1.0000226,0.0003434865
2458746.953469785,0.9999928,0.0003433373
2458746.954858671,0.9996819,0.0003433312
2458746.956247557,0.9994318,0.0003434519
2458746.957636444,0.9998414,0.0003432552
2458746.959025330,1.0005483,0.0003435882
2458746.960414216,1.0002302,0.0003433451
2458746.961803103,0.9999749,0.0003432793
2458746.963191989,1.0002816,0.0003436578
2458746.964580875,0.9996058,0.0003432235
2458746.965969761,0.9999619,0.0003433799
2458746.967358648,1.0002526,0.0003433430
2458746.968747534,1.0002278,0.0003434147
2458746.970136420,1.0000044,0.0003434089
2458746.971525306,1.0001527,0.0003434277
2458746.972914192,0.9993876,0.0003433414
2458746.974303079,1.0001055,0.0003433755
2458746.975691965,1.0001515,0.0003432397
2458746.977080851,0.9999036,0.0003433327
2458746.978469738,0.9998224,0.0003434509
2458746.979858624,1.0004220,0.0003435337
2458746.981247510,1.0000614,0.0003433267
2458746.982636396,0.9993707,0.0003432192
2458746.984025283,1.0003923,0.0003434867
2458746.985414169,1.0007498,0.0003433922
2458746.986803055,0.9995279,0.0003433087
2458746.988191941,0.9996972,0.0003435241
2458746.989580827,0.9996048,0.0003432944
2458746.990969714,1.0003909,0.0003432786
2458746.992358600,0.9999487,0.0003433459
2458746.993747486,1.0002730,0.0003432691
2458746.995136373,1.0000164,0.0003433584
2458746.996525259,1.0001877,0.0003433848
2458746.997914145,0.9994002,0.0003432896
2458746.999303031,0.9994650,0.0003432707
2458747.000691918,0.9997614,0.0003432507
2458747.002080804,1.0001086,0.0003434225
2458747.003469690,1.0006312,0.0003433834
2458747.004858576,1.0002012,0.0003433637
2458747.006247463,0.9998446,0.0003432991
2458747.007636349,1.0005411,0.0003434755
2458747.009025235,0.9997242,0.0003433065
2458747.010414122,1.0000884,0.0003432199
2458747.011803008,0.9995749,0.0003432629
2458747.013191894,1.0008738,0.0003434466
2458747.014580780,1.0006161,0.0003434612
2458747.015969666,1.0001305,0.0003433098
2458747.017358553,1.0005477,0.0003433620
2458747.018747439,1.0000352,0.0003435253
2458747.020136325,1.0006400,0.0003434760
2458747.021525211,1.0004052,0.0003437703
2458747.022914098,1.0001812,0.0003433950
2458747.024302984,1.0008688,0.0003434918
2458747.025691870,1.0003451,0.0003433222
2458747.027080756,0.9997846,0.0003432827
2458747.028469643,1.0000681,0.0003433906
2458747.029858529,0.9998508,0.0003433913
2458747.031247415,1.0004691,0.0003434812
2458747.032636301,1.0000986,0.0003434316
2458747.034025188,0.9997636,0.0003433035
2458747.035414074,0.9990022,0.0003433863
2458747.036802960,1.0000988,0.0003435159
2458747.038191846,0.9996028,0.0003432944
2458747.039580733,0.9993091,0.0003432638
2458747.040969619,0.9999236,0.0003434808
2458747.042358505,0.9999641,0.0003433988
2458747.043747391,0.9999151,0.0003434294
2458747.045136278,0.9996373,0.0003435198
2458747.046525164,1.0000196,0.0003433061
2458747.047914050,1.0000352,0.0003433865
2458747.049302936,1.0001330,0.0003433907
2458747.050691823,1.0000681,0.0003434199
2458747.052080709,1.0002481,0.0003434171
2458747.053469595,0.9993785,0.0003434385
2458747.054858481,1.0006196,0.0003435190
2458747.056247368,0.9996853,0.0003435184
2458747.057636254,1.0001337,0.0003435331
2458747.059025140,1.0005486,0.0003435018
2458747.060414026,1.0002137,0.0003432815
2458747.061802912,0.9999142,0.0003433162
2458747.063191799,0.9998164,0.0003434068
2458747.064580685,1.0002774,0.0003435113
2458747.065969571,1.0003405,0.0003435447
2458747.067358457,1.0001579,0.0003435675
2458747.068747343,1.0002687,0.0003435461
2458747.070136230,1.0002128,0.0003435322
2458747.071525116,0.9996352,0.0003435159
2458747.072914002,0.9997701,0.0003437041
2458747.074302888,1.0007723,0.0003437239
2458747.075691775,1.0006475,0.0003436139
2458747.077080661,1.0001372,0.0003436173
2458747.078469547,0.9996594,0.0003434356
2458747.079858433,0.9989951,0.0003433821
2458747.081247320,0.9993791,0.0003434717
2458747.082636206,0.9990334,0.0003434478
2458747.084025092,0.9987362,0.0003433569
2458747.085413978,0.9985180,0.0003435233
2458747.086802864,0.9982327,0.0003435648
2458747.088191751,0.9973267,0.0003432024
2458747.089580637,0.9982352,0.0003434940
2458747.090969523,0.9974997,0.0003432778
2458747.092358409,0.9968760,0.0003431047
2458747.093747296,0.9962465,0.0003429964
2458747.095136182,0.9961542,0.0003430622
2458747.096525068,0.9954636,0.0003429128
2458747.097913955,0.9957840,0.0003429912
2458747.099302841,0.9948146,0.0003429674
2458747.100691727,0.9950509,0.0003431569
2458747.102080613,0.9947006,0.0003429813
2458747.103469499,0.9949444,0.0003430342
2458747.104858386,0.9947305,0.0003429223
2458747.106247272,0.9940909,0.0003428260
2458747.107636158,0.9943261,0.0003429730
2458747.109025044,0.9941482,0.0003429324
2458747.110413931,0.9941099,0.0003429351
2458747.111802817,0.9944064,0.0003430301
2458747.113191703,0.9941607,0.0003428754
2458747.114580589,0.9937338,0.0003428304
2458747.115969476,0.9946763,0.0003432122
2458747.117358362,0.9948228,0.0003429512
2458747.118747248,0.9932034,0.0003428529
2458747.120136134,0.9941240,0.0003431329
2458747.121525021,0.9934213,0.0003429405
2458747.122913907,0.9937544,0.0003428087
2458747.124302793,0.9945032,0.0003428695
2458747.125691679,0.9940985,0.0003431355
2458747.127080566,0.9943716,0.0003429183
2458747.128469452,0.9940206,0.0003429619
2458747.129858338,0.9943071,0.0003429053
2458747.131247224,0.9940644,0.0003429992
2458747.132636111,0.9941904,0.0003429082
2458747.134024997,0.9944875,0.0003428779
2458747.135413883,0.9941292,0.0003427988
2458747.136802769,0.9945039,0.0003429742
2458747.138191655,0.9945278,0.0003429479
2458747.139580542,0.9945342,0.0003429898
2458747.140969428,0.9941035,0.0003429174
2458747.142358314,0.9938705,0.0003431627
2458747.143747201,0.9946554,0.0003429619
2458747.145136087,0.9935827,0.0003429189
2458747.146524973,0.9939459,0.0003430821
2458747.147913859,0.9945278,0.0003430054
2458747.149302746,0.9948853,0.0003430826
2458747.150691632,0.9944704,0.0003430551
2458747.152080518,0.9949752,0.0003431098
2458747.153469404,0.9949636,0.0003430668
2458747.154858290,0.9953203,0.0003431496
2458747.156247177,0.9946987,0.0003433407
2458747.157636063,0.9955591,0.0003431615
2458747.159024949,0.9957736,0.0003433164
2458747.160413835,0.9954529,0.0003431800
2458747.161802722,0.9968706,0.0003433923
2458747.163191608,0.9962436,0.0003433250
2458747.164580494,0.9976494,0.0003435074
2458747.165969380,0.9975581,0.0003435181
2458747.167358266,0.9973945,0.0003436596
2458747.168747153,0.9981230,0.0003435691
2458747.170136039,0.9983395,0.0003434843
2458747.171524925,0.9984188,0.0003434842
2458747.172913812,0.9986224,0.0003436675
2458747.174302698,0.9988295,0.0003436215
2458747.175691584,0.9991861,0.0003438497
2458747.177080470,0.9996100,0.0003438729
2458747.179858243,1.0001324,0.0003437657
2458747.181247129,1.0002804,0.0003438260
2458747.182636015,0.9999287,0.0003437391
2458747.184024901,0.9992879,0.0003437119
2458747.185413788,1.0000306,0.0003438817
2458747.186802674,0.9995437,0.0003437557
2458747.188191560,1.0002179,0.0003438317
2458747.189580446,0.9999877,0.0003437978
2458747.190969333,0.9993814,0.0003437507
2458747.192358219,1.0000156,0.0003437791
2458747.193747105,1.0000629,0.0003437690
2458747.195135991,0.9996680,0.0003437573
2458747.196524878,0.9999395,0.0003436858
2458747.197913764,1.0002279,0.0003439338
2458747.199302650,1.0000118,0.0003440102
2458747.200691536,1.0002176,0.0003437313
2458747.202080423,0.9995288,0.0003436546
2458747.203469309,1.0000546,0.0003436087
2458747.204858195,0.9992796,0.0003435282
2458747.206247081,0.9997135,0.0003436121
2458747.207635968,0.9999863,0.0003436895
2458747.209024854,0.9993504,0.0003435635
2458747.210413740,0.9996593,0.0003436445
2458747.211802626,0.9992350,0.0003434375
2458747.213191512,1.0006203,0.0003438525
2458747.214580399,1.0001715,0.0003437364
2458747.215969285,0.9997757,0.0003436582
2458747.217358171,1.0005560,0.0003437691
2458747.218747057,0.9997418,0.0003436507
2458747.220135943,0.9997216,0.0003436289
2458747.221524830,1.0001049,0.0003435142
2458747.222913716,1.0002821,0.0003438561
2458747.224302602,1.0003663,0.0003437724
2458747.225691488,0.9990693,0.0003435165
2458747.227080374,1.0002247,0.0003435938
2458747.228469261,1.0006749,0.0003438926
2458747.229858147,0.9994855,0.0003433301
2458747.231247033,0.9998400,0.0003434463
2458747.232635919,0.9997506,0.0003435760
2458747.234024806,1.0005203,0.0003438680
2458747.235413692,1.0006565,0.0003437583
2458747.236802578,0.9999259,0.0003435552
2458747.238191464,1.0001785,0.0003437142
2458747.239580350,1.0004203,0.0003435981
2458747.240969237,0.9999747,0.0003435126
2458747.242358123,1.0007743,0.0003436840
2458747.243747009,1.0002113,0.0003435871
2458747.245135896,0.9995204,0.0003436481
2458747.246524782,0.9995175,0.0003433850
2458747.247913668,0.9994515,0.0003432529
2458747.249302554,0.9995102,0.0003434969
2458747.250691441,0.9998987,0.0003434481
2458747.252080327,1.0002366,0.0003434858
2458747.253469213,1.0000245,0.0003433960
2458747.254858099,0.9995506,0.0003434129
2458747.256246985,0.9999816,0.0003436048
2458747.257635872,0.9996406,0.0003433476
2458747.259024758,1.0001525,0.0003435784
2458747.260413644,0.9996707,0.0003435320
2458747.261802530,0.9998980,0.0003435063
2458747.263191417,1.0003423,0.0003434910
2458747.264580303,0.9997839,0.0003433018
2458747.265969189,0.9999588,0.0003435608
2458747.267358075,0.9996265,0.0003433634
2458747.268746961,0.9992372,0.0003432983
2458747.270135848,0.9998664,0.0003432618
2458747.271524734,1.0003126,0.0003436235
2458747.272913620,1.0001092,0.0003435578
2458747.274302506,0.9997011,0.0003431993
2458747.275691393,0.9996900,0.0003434537
2458747.277080279,1.0004674,0.0003433603
2458747.278469165,1.0003559,0.0003434012
2458747.279858052,1.0002605,0.0003432882
2458747.281246938,1.0006904,0.0003433359
2458747.282635824,1.0002000,0.0003432929
2458747.284024710,0.9996806,0.0003431153
2458747.285413596,0.9998580,0.0003433952
2458747.286802483,1.0000119,0.0003432755
2458747.288191369,0.9997179,0.0003433317
2458747.289580255,0.9992765,0.0003431962
2458747.290969141,0.9996490,0.0003434854
2458747.292358028,1.0003928,0.0003434878
2458747.293746914,1.0004747,0.0003433456
2458747.295135800,1.0005704,0.0003432472
2458747.296524686,0.9999890,0.0003432299
2458747.297913572,0.9996691,0.0003432666
2458747.299302459,0.9998876,0.0003434047
2458747.300691345,1.0006212,0.0003432338
2458747.302080231,0.9999133,0.0003432787
2458747.303469117,1.0003076,0.0003432758
2458747.304858004,1.0003006,0.0003434045
2458747.306246890,1.0000446,0.0003432037
2458747.307635776,1.0002114,0.0003432001
2458747.309024662,0.9998157,0.0003432352
2458747.310413549,0.9996883,0.0003434619
2458747.311802435,0.9999955,0.0003430949
2458747.313191321,1.0002821,0.0003433679
2458747.314580207,1.0003951,0.0003431551
2458747.315969094,0.9993948,0.0003430543
2458747.317357980,0.9997473,0.0003432077
2458747.318746866,0.9997590,0.0003431081
2458747.320135752,0.9997725,0.0003432745
2458747.321524639,0.9998887,0.0003431570
2458747.322913525,0.9999576,0.0003433363
2458747.324302411,0.9994248,0.0003432073
2458747.325691297,1.0001601,0.0003430197
2458747.327080183,0.9997852,0.0003430678
2458747.328469070,1.0000608,0.0003430654
2458747.329857956,1.0002097,0.0003430124
2458747.331246842,0.9992386,0.0003431452
2458747.332635728,1.0003626,0.0003431948
2458747.334024615,0.9997513,0.0003430928
2458747.335413501,1.0001596,0.0003432332
2458747.336802387,1.0003011,0.0003431371
2458747.338191273,1.0009996,0.0003433557
2458747.339580160,1.0000394,0.0003429615
2458747.340969046,1.0001067,0.0003430302
2458747.342357932,1.0003900,0.0003430612
2458747.343746819,0.9991960,0.0003429718
2458747.345135705,1.0009832,0.0003433127
2458747.346524591,0.9994915,0.0003430162
2458747.347913477,1.0003712,0.0003430925
2458747.349302363,1.0003462,0.0003430685
2458747.350691250,0.9995956,0.0003430624
2458747.352080136,1.0001728,0.0003429924
2458747.353469022,1.0003061,0.0003430824
2458747.354857908,1.0003009,0.0003429730
2458747.356246795,1.0005803,0.0003431284
2458747.357635681,0.9993180,0.0003429216
2458747.359024567,0.9999391,0.0003430464
2458747.360413453,1.0002688,0.0003430704
2458747.361802339,0.9997320,0.0003430198
2458747.363191226,0.9992533,0.0003428717
2458747.364580112,1.0002136,0.0003431263
2458747.365968998,0.9997918,0.0003429938
2458747.367357884,1.0000759,0.0003429824
2458747.368746771,1.0003806,0.0003431544
2458747.370135657,1.0003164,0.0003430645
2458747.371524543,1.0001654,0.0003430761
2458747.372913429,1.0001049,0.0003432558
2458747.374302316,1.0005081,0.0003431020
2458747.375691202,0.9999624,0.0003433233
2458747.377080088,1.0005006,0.0003431232
2458747.378468974,1.0003789,0.0003431702
2458747.379857861,0.9999103,0.0003431296
2458747.381246747,0.9999775,0.0003429348
2458747.382635633,0.9993669,0.0003432984
2458747.384024519,1.0001589,0.0003430105
2458747.385413405,0.9994277,0.0003431235
2458747.386802291,0.9999630,0.0003431365
2458747.388191178,1.0002557,0.0003430257
2458747.389580064,0.9998699,0.0003430273
2458747.390968950,0.9998758,0.0003430628
2458747.392357836,1.0001922,0.0003433000
2458747.393746723,1.0000870,0.0003431953
2458747.395135609,1.0002110,0.0003432341
2458747.396524495,1.0002493,0.0003431801
2458747.397913381,0.9999014,0.0003430912
2458747.399302267,0.9999567,0.0003432584
2458747.400691154,1.0000203,0.0003430909
2458747.402080040,0.9999698,0.0003431674
2458747.403468926,1.0001096,0.0003431501
2458747.404857812,1.0000228,0.0003431201
2458747.406246699,0.9993347,0.0003430302
2458747.407635585,0.9992742,0.0003431388
2458747.409024471,0.9996908,0.0003430943
2458747.410413357,0.9995914,0.0003431223
2458747.411802244,0.9999728,0.0003431535
2458747.413191130,1.0003572,0.0003432587
2458747.414580016,0.9995528,0.0003432070
2458747.415968902,0.9999797,0.0003431421
2458747.417357789,1.0003049,0.0003432598
2458747.418746675,0.9999370,0.0003433128
2458747.420135561,1.0006460,0.0003433164
2458747.421524447,0.9996174,0.0003431173
2458747.422913334,0.9999969,0.0003433128
2458747.424302220,0.9995266,0.0003432573
2458747.425691106,0.9997353,0.0003432301
2458747.427079992,0.9998181,0.0003432508
2458747.428468878,0.9996955,0.0003432412
2458747.429857765,0.9995647,0.0003434367
2458747.431246651,1.0000733,0.0003431572
2458747.432635537,1.0009788,0.0003433059
2458747.434024423,0.9998820,0.0003432540
2458747.435413310,0.9989786,0.0003433978
2458747.436802196,0.9998191,0.0003433803
2458747.438191082,1.0002267,0.0003434027
2458747.439579968,0.9998296,0.0003432784
2458747.440968855,1.0000048,0.0003434006
2458747.442357741,0.9994725,0.0003432939
2458747.443746627,0.9997863,0.0003433472
2458747.445135513,0.9996503,0.0003432159
2458747.446524400,1.0005663,0.0003435379
2458747.447913286,0.9996117,0.0003433830
2458747.449302172,0.9997094,0.0003434150
2458747.450691058,0.9992445,0.0003434326
2458747.452079945,0.9999670,0.0003432747
2458747.453468831,1.0008485,0.0003434072
2458747.454857717,1.0001007,0.0003432219
2458747.456246603,0.9995680,0.0003434160
2458747.457635490,1.0002415,0.0003433386
2458747.459024376,1.0001989,0.0003434561
2458747.460413262,1.0004858,0.0003436710
2458747.461802148,1.0009122,0.0003435535
2458747.463191034,0.9995821,0.0003434507
2458747.464579921,0.9995146,0.0003433791
2458747.465968807,1.0013912,0.0003438363
2458747.467357693,1.0003207,0.0003435335
2458747.468746580,1.0001666,0.0003435367
2458747.470135466,1.0002637,0.0003436194
2458747.471524352,1.0004086,0.0003435953
2458747.472913238,0.9998555,0.0003434937
2458747.474302125,1.0004254,0.0003436528
2458747.475691011,1.0005087,0.0003435533
2458747.477079897,0.9999766,0.0003436443
2458747.478468783,0.9999466,0.0003433911
2458747.479857669,1.0002668,0.0003435036
2458747.481246556,1.0001286,0.0003435251
2458747.482635442,0.9999198,0.0003435866
2458747.484024328,1.0000846,0.0003435749
2458747.485413214,1.0005251,0.0003436955
2458747.486802101,0.9992349,0.0003436835
2458747.488190987,0.9995064,0.0003434475
2458747.489579873,0.9996751,0.0003436046
2458747.490968760,1.0001302,0.0003436838
2458747.492357646,0.9996772,0.0003435459
2458747.493746532,0.9999121,0.0003435714
2458747.495135418,0.9998614,0.0003437353
2458747.496524304,1.0002615,0.0003436950
2458747.497913191,0.9996653,0.0003436182
2458747.499302077,1.0000722,0.0003437124
2458747.500690963,0.9999090,0.0003436688
2458747.502079849,0.9996642,0.0003436945
2458747.503468736,1.0001656,0.0003436939
2458747.504857622,1.0004106,0.0003436854
2458747.506246508,0.9991833,0.0003435893
2458747.507635394,0.9996950,0.0003437713
2458747.509024281,0.9994621,0.0003437146
2458747.510413167,1.0004462,0.0003439102
2458747.511802053,0.9999976,0.0003438306
2458747.513190939,1.0005925,0.0003437480
2458747.514579826,1.0001100,0.0003437508
2458747.515968712,1.0007243,0.0003438425
2458747.517357598,0.9999083,0.0003437752
2458747.518746484,0.9999491,0.0003437927
2458747.520135371,1.0001445,0.0003441520
2458747.521524257,0.9993505,0.0003436985
2458747.522913143,0.9992225,0.0003437013
2458747.524302029,1.0003797,0.0003437607
2458747.525690915,0.9996783,0.0003436139
2458747.527079802,1.0004352,0.0003438354
2458747.528468688,0.9997822,0.0003437700
2458747.529857574,0.9997739,0.0003438962
2458747.531246461,0.9997679,0.0003437973
2458747.532635347,0.9998478,0.0003438772
2458747.534024233,0.9997295,0.0003439769
2458747.535413119,1.0003185,0.0003438820
2458747.536802005,1.0005545,0.0003440620
2458747.538190892,0.9993013,0.0003439232
2458747.539579778,1.0002438,0.0003439213
2458747.540968664,1.0001979,0.0003439526
2458747.542357550,0.9994996,0.0003438083
2458747.543746436,0.9995826,0.0003438456
2458747.545135323,0.9990574,0.0003439181
2458747.546524209,1.0003852,0.0003440440
2458747.547913095,1.0000431,0.0003440539
2458747.549301981,1.0001530,0.0003439802
2458747.550690867,1.0002813,0.0003440664
2458747.552079754,1.0000977,0.0003439855
2458747.553468640,1.0004497,0.0003442901
2458747.554857526,0.9993335,0.0003439564
2458747.556246412,1.0003767,0.0003440887
2458747.557635299,0.9997560,0.0003440395
2458747.559024185,1.0002145,0.0003440015
2458747.560413071,0.9999435,0.0003440464
2458747.561801958,1.0001046,0.0003443052
2458747.563190844,0.9999065,0.0003440474
2458747.564579730,1.0001372,0.0003441675
2458747.565968616,1.0003361,0.0003443294
2458747.567357502,1.0001764,0.0003441344
2458747.568746389,0.9999380,0.0003441555
2458747.570135275,0.9999939,0.0003440875
2458747.571524161,1.0000830,0.0003440840
2458747.572913047,0.9996706,0.0003441110
2458747.574301934,0.9999099,0.0003441663
2458747.575690820,1.0005826,0.0003442484
2458747.577079706,1.0002553,0.0003441983
2458747.578468593,1.0002147,0.0003442998
2458747.579857479,1.0006967,0.0003442414
2458747.581246365,1.0000878,0.0003441975
2458747.582635251,0.9995603,0.0003442735
2458747.584024138,0.9996909,0.0003441460
2458747.585413024,0.9999715,0.0003441244
2458747.586801910,1.0000402,0.0003444030
2458747.588190796,1.0003422,0.0003441384
2458747.589579682,0.9993763,0.0003441234
2458747.590968569,0.9993806,0.0003442431
2458747.592357455,1.0003042,0.0003442428
2458747.593746341,0.9998579,0.0003441637
2458747.595135228,0.9999672,0.0003442805
2458747.596524114,1.0001824,0.0003441986
2458747.597913000,1.0001657,0.0003443607
2458747.599301886,0.9998248,0.0003442828
2458747.600690773,0.9999550,0.0003441155
2458747.602079659,1.0005673,0.0003442550
2458747.603468545,1.0000809,0.0003445206
2458747.604857431,1.0001033,0.0003443537
2458747.606246318,1.0011509,0.0003443846
2458747.607635204,1.0005809,0.0003444303
2458747.609024090,0.9998692,0.0003442790
2458747.610412976,0.9994445,0.0003442211
2458747.611801863,0.9995450,0.0003441839
2458747.613190749,0.9999520,0.0003442497
2458747.614579635,1.0003817,0.0003442050
2458747.615968521,1.0005661,0.0003443474
2458747.617357408,1.0003756,0.0003444290
2458747.618746294,1.0003063,0.0003443929
2458747.620135180,0.9997789,0.0003442319
2458747.621524067,0.9991701,0.0003442624
2458747.622912953,1.0001508,0.0003443205
2458747.624301839,0.9996339,0.0003442331
2458747.625690725,1.0005468,0.0003444404
2458747.627079611,0.9997359,0.0003444236
2458747.628468498,1.0009706,0.0003445192
2458747.629857384,0.9998885,0.0003444633
2458747.631246270,1.0002568,0.0003446272
2458747.632635156,1.0000639,0.0003443607
2458747.634024043,1.0000392,0.0003445080
2458747.635412929,1.0000335,0.0003443535
2458747.636801815,0.9998463,0.0003443764
2458747.638190702,0.9989395,0.0003442605
2458747.639579588,1.0003025,0.0003444287
2458747.640968474,1.0001624,0.0003443978
2458747.642357360,1.0000532,0.0003444529
2458747.643746246,1.0005919,0.0003445400
2458747.645135133,0.9993557,0.0003442748
2458747.646524019,0.9997245,0.0003443670
2458747.647912905,0.9990124,0.0003442900
2458747.649301792,1.0006879,0.0003444626
2458747.650690678,0.9995253,0.0003443536
2458747.652079564,0.9999274,0.0003443692
2458747.653468450,0.9994562,0.0003442993
2458747.654857337,1.0011100,0.0003445601
2458747.656246223,0.9998645,0.0003445856
2458747.657635109,0.9997180,0.0003443220
2458747.659023995,1.0003574,0.0003444507
2458747.660412882,1.0001662,0.0003443845
2458747.661801768,0.9998457,0.0003444170
2458747.663190654,1.0001693,0.0003445376
2458747.664579540,0.9997213,0.0003445882
2458747.665968427,1.0002336,0.0003445237
2458747.667357313,0.9998841,0.0003444502
2458747.668746199,1.0000851,0.0003444169
2458747.670135085,0.9998373,0.0003445438
2458747.671523971,1.0001485,0.0003444304
2458747.672912857,0.9998620,0.0003443698
2458747.674301744,1.0001280,0.0003444678
2458747.675690630,0.9995777,0.0003444433
2458747.677079516,0.9993506,0.0003443421
2458747.678468403,0.9999914,0.0003448214
2458747.679857289,1.0003155,0.0003445104
2458747.681246175,0.9999135,0.0003445349
2458747.682635061,0.9996191,0.0003443437
2458747.684023948,1.0005757,0.0003445989
2458747.685412834,0.9997069,0.0003444706
2458747.686801720,1.0003719,0.0003447580
2458747.688190606,1.0000710,0.0003445194
2458747.689579493,0.9996351,0.0003444351
2458747.690968379,1.0001465,0.0003443787
2458747.692357265,1.0002217,0.0003447664
2458747.693746152,0.9999817,0.0003444811
2458747.695135038,0.9992400,0.0003444127
2458747.696523924,0.9996853,0.0003444650
2458747.697912810,1.0003340,0.0003444115
2458747.699301697,1.0007221,0.0003445099
2458747.700690583,1.0008819,0.0003447541
2458747.702079469,1.0004558,0.0003447112
2458747.703468355,0.9996249,0.0003445807
2458747.704857242,1.0008867,0.0003446861
2458747.706246128,0.9992246,0.0003445172
2458747.707635014,1.0002432,0.0003446055
2458747.709023900,1.0003406,0.0003447646
2458747.710412787,0.9999140,0.0003446095
2458747.711801673,1.0001402,0.0003445956
2458747.713190559,0.9995870,0.0003446085
2458747.714579446,0.9999518,0.0003445788
2458747.715968332,0.9990754,0.0003443463
2458747.717357218,1.0008062,0.0003446511
2458747.718746104,1.0000649,0.0003446980
2458747.720134991,0.9997908,0.0003447199
2458747.721523877,1.0002011,0.0003446891
2458747.722912763,0.9998399,0.0003448192
2458747.724301649,1.0007524,0.0003447275
2458747.725690536,1.0011199,0.0003448020
2458747.727079422,1.0001645,0.0003448281
2458747.728468308,0.9999940,0.0003448823
2458747.729857195,0.9994937,0.0003447119
2458747.731246081,1.0000408,0.0003446634
2458747.732634967,1.0000474,0.0003447207
2458747.734023853,0.9996820,0.0003447974
2458747.735412740,1.0000410,0.0003447794
2458747.736801626,0.9996266,0.0003446630
2458747.738190512,0.9997104,0.0003447520
2458747.739579399,0.9994559,0.0003446986
2458747.740968285,0.9998657,0.0003448936
2458747.742357171,0.9996362,0.0003448402
2458747.743746057,0.9999880,0.0003450176
2458747.745134943,0.9995530,0.0003448587
2458747.746523830,1.0003347,0.0003448387
2458747.747912716,0.9998138,0.0003448254
2458747.749301602,1.0001486,0.0003448100
2458747.750690489,0.9996665,0.0003448822
2458747.752079375,1.0007547,0.0003450089
2458747.753468261,0.9995982,0.0003448298
2458747.754857147,1.0003129,0.0003449552
2458747.756246034,1.0000181,0.0003449912
2458747.757634920,0.9995141,0.0003449202
2458747.759023806,0.9999714,0.0003449399
2458747.760412693,0.9998054,0.0003450052
2458747.761801579,0.9998265,0.0003449430
2458747.763190465,0.9993208,0.0003449080
2458747.764579351,1.0010071,0.0003451472
2458747.765968238,0.9995114,0.0003450101
2458747.767357124,0.9996152,0.0003449691
2458747.768746010,1.0001068,0.0003451429
2458747.770134896,0.9998464,0.0003451752
2458747.771523783,0.9995511,0.0003452289
2458747.772912669,1.0003988,0.0003451748
2458747.774301555,1.0009920,0.0003453569
2458747.775690441,0.9991547,0.0003453808
2458747.777079327,1.0004345,0.0003452330
2458747.778468214,1.0001468,0.0003451826
2458747.779857100,1.0001106,0.0003452653
2458747.781245986,0.9998715,0.0003451606
2458747.782634872,0.9998080,0.0003451650
2458747.784023759,0.9995464,0.0003452913
2458747.785412645,1.0004253,0.0003453610
2458747.786801531,0.9994543,0.0003452567
2458747.788190418,1.0001971,0.0003453056
2458747.789579304,0.9996466,0.0003452510
2458747.790968190,0.9996342,0.0003452267
2458747.792357076,1.0013113,0.0003455253
2458747.793745963,0.9991623,0.0003452254
2458747.795134849,0.9992263,0.0003452524
2458747.796523735,1.0001669,0.0003458377
2458747.797912622,0.9996471,0.0003452983
2458747.799301508,0.9997220,0.0003454885
2458747.800690394,0.9997373,0.0003453346
2458747.802079281,1.0000147,0.0003456259
2458747.803468167,1.0001496,0.0003454557
2458747.804857053,1.0004203,0.0003457076
2458747.806245939,0.9997326,0.0003455272
2458747.807634826,0.9999151,0.0003456021
2458747.809023712,1.0008075,0.0003456973
2458747.810412598,0.9998377,0.0003456558
2458747.811801485,0.9997564,0.0003455204
2458747.813190371,0.9998825,0.0003455246
2458747.814579257,1.0003480,0.0003457981
2458747.815968143,1.0003183,0.0003457026
2458747.817357030,1.0001145,0.0003456555
2458747.818745916,1.0001374,0.0003457076
2458747.820134802,1.0000141,0.0003456645
2458747.821523688,0.9997845,0.0003457549
2458747.822912575,0.9995427,0.0003456874
2458747.824301461,0.9996176,0.0003458709
2458747.825690347,0.9999563,0.0003457272
2458747.827079234,0.9997867,0.0003457412
2458747.828468120,0.9992354,0.0003455744
2458747.829857006,0.9999703,0.0003456385
2458747.831245893,0.9996936,0.0003458399
2458747.832634779,0.9995257,0.0003456546
2458747.834023665,1.0001570,0.0003458607
2458747.835412551,1.0005746,0.0003459533
2458747.836801438,1.0005872,0.0003457837
2458747.838190324,1.0001056,0.0003458793
2458747.839579210,0.9998784,0.0003458128
2458747.840968097,1.0001517,0.0003458275
2458747.842356983,1.0001068,0.0003459796
2458747.843745869,0.9993173,0.0003457236
2458747.845134756,1.0002704,0.0003460012
2458747.846523642,0.9997613,0.0003458351
2458747.847912528,0.9998727,0.0003458512
2458747.849301414,0.9995327,0.0003459556
2458747.850690301,0.9995576,0.0003458863
2458747.852079187,0.9999346,0.0003459126
2458747.853468073,1.0003595,0.0003459977
2458747.854856959,1.0006355,0.0003461992
2458747.856245846,0.9991902,0.0003458646
2458747.857634732,1.0002533,0.0003459976
2458747.859023618,1.0004997,0.0003459720
2458747.860412505,0.9997192,0.0003459702
2458747.861801391,1.0000287,0.0003461482
2458747.863190277,0.9989611,0.0003458539
2458747.864579163,0.9996634,0.0003459568
2458747.865968050,1.0000387,0.0003463518
2458747.867356936,1.0003032,0.0003461035
2458747.868745822,0.9995405,0.0003459903
2458747.870134708,1.0002169,0.0003461393
2458747.871523595,0.9996953,0.0003459369
2458747.872912481,0.9997067,0.0003461903
2458747.874301367,0.9994310,0.0003459537
2458747.875690253,0.9994948,0.0003460599
2458747.877079140,1.0000572,0.0003461420
2458747.878468026,0.9997702,0.0003460520
2458747.879856912,1.0000818,0.0003461434
2458747.881245799,0.9999849,0.0003461984
2458747.882634685,1.0003133,0.0003460878
2458747.884023571,1.0002647,0.0003464234
2458747.885412458,0.9999277,0.0003461587
2458747.886801344,0.9998169,0.0003460895
2458747.888190230,1.0000752,0.0003461171
2458747.889579117,1.0000906,0.0003462359
2458747.890968003,0.9996886,0.0003460203
2458747.892356889,0.9987278,0.0003459220
2458747.893745775,1.0003610,0.0003462397
2458747.895134662,1.0010894,0.0003464429
2458747.896523548,0.9993525,0.0003462732
2458747.897912434,0.9999745,0.0003463146
2458747.899301321,1.0004862,0.0003461980
2458747.900690207,1.0001164,0.0003462568
2458747.902079093,1.0003937,0.0003464890
2458747.903467980,1.0002050,0.0003461699
2458747.904856866,0.9995134,0.0003460936
2458747.906245752,1.0010293,0.0003464149
2458747.907634639,0.9999904,0.0003464287
2458747.909023525,0.9996562,0.0003461484
2458747.910412411,0.9997897,0.0003462090
2458747.911801298,1.0000867,0.0003461915
2458747.913190184,1.0000715,0.0003462728
2458747.914579070,0.9995585,0.0003462524
2458747.915967956,0.9998147,0.0003461984
2458747.917356843,0.9990673,0.0003460546
2458747.918745729,1.0003719,0.0003464265
2458747.920134615,0.9998012,0.0003463494
2458747.921523502,0.9995536,0.0003462248
2458747.922912388,1.0003705,0.0003462203
2458747.924301274,0.9994537,0.0003461084
2458747.925690161,0.9999089,0.0003462339
2458747.927079047,1.0005357,0.0003462107
2458747.928467933,0.9994400,0.0003462141
2458747.929856820,1.0007428,0.0003462576
2458747.931245706,1.0006235,0.0003463541
2458747.932634592,1.0001805,0.0003462381
2458747.934023479,0.9999005,0.0003461504
2458747.935412365,0.9990820,0.0003460681
2458747.936801251,1.0000542,0.0003462225
2458747.938190138,0.9995816,0.0003461653
2458747.939579024,0.9997506,0.0003462349
2458747.940967910,1.0000661,0.0003461372
2458747.942356796,0.9997234,0.0003462972
2458747.943745682,1.0004558,0.0003464748
2458747.945134569,0.9996756,0.0003461308
2458747.946523455,0.9993833,0.0003460975
2458747.947912341,0.9999714,0.0003462294
2458747.949301228,0.9990491,0.0003461110
2458747.950690114,1.0000431,0.0003463309
2458747.952079000,0.9997793,0.0003463102
2458747.953467887,0.9994727,0.0003460771
2458747.954856773,0.9997531,0.0003461807
2458747.956245659,1.0002777,0.0003465350
2458747.957634545,1.0007707,0.0003461747
2458747.959023432,1.0003781,0.0003461533
2458747.960412318,1.0002316,0.0003461961
2458747.961801204,0.9995347,0.0003461060
2458747.963190091,0.9997233,0.0003463487
2458747.964578977,1.0002203,0.0003461690
2458747.965967863,1.0005003,0.0003462343
2458747.967356750,1.0003524,0.0003464111
2458747.968745636,1.0001615,0.0003462632
2458747.970134522,0.9998565,0.0003461273
2458747.971523409,1.0004948,0.0003462760
2458747.972912295,1.0008000,0.0003461285
2458747.974301181,1.0004343,0.0003461432
2458747.975690068,0.9996476,0.0003460731
2458747.977078954,1.0005092,0.0003462907
2458747.978467840,0.9995707,0.0003461176
2458747.979856727,1.0004113,0.0003462001
2458747.981245613,1.0002345,0.0003461843
2458747.982634499,1.0000760,0.0003463704
2458747.984023386,0.9995661,0.0003462156
2458747.985412272,1.0001197,0.0003463027
2458747.986801158,1.0004065,0.0003462265
2458747.988190045,0.9997157,0.0003460550
2458747.989578931,0.9999254,0.0003462107
2458747.990967817,1.0001190,0.0003462019
2458747.992356704,0.9999656,0.0003460510
2458747.993745590,0.9994327,0.0003460645
2458747.995134476,0.9996062,0.0003460127
2458747.996523363,0.9994403,0.0003460536
2458747.997912249,0.9999418,0.0003460758
2458747.999301135,0.9996540,0.0003460438
2458748.000690022,1.0003219,0.0003462979
2458748.002078908,0.9999280,0.0003463529
2458748.003467794,0.9997856,0.0003461025
2458748.004856681,1.0001216,0.0003461582
2458748.006245567,1.0002150,0.0003461652
2458748.007634453,1.0001514,0.0003461766
2458748.009023339,0.9991445,0.0003461220
2458748.010412225,0.9994521,0.0003460681
2458748.011801112,0.9995269,0.0003462986
2458748.013189998,1.0008529,0.0003462319
2458748.014578884,0.9998379,0.0003462753
2458748.015967771,0.9994594,0.0003460542
2458748.017356657,1.0000618,0.0003462463
2458748.018745543,1.0007186,0.0003463086
2458748.020134430,0.9997242,0.0003460955
2458748.021523316,1.0002620,0.0003461699
2458748.022912202,0.9994595,0.0003462443
2458748.024301089,0.9995985,0.0003461779
2458748.025689975,0.9997994,0.0003461434
2458748.027078861,1.0000606,0.0003462147
2458748.028467748,0.9996568,0.0003461635
2458748.029856634,1.0005584,0.0003461891
2458748.031245521,0.9997960,0.0003460837
2458748.032634407,1.0007261,0.0003462989
2458748.034023293,0.9999281,0.0003461432
2458748.035412180,0.9998763,0.0003461315
2458748.036801066,1.0005150,0.0003461803
2458748.038189952,1.0002667,0.0003463052
2458748.039578839,1.0002722,0.0003463839
2458748.040967725,0.9997617,0.0003460951
2458748.042356611,1.0007733,0.0003463243
2458748.043745498,0.9995903,0.0003460026
2458748.045134384,1.0001043,0.0003464391
2458748.046523270,1.0003536,0.0003461683
2458748.047912157,1.0001987,0.0003462132
2458748.049301043,0.9998291,0.0003462173
2458748.050689930,1.0003672,0.0003463563
2458748.052078816,0.9992847,0.0003462391
2458748.053467702,0.9999165,0.0003462836
2458748.054856589,0.9994771,0.0003461264
2458748.056245475,1.0001310,0.0003461802
2458748.057634361,0.9991107,0.0003459716
2458748.059023248,1.0005730,0.0003463506
2458748.060412134,0.9991753,0.0003463053
2458748.061801020,0.9992668,0.0003460825
2458748.063189907,0.9992420,0.0003461472
2458748.064578793,0.9998189,0.0003462784
2458748.065967679,1.0002354,0.0003463901
2458748.067356566,0.9998968,0.0003463878
2458748.068745452,1.0006162,0.0003463114
2458748.070134338,0.9997810,0.0003461848
2458748.071523224,0.9999918,0.0003463520
2458748.072912111,1.0000407,0.0003461860
2458748.074300997,1.0007496,0.0003463532
2458748.075689883,0.9999052,0.0003462209
2458748.077078770,1.0003690,0.0003464590
2458748.078467656,0.9998906,0.0003461530
2458748.079856542,0.9999798,0.0003463106
2458748.081245429,1.0004547,0.0003462954
2458748.082634315,1.0000287,0.0003463057
2458748.084023202,0.9995104,0.0003462063
2458748.085412088,0.9998726,0.0003464048
2458748.086800974,0.9997774,0.0003461775
2458748.088189861,1.0001282,0.0003463825
2458748.089578747,0.9999404,0.0003463939
2458748.090967633,0.9991262,0.0003462730
2458748.092356520,0.9999028,0.0003463172
2458748.093745406,0.9997999,0.0003464736
2458748.095134292,1.0001412,0.0003464557
2458748.096523179,0.9994072,0.0003462010
2458748.097912065,0.9999132,0.0003464214
2458748.099300951,0.9999636,0.0003464048
2458748.100689838,0.9992691,0.0003462382
2458748.102078724,1.0001685,0.0003464509
2458748.103467611,0.9999345,0.0003465206
2458748.104856497,1.0000387,0.0003465445
2458748.106245383,1.0005090,0.0003464516
2458748.107634270,1.0006881,0.0003465234
2458748.109023156,0.9998607,0.0003465253
2458748.110412043,1.0000832,0.0003465912
2458748.111800929,0.9997639,0.0003463939
2458748.113189815,1.0001243,0.0003465115
2458748.114578702,0.9997981,0.0003464080
2458748.115967588,1.0001871,0.0003467229
2458748.117356474,0.9997458,0.0003464871
2458748.118745361,0.9996169,0.0003466146
2458748.120134247,1.0000837,0.0003466147
2458748.121523133,1.0003819,0.0003466649
2458748.122912019,1.0000177,0.0003467382
2458748.124300906,0.9999964,0.0003466519
2458748.125689792,1.0000996,0.0003466011
2458748.127078679,1.0005579,0.0003466751
2458748.128467565,1.0004113,0.0003468723
2458748.129856451,0.9999641,0.0003467649
2458748.131245338,0.9995478,0.0003465861
2458748.132634224,0.9992291,0.0003466465
2458748.134023110,1.0004463,0.0003467269
2458748.135411997,1.0003100,0.0003466920
2458748.136800883,1.0004469,0.0003466150
2458748.138189769,0.9997165,0.0003466189
2458748.139578656,1.0003378,0.0003467703
2458748.140967542,0.9999631,0.0003467120
2458748.142356429,1.0004607,0.0003467381
2458748.143745315,0.9997351,0.0003467041
2458748.145134202,0.9996174,0.0003466076
2458748.146523088,0.9994518,0.0003465131
2458748.147911974,1.0001805,0.0003468123
2458748.149300861,0.9994184,0.0003466102
2458748.150689747,1.0005019,0.0003467742
2458748.152078633,0.9994831,0.0003466157
2458748.153467520,1.0001681,0.0003467182
2458748.154856406,0.9999722,0.0003469179
2458748.156245293,0.9997141,0.0003467250
2458748.157634179,0.9995720,0.0003468657
2458748.159023065,0.9990898,0.0003469591
2458748.160411952,1.0006876,0.0003468834
2458748.161800838,0.9999490,0.0003469414
2458748.163189724,0.9996873,0.0003467966
2458748.164578611,1.0002267,0.0003468341
2458748.165967497,0.9992873,0.0003468605
2458748.167356384,0.9996751,0.0003467646
2458748.168745270,1.0000976,0.0003469673
2458748.170134156,0.9998489,0.0003468486
2458748.171523042,0.9996213,0.0003469304
2458748.172911929,1.0002385,0.0003468023
2458748.174300815,0.9997957,0.0003467835
2458748.175689701,1.0003916,0.0003470188
2458748.177078588,1.0000515,0.0003468124
2458748.178467474,0.9994890,0.0003467866
2458748.179856361,1.0004160,0.0003470245
2458748.181245247,1.0000634,0.0003468782
2458748.182634134,0.9995663,0.0003468260
2458748.184023020,0.9992399,0.0003467515
2458748.185411906,0.9995479,0.0003470513
2458748.186800793,1.0007923,0.0003469914
2458748.188189679,1.0001393,0.0003469198
2458748.189578566,1.0010313,0.0003471632
2458748.190967452,1.0001555,0.0003467758
2458748.192356338,0.9998049,0.0003467570
2458748.193745225,1.0000949,0.0003469268
2458748.195134111,0.9995641,0.0003467628
2458748.196522997,1.0003354,0.0003469204
2458748.197911884,1.0002537,0.0003469340
2458748.199300770,1.0000593,0.0003469646
2458748.200689657,0.9994474,0.0003467975
2458748.202078543,0.9997394,0.0003467932
2458748.203467430,1.0004339,0.0003470350
2458748.204856316,0.9996070,0.0003468536
2458748.206245202,1.0005912,0.0003469014
2458748.207634089,0.9992918,0.0003466712
2458748.209022975,1.0003181,0.0003468587
2458748.210411862,0.9998768,0.0003466836
2458748.211800748,0.9997910,0.0003466754
2458748.213189634,1.0001685,0.0003468626
2458748.214578521,1.0005003,0.0003468081
2458748.215967407,1.0006548,0.0003469850
2458748.217356293,1.0007029,0.0003471144
2458748.218745180,0.9996054,0.0003467162
2458748.220134066,1.0000183,0.0003468032
2458748.221522952,0.9998950,0.0003468118
2458748.222911839,0.9991667,0.0003468643
2458748.224300725,0.9999529,0.0003468146
2458748.225689612,1.0008382,0.0003469696
2458748.227078498,1.0011784,0.0003469698
2458748.228467385,0.9992242,0.0003467333
2458748.229856271,1.0003147,0.0003467546
2458748.231245157,0.9995712,0.0003469010
2458748.232634044,1.0004041,0.0003467559
2458748.234022930,1.0002946,0.0003467077
2458748.235411817,1.0003724,0.0003469318
2458748.236800703,0.9999811,0.0003467822
2458748.238189589,0.9998223,0.0003468380
2458748.239578476,0.9998223,0.0003467556
2458748.240967362,1.0000128,0.0003469235
2458748.242356249,1.0002053,0.0003466385
2458748.243745135,1.0003164,0.0003469219
2458748.245134022,0.9991777,0.0003466823
2458748.246522908,0.9996659,0.0003465960
2458748.247911794,1.0001436,0.0003466658
2458748.249300681,1.0001351,0.0003466574
2458748.250689567,0.9992332,0.0003466337
2458748.252078454,1.0003254,0.0003465835
2458748.253467340,0.9994302,0.0003464915
2458748.254856226,1.0008042,0.0003467173
2458748.256245113,0.9995377,0.0003465834
2458748.257633999,1.0006164,0.0003466890
2458748.259022885,0.9996219,0.0003464637
2458748.260411772,0.9999514,0.0003464488
2458748.261800658,0.9995559,0.0003464803
2458748.263189545,0.9998984,0.0003465755
2458748.264578431,1.0002218,0.0003467008
2458748.265967318,1.0003202,0.0003465659
2458748.267356204,1.0000169,0.0003465510
2458748.268745090,1.0006731,0.0003467399
2458748.270133977,1.0005332,0.0003465668
2458748.271522863,1.0003572,0.0003464235
2458748.272911750,0.9996738,0.0003464741
2458748.274300636,0.9999116,0.0003464199
2458748.275689523,1.0001978,0.0003466408
2458748.277078409,0.9998092,0.0003466888
2458748.278467295,1.0001714,0.0003464310
2458748.279856182,0.9995022,0.0003466127
2458748.281245068,1.0003078,0.0003464155
2458748.282633955,1.0002363,0.0003464177
2458748.284022841,1.0002732,0.0003464288
2458748.285411728,1.0000150,0.0003465902
2458748.286800614,0.9998645,0.0003464097
2458748.288189501,1.0000808,0.0003464068
2458748.289578387,0.9994687,0.0003462989
2458748.290967273,0.9996027,0.0003464075
2458748.292356160,0.9997436,0.0003463109
2458748.293745046,0.9994686,0.0003463669
2458748.295133932,0.9998881,0.0003463816
2458748.296522819,1.0003767,0.0003463947
2458748.297911705,1.0002563,0.0003462195
2458748.299300592,0.9999712,0.0003462900
2458748.300689478,0.9999966,0.0003461872
2458748.302078364,0.9999923,0.0003463508
2458748.303467251,0.9999291,0.0003463197
2458748.304856138,1.0000527,0.0003462534
2458748.306245024,0.9996535,0.0003461691
2458748.307633910,0.9996894,0.0003461674
2458748.309022797,0.9988397,0.0003461266
2458748.310411683,0.9990782,0.0003461900
2458748.311800570,0.9996794,0.0003462105
2458748.313189456,0.9997346,0.0003461381
2458748.314578343,0.9998493,0.0003462394
2458748.315967229,0.9993787,0.0003462752
2458748.317356116,0.9996506,0.0003461264
2458748.318745002,0.9995737,0.0003460038
2458748.320133888,0.9996405,0.0003461883
2458748.321522775,1.0006655,0.0003462256
2458748.322911661,0.9994587,0.0003461146
2458748.324300548,0.9997905,0.0003462009
2458748.325689434,0.9989536,0.0003459807
2458748.327078321,0.9988308,0.0003460121
2458748.328467207,1.0000353,0.0003462018
2458748.329856094,0.9996234,0.0003460696
2458748.331244980,0.9995579,0.0003460803
2458748.332633866,0.9997441,0.0003461800
2458748.334022753,1.0003385,0.0003461042
2458748.335411639,0.9997119,0.0003460564
2458748.336800526,0.9997349,0.0003460873
2458748.338189412,0.9996659,0.0003460575
2458748.339578298,0.9994652,0.0003460780
2458748.340967185,1.0013102,0.0003463320
2458748.342356071,1.0003241,0.0003461129
2458748.343744958,0.9998034,0.0003460330
2458748.345133844,0.9997310,0.0003460984
2458748.346522731,0.9999654,0.0003460793
2458748.347911617,1.0005807,0.0003462023
2458748.349300504,0.9996197,0.0003461002
2458748.350689390,1.0005805,0.0003460883
2458748.352078277,1.0005054,0.0003461448
2458748.353467163,0.9999411,0.0003461107
2458748.354856050,1.0005152,0.0003461817
2458748.356244936,0.9998587,0.0003461667
2458748.357633823,0.9992730,0.0003460215
2458748.359022709,1.0001726,0.0003460995
2458748.360411596,1.0000637,0.0003461707
2458748.361800482,0.9997195,0.0003462083
2458748.363189369,0.9999583,0.0003460911
2458748.364578255,1.0000207,0.0003462298
2458748.365967141,1.0002681,0.0003462836
2458748.367356028,0.9997105,0.0003460240
2458748.368744914,1.0004199,0.0003464151
2458748.370133800,1.0005358,0.0003461783
2458748.371522687,0.9998702,0.0003463693
2458748.372911574,0.9998707,0.0003461643
2458748.374300460,1.0005478,0.0003461582
2458748.375689347,0.9996852,0.0003461275
2458748.377078233,0.9998608,0.0003460486
2458748.378467119,1.0000290,0.0003461411
2458748.379856006,0.9996356,0.0003463480
2458748.381244893,0.9998753,0.0003461478
2458748.382633779,1.0001839,0.0003463510
2458748.384022665,0.9999964,0.0003461433
2458748.385411552,1.0000420,0.0003462231
2458748.386800438,1.0002227,0.0003462463
2458748.388189325,0.9997335,0.0003461913
2458748.389578212,1.0002687,0.0003463195
2458748.390967098,0.9993811,0.0003465781
2458748.392355984,0.9998801,0.0003461307
2458748.393744871,1.0006894,0.0003463495
2458748.395133757,0.9991671,0.0003462362
2458748.396522644,1.0000687,0.0003463094
2458748.397911530,0.9997326,0.0003462402
2458748.399300416,0.9999243,0.0003462582
2458748.400689303,1.0003065,0.0003463014
2458748.402078190,0.9996222,0.0003462317
2458748.403467076,1.0004950,0.0003463551
2458748.404855962,0.9992620,0.0003462263
2458748.406244849,1.0000227,0.0003462370
2458748.407633735,1.0006886,0.0003463506
2458748.409022622,1.0000605,0.0003464319
2458748.410411509,1.0002829,0.0003465261
2458748.411800395,0.9999946,0.0003463335
2458748.413189281,1.0005677,0.0003465917
2458748.414578168,0.9997525,0.0003463272
2458748.415967054,0.9999118,0.0003463813
2458748.417355941,0.9999011,0.0003463754
2458748.418744828,0.9999248,0.0003464110
2458748.420133714,0.9995107,0.0003463568
2458748.421522601,1.0002453,0.0003465380
2458748.422911487,0.9998926,0.0003464415
2458748.424300373,1.0000761,0.0003464527
2458748.425689260,0.9998505,0.0003464284
2458748.427078146,0.9999205,0.0003464817
2458748.428467033,0.9997548,0.0003466657
2458748.429855919,0.9994552,0.0003465275
2458748.431244806,0.9993346,0.0003463941
2458748.432633692,1.0003691,0.0003465732
2458748.434022579,0.9996447,0.0003464361
2458748.435411465,0.9999757,0.0003465579
2458748.436800352,1.0006270,0.0003465705
2458748.438189238,0.9995550,0.0003465743
2458748.439578125,1.0000201,0.0003465288
2458748.440967011,1.0002127,0.0003467251
2458748.442355898,1.0005653,0.0003467872
2458748.443744784,1.0008160,0.0003468613
2458748.445133671,0.9996297,0.0003466295
2458748.446522557,1.0003545,0.0003467131
2458748.447911444,0.9997144,0.0003466576
2458748.449300330,0.9999253,0.0003468757
2458748.450689217,1.0000191,0.0003468465
2458748.452078104,0.9995536,0.0003467226
2458748.453466990,0.9995140,0.0003466761
2458748.454855877,1.0002318,0.0003468094
2458748.456244763,1.0002958,0.0003468759
2458748.457633649,1.0001173,0.0003467538
2458748.459022536,0.9993842,0.0003469166
2458748.460411422,0.9997146,0.0003468402
2458748.461800309,0.9997115,0.0003468237
2458748.463189195,0.9999084,0.0003468415
2458748.464578082,0.9998694,0.0003468546
2458748.465966968,0.9999250,0.0003470776
2458748.467355855,1.0003642,0.0003468501
2458748.468744742,0.9990827,0.0003468451
2458748.470133628,0.9993184,0.0003467947
2458748.471522515,1.0000047,0.0003471750
2458748.472911401,1.0000389,0.0003470909
2458748.474300288,1.0005053,0.0003470717
2458748.475689174,1.0000258,0.0003470271
2458748.477078061,0.9996157,0.0003470052
2458748.478466947,0.9996168,0.0003470231
2458748.479855834,1.0002102,0.0003470353
2458748.481244720,0.9999250,0.0003471218
2458748.482633607,0.9996003,0.0003469317
2458748.484022493,1.0001529,0.0003470828
2458748.485411380,0.9998733,0.0003469705
2458748.486800266,0.9997369,0.0003470830
2458748.488189153,1.0005880,0.0003470621
2458748.489578039,0.9995981,0.0003470118
2458748.490966926,0.9997372,0.0003473244
2458748.492355812,0.9992476,0.0003469817
2458748.493744699,1.0004092,0.0003472867
2458748.495133586,1.0001357,0.0003472453
2458748.496522472,0.9998711,0.0003471836
2458748.497911359,0.9994829,0.0003472718
2458748.499300245,1.0003409,0.0003473301
2458748.500689132,0.9997360,0.0003471854
2458748.502078018,1.0001356,0.0003473090
2458748.503466905,1.0001239,0.0003473271
2458748.504855791,1.0000572,0.0003473202
2458748.506244678,0.9995678,0.0003472856
2458748.507633565,0.9998948,0.0003472227
2458748.509022451,1.0001624,0.0003473027
2458748.510411337,0.9998327,0.0003473057
2458748.511800224,1.0002450,0.0003474736
2458748.513189110,0.9997957,0.0003474515
2458748.514577997,1.0002898,0.0003477209
2458748.515966884,1.0000559,0.0003473329
2458748.517355770,0.9997598,0.0003475086
2458748.518744657,0.9999758,0.0003473196
2458748.520133543,0.9997933,0.0003474348
2458748.521522430,0.9998870,0.0003474795
2458748.522911316,0.9998207,0.0003473959
2458748.524300203,1.0001574,0.0003474150
2458748.525689089,1.0001913,0.0003476673
2458748.527077976,0.9998817,0.0003475011
2458748.528466863,0.9997244,0.0003474662
2458748.529855749,0.9998426,0.0003476298
2458748.531244636,1.0002885,0.0003476649
2458748.532633522,0.9991634,0.0003474580
2458748.534022409,1.0002449,0.0003477035
2458748.535411295,0.9998059,0.0003476449
2458748.536800182,1.0003344,0.0003476977
2458748.538189068,0.9997095,0.0003476840
2458748.539577955,1.0002239,0.0003477013
2458748.540966841,1.0007410,0.0003478889
2458748.542355728,0.9997455,0.0003476571
2458748.543744615,0.9999783,0.0003478148
2458748.545133501,0.9998806,0.0003477916
2458748.546522388,1.0000750,0.0003477278
2458748.547911274,1.0004163,0.0003479209
2458748.549300161,1.0001362,0.0003478058
2458748.550689047,1.0000885,0.0003478000
2458748.552077934,0.9994963,0.0003476716
2458748.553466821,1.0005621,0.0003478918
2458748.554855707,1.0000856,0.0003479615
2458748.556244594,1.0001990,0.0003479000
2458748.557633481,0.9997648,0.0003478420
2458748.559022367,1.0004812,0.0003479073
2458748.560411253,1.0002831,0.0003478828
2458748.561800140,1.0002766,0.0003480653
2458748.563189026,1.0001322,0.0003480156
2458748.564577913,0.9998323,0.0003480216
2458748.565966800,1.0004285,0.0003484297
2458748.567355686,1.0002181,0.0003481315
2458748.568744573,1.0002191,0.0003481590
2458748.570133460,0.9993792,0.0003479602
2458748.571522346,0.9999534,0.0003479986
2458748.572911233,1.0004640,0.0003480544
2458748.574300119,1.0003645,0.0003480655
2458748.575689006,1.0000030,0.0003480774
2458748.577077893,0.9995486,0.0003479944
2458748.578466779,1.0000773,0.0003483562
2458748.579855666,0.9998886,0.0003482037
2458748.581244552,1.0001402,0.0003481004
2458748.582633439,0.9994599,0.0003482552
2458748.584022325,0.9998311,0.0003481930
2458748.585411212,0.9999406,0.0003483952
2458748.586800098,1.0007961,0.0003484349
2458748.588188985,0.9989699,0.0003481178
2458748.589577872,0.9997575,0.0003482278
2458748.590966758,1.0000665,0.0003484384
2458748.592355645,1.0003263,0.0003483005
2458748.593744531,1.0000183,0.0003483581
2458748.595133418,0.9993545,0.0003482680
2458748.596522305,1.0002908,0.0003484807
2458748.597911191,0.9996744,0.0003483480
2458748.599300078,0.9998907,0.0003484776
2458748.600688965,1.0003622,0.0003484398
2458748.602077851,1.0001515,0.0003484310
2458748.603466738,0.9992553,0.0003482805
2458748.604855624,0.9996321,0.0003483877
2458748.606244511,0.9997027,0.0003484246
2458748.607633397,0.9992397,0.0003483555
2458748.609022284,0.9999482,0.0003484951
2458748.610411170,0.9995490,0.0003484905
2458748.611800057,0.9998123,0.0003485323
2458748.613188944,1.0002282,0.0003485488
2458748.614577830,0.9998143,0.0003485702
2458748.615966717,0.9987175,0.0003485008
2458748.617355604,1.0003631,0.0003488191
2458748.618744490,1.0002176,0.0003485940
2458748.620133377,1.0002557,0.0003487520
2458748.621522264,1.0000542,0.0003487549
2458748.622911150,0.9999132,0.0003486272
2458748.624300037,1.0004003,0.0003486837
2458748.625688924,1.0003990,0.0003490398
2458748.627077810,0.9998654,0.0003487214
2458748.628466696,0.9997928,0.0003486022
2458748.629855583,1.0006884,0.0003488451
2458748.631244470,0.9998855,0.0003488149
2458748.632633356,0.9998489,0.0003488917
2458748.634022243,1.0003967,0.0003489583
2458748.635411130,0.9997608,0.0003487252
2458748.636800016,0.9996088,0.0003490617
2458748.638188903,1.0007019,0.0003489447
2458748.639577790,0.9994796,0.0003487106
2458748.640966676,1.0003814,0.0003489590
2458748.642355563,0.9991632,0.0003487885
2458748.643744450,1.0000656,0.0003489302
2458748.645133336,1.0000872,0.0003489645
2458748.646522223,1.0006560,0.0003491801
2458748.647911109,1.0000536,0.0003490664
2458748.649299996,0.9997662,0.0003489015
2458748.650688883,1.0000663,0.0003491611
2458748.652077769,0.9992744,0.0003489471
2458748.653466656,1.0006084,0.0003491666
2458748.654855543,0.9996779,0.0003489444
2458748.656244429,1.0002476,0.0003491185
2458748.657633316,0.9996314,0.0003489530
2458748.659022203,0.9991763,0.0003490081
2458748.660411089,0.9997443,0.0003490040
2458748.661799976,1.0001480,0.0003491120
2458748.663188863,0.9994188,0.0003490300
2458748.664577749,0.9995369,0.0003491216
2458748.665966636,0.9998187,0.0003491689
2458748.667355523,0.9999026,0.0003492053
2458748.668744409,1.0000214,0.0003491756
2458748.670133295,1.0007129,0.0003495507
2458748.671522182,0.9995890,0.0003492992
2458748.672911069,0.9995286,0.0003493996
2458748.674299955,0.9997632,0.0003492710
2458748.675688842,1.0000214,0.0003492134
2458748.677077729,1.0000519,0.0003493621
2458748.678466615,1.0004616,0.0003493820
2458748.679855502,0.9999441,0.0003494167
2458748.681244389,1.0002516,0.0003493096
2458748.682633276,0.9995051,0.0003493544
2458748.684022162,0.9994315,0.0003492866
2458748.685411049,0.9992940,0.0003493249
2458748.686799936,1.0003293,0.0003495501
2458748.688188822,1.0001251,0.0003494500
2458748.689577708,0.9997597,0.0003494459
2458748.690966595,1.0010419,0.0003498845
2458748.692355482,0.9999477,0.0003494145
2458748.693744369,0.9999471,0.0003494959
2458748.695133255,0.9999844,0.0003495289
2458748.696522142,1.0002066,0.0003495237
2458748.697911029,0.9994021,0.0003495117
2458748.699299915,0.9995540,0.0003495335
2458748.700688802,0.9999463,0.0003497529
2458748.702077689,0.9999940,0.0003495700
2458748.703466576,1.0006646,0.0003499974
2458748.704855462,0.9997244,0.0003495929
2458748.706244349,0.9999561,0.0003497817
2458748.707633235,0.9999013,0.0003497293
2458748.709022122,0.9998650,0.0003496750
2458748.710411008,0.9991114,0.0003496494
2458748.711799895,0.9999654,0.0003496078
2458748.713188782,1.0000328,0.0003498254
2458748.714577669,1.0009422,0.0003499859
2458748.715966555,0.9992323,0.0003499825
2458748.717355442,0.9997129,0.0003498982
2458748.718744329,0.9996828,0.0003497429
2458748.720133216,1.0002901,0.0003498502
2458748.721522102,1.0005055,0.0003500463
2458748.722910989,1.0005290,0.0003501129
2458748.724299876,0.9998039,0.0003498762
2458748.725688762,0.9998180,0.0003499790
2458748.727077649,0.9999313,0.0003500686
2458748.728466535,0.9993132,0.0003500158
2458748.729855422,0.9997580,0.0003501415
2458748.731244309,1.0002937,0.0003501046
2458748.732633196,0.9998773,0.0003502450
2458748.734022082,0.9995106,0.0003499481
2458748.735410969,0.9999910,0.0003503347
2458748.736799856,1.0000792,0.0003503267
2458748.738188743,0.9999662,0.0003502331
2458748.739577629,0.9998496,0.0003502100
2458748.740966516,1.0002251,0.0003502796
2458748.742355403,0.9999072,0.0003501972
2458748.743744290,0.9995713,0.0003502098
2458748.745133176,1.0003978,0.0003503348
2458748.746522063,0.9996091,0.0003502314
2458748.747910949,0.9998674,0.0003503845
2458748.749299836,1.0005285,0.0003504104
2458748.750688723,0.9993991,0.0003503214
2458748.752077610,0.9998944,0.0003503886
2458748.753466496,0.9997545,0.0003503075
2458748.754855383,1.0003522,0.0003503937
2458748.756244270,0.9999419,0.0003505603
2458748.757633156,1.0002160,0.0003504335
2458748.759022043,0.9993532,0.0003506595
2458748.760410930,1.0005578,0.0003506367
2458748.761799817,0.9997773,0.0003505393
2458748.763188703,0.9990017,0.0003504907
2458748.764577590,1.0001811,0.0003505118
2458748.765966477,1.0002330,0.0003507149
2458748.767355363,0.9995260,0.0003506895
2458748.768744250,1.0004167,0.0003507849
2458748.770133137,0.9993460,0.0003505225
2458748.771522024,1.0001982,0.0003507070
2458748.772910911,0.9996004,0.0003506816
2458748.774299797,0.9997737,0.0003507879
2458748.775688684,1.0000378,0.0003508379
2458748.777077571,1.0003006,0.0003508114
2458748.778466457,1.0004593,0.0003510735
2458748.779855344,1.0003314,0.0003510246
2458748.781244231,0.9999856,0.0003510037
2458748.782633117,0.9999105,0.0003508671
2458748.784022004,1.0007264,0.0003510797
2458748.785410891,0.9994897,0.0003508886
2458748.786799778,1.0003393,0.0003512068
2458748.788188664,0.9983178,0.0003507852
2458748.789577551,0.9995593,0.0003509364
2458748.790966438,0.9995353,0.0003510923
2458748.792355325,0.9999770,0.0003510560
2458748.793744212,1.0011993,0.0003513815
2458748.795133098,0.9994074,0.0003509902
2458748.796521985,0.9993539,0.0003512161
2458748.797910871,0.9998835,0.0003511980
2458748.799299758,0.9994083,0.0003510641
2458748.800688645,1.0001366,0.0003512275
2458748.802077532,0.9998872,0.0003512510
2458748.803466418,1.0000052,0.0003513967
2458748.804855305,0.9997680,0.0003512646
2458748.806244192,0.9999274,0.0003514459
2458748.807633079,1.0004545,0.0003515174
2458748.809021966,1.0002566,0.0003514185
2458748.810410853,0.9994911,0.0003514871
2458748.811799739,0.9996727,0.0003514608
2458748.813188626,0.9998942,0.0003514472
2458748.814577513,0.9990435,0.0003514637
2458748.815966399,0.9996068,0.0003514211
2458748.817355286,0.9999953,0.0003515100
2458748.818744173,1.0005248,0.0003517376
2458748.820133060,1.0004817,0.0003517290
2458748.821521947,1.0004607,0.0003517807
2458748.822910833,1.0006445,0.0003518182
2458748.824299720,0.9998523,0.0003519119
2458748.825688607,0.9994748,0.0003517970
2458748.827077494,1.0005008,0.0003518717
2458748.828466380,1.0001544,0.0003518319
2458748.829855267,0.9994429,0.0003516939
2458748.831244154,1.0000112,0.0003519428
2458748.832633041,1.0001271,0.0003520818
2458748.834021927,1.0000833,0.0003519350
2458748.835410814,1.0003960,0.0003519341
2458748.836799701,1.0003984,0.0003519454
2458748.838188588,0.9998033,0.0003521383
2458748.839577475,0.9999216,0.0003520141
2458748.840966362,0.9994077,0.0003519906
2458748.842355248,1.0000595,0.0003519765
2458748.843744135,0.9995568,0.0003522641
2458748.845133022,1.0001532,0.0003521163
2458748.846521908,0.9997088,0.0003521068
2458748.847910795,1.0001157,0.0003521559
2458748.849299682,0.9997256,0.0003520582
2458748.850688569,0.9998902,0.0003521811
2458748.852077456,0.9997718,0.0003523476
2458748.853466343,1.0004882,0.0003522840
2458748.854855229,1.0002673,0.0003522997
2458748.856244116,0.9995011,0.0003521805
2458748.857633003,0.9992688,0.0003520629
2458748.859021890,0.9998296,0.0003522406
2458748.860410776,1.0000694,0.0003522609
2458748.861799663,0.9996594,0.0003522651
2458748.863188550,0.9999431,0.0003525730
2458748.864577437,0.9999184,0.0003525047
2458748.865966324,1.0003529,0.0003524379
2458748.867355210,0.9998503,0.0003524135
2458748.868744097,0.9994855,0.0003522655
2458748.870132984,0.9989334,0.0003522562
2458748.871521871,0.9999293,0.0003524093
2458748.872910758,0.9995400,0.0003526061
2458748.874299644,0.9996028,0.0003524597
2458748.875688531,0.9995271,0.0003524486
2458748.877077418,0.9994043,0.0003523663
2458748.878466305,0.9997821,0.0003525378
2458748.879855192,1.0007626,0.0003527358
2458748.881244079,1.0000047,0.0003524970
2458748.882632966,0.9991935,0.0003524204
2458748.884021852,0.9992418,0.0003524095
2458748.885410739,0.9997913,0.0003525466
2458748.886799626,0.9996063,0.0003524348
2458748.888188513,0.9998653,0.0003526108
2458748.889577399,0.9997379,0.0003527970
2458748.890966286,1.0000670,0.0003526411
2458748.892355173,1.0001192,0.0003526126
2458748.893744060,1.0000210,0.0003526544
2458748.895132947,0.9992652,0.0003526647


==> Data/TESS_s16_2_PDCSAP.csv <==
# 1st column is time in units of Barycentric Julian Date (BJD),,
# 2nd column is flux which is the normalized flux,,
# 3rd column is flux_err which is the uncertainty in the measured flux,,
# description: TESS photometry from Sector 16 segment 2,,
# time,flux,flux_err
2458751.659019879,1.0002521,0.0003400669
2458751.660408760,0.9999519,0.0003400359
2458751.661797642,1.0002750,0.0003399205
2458751.663186523,0.9999433,0.0003400115
2458751.664575405,1.0006393,0.0003400846
2458751.665964286,0.9999546,0.0003401012
2458751.667353168,1.0000731,0.0003400678
2458751.668742049,1.0003934,0.0003401323
2458751.670130931,1.0004891,0.0003401404
2458751.671519813,0.9999586,0.0003399590
2458751.672908694,0.9997185,0.0003399260
2458751.674297576,1.0010129,0.0003401308
2458751.675686458,0.9999420,0.0003400816
2458751.677075339,0.9997994,0.0003400179
2458751.678464220,1.0002073,0.0003401537
2458751.679853102,1.0003225,0.0003400203
2458751.681241983,0.9998985,0.0003400723
2458751.682630865,0.9999597,0.0003399706
2458751.684019746,0.9993901,0.0003399072
2458751.685408628,0.9996802,0.0003399423
2458751.686797509,1.0003039,0.0003402181
2458751.688186391,1.0004821,0.0003402341
2458751.689575272,0.9991640,0.0003399179
2458751.690964154,0.9998462,0.0003399695
2458751.692353035,1.0003059,0.0003401207
2458751.693741916,1.0008928,0.0003399876
2458751.695130798,0.9999103,0.0003400365
2458751.696519679,0.9997815,0.0003399292
2458751.697908560,0.9999499,0.0003401386
2458751.699297442,1.0009376,0.0003401705
2458751.700686323,0.9995048,0.0003401141
2458751.702075204,0.9995511,0.0003398924
2458751.703464086,1.0000105,0.0003400452
2458751.704852967,1.0001283,0.0003400484
2458751.706241848,1.0002174,0.0003400551
2458751.707630730,1.0003423,0.0003400270
2458751.709019611,1.0007187,0.0003401827
2458751.710408492,0.9999031,0.0003400211
2458751.711797374,1.0005349,0.0003400199
2458751.713186255,0.9998633,0.0003400053
2458751.714575136,1.0001925,0.0003400794
2458751.715964017,1.0005435,0.0003402339
2458751.717352899,0.9997634,0.0003400628
2458751.718741780,0.9997341,0.0003399961
2458751.720130661,1.0000447,0.0003400330
2458751.721519542,0.9998059,0.0003400512
2458751.722908423,0.9999690,0.0003399520
2458751.724297305,0.9996597,0.0003399570
2458751.725686186,1.0003414,0.0003400784
2458751.727075067,0.9997510,0.0003400355
2458751.728463948,1.0006365,0.0003401212
2458751.729852830,1.0002088,0.0003399042
2458751.731241710,0.9998999,0.0003402651
2458751.732630592,0.9997110,0.0003399158
2458751.734019473,1.0000057,0.0003399340
2458751.735408354,1.0001612,0.0003402010
2458751.736797235,0.9998704,0.0003401936
2458751.738186116,1.0007267,0.0003400665
2458751.739574998,1.0005567,0.0003400176
2458751.740963879,0.9994568,0.0003399828
2458751.742352759,1.0005167,0.0003399682
2458751.743741641,0.9996817,0.0003399963
2458751.745130522,0.9996707,0.0003398863
2458751.746519403,0.9999857,0.0003401137
2458751.747908284,0.9997719,0.0003399214
2458751.749297165,0.9999294,0.0003398908
2458751.750686046,0.9999447,0.0003399254
2458751.752074927,1.0002853,0.0003399344
2458751.753463808,1.0005954,0.0003399806
2458751.754852689,1.0001527,0.0003400440
2458751.756241570,0.9992224,0.0003399843
2458751.757630451,1.0006469,0.0003402632
2458751.759019332,0.9998094,0.0003400203
2458751.760408213,0.9996681,0.0003401306
2458751.761797094,0.9997372,0.0003400062
2458751.763185975,1.0004336,0.0003399290
2458751.764574856,0.9996840,0.0003398207
2458751.767352618,1.0002444,0.0003400117
2458751.770130380,0.9996329,0.0003396891
2458751.771519260,1.0001399,0.0003399536
2458751.777074784,0.9994017,0.0003398147
2458751.778463665,1.0003091,0.0003400590
2458751.779852546,1.0000812,0.0003398718
2458751.781241427,1.0000002,0.0003397975
2458751.782630308,1.0002155,0.0003401396
2458751.784019188,1.0005539,0.0003399176
2458751.785408069,0.9998780,0.0003399220
2458751.786796950,0.9996022,0.0003400846
2458751.788185831,1.0002797,0.0003400821
2458751.789574712,1.0000430,0.0003398824
2458751.790963592,1.0008270,0.0003399469
2458751.792352473,1.0002576,0.0003400380
2458751.793741354,1.0010533,0.0003398984
2458751.795130235,1.0003589,0.0003399635
2458751.796519116,1.0003209,0.0003398316
2458751.797907996,1.0003126,0.0003399961
2458751.799296877,1.0006828,0.0003399120
2458751.800685758,0.9997858,0.0003399291
2458751.802074639,1.0002673,0.0003399656
2458751.803463519,0.9996239,0.0003398637
2458751.804852400,1.0006352,0.0003400785
2458751.806241281,1.0008764,0.0003399382
2458751.807630161,0.9995923,0.0003399062
2458751.809019042,0.9999478,0.0003397621
2458751.810407923,0.9993478,0.0003398322
2458751.811796803,1.0001751,0.0003401409
2458751.813185684,1.0005163,0.0003400478
2458751.814574565,0.9999737,0.0003399468
2458751.815963445,0.9993168,0.0003398388
2458751.817352326,0.9996706,0.0003399489
2458751.818741207,0.9999543,0.0003399892
2458751.820130087,0.9998476,0.0003398567
2458751.821518968,1.0006667,0.0003399625
2458751.822907849,1.0000279,0.0003401104
2458751.824296729,0.9992666,0.0003398501
2458751.825685610,1.0002806,0.0003398675
2458751.827074490,1.0004262,0.0003398101
2458751.828463371,1.0001694,0.0003397557
2458751.829852252,1.0010524,0.0003399124
2458751.831241132,0.9999263,0.0003398305
2458751.832630013,1.0008588,0.0003397219
2458751.834018893,1.0003129,0.0003399841
2458751.835407774,0.9995375,0.0003399380
2458751.836796654,1.0001091,0.0003397992
2458751.838185535,0.9996973,0.0003400638
2458751.839574416,1.0003912,0.0003397492
2458751.840963296,1.0000293,0.0003399192
2458751.842352177,1.0003937,0.0003399725
2458751.843741057,1.0000947,0.0003398494
2458751.845129937,0.9995237,0.0003398219
2458751.847907699,1.0000168,0.0003400073
2458751.849296579,0.9998870,0.0003399143
2458751.850685460,0.9998831,0.0003399756
2458751.852074340,0.9995379,0.0003399568
2458751.853463220,0.9997097,0.0003399395
2458751.854852101,0.9999554,0.0003401444
2458751.856240981,0.9997809,0.0003398390
2458751.857629862,0.9988570,0.0003397256
2458751.859018742,1.0000897,0.0003400914
2458751.860407623,0.9998066,0.0003399618
2458751.861796503,0.9997628,0.0003398808
2458751.863185383,0.9993266,0.0003398069
2458751.864574264,0.9996030,0.0003399306
2458751.865963144,1.0002503,0.0003401541
2458751.867352025,0.9996451,0.0003398666
2458751.868740905,0.9998755,0.0003399644
2458751.870129786,1.0003062,0.0003400792
2458751.871518666,1.0000631,0.0003398869
2458751.872907546,1.0005752,0.0003399499
2458751.874296427,1.0001010,0.0003400244
2458751.875685307,0.9996754,0.0003399656
2458751.877074187,1.0000072,0.0003399845
2458751.878463068,0.9994674,0.0003399423
2458751.879851948,1.0002713,0.0003398385
2458751.881240828,1.0002789,0.0003402099
2458751.882629709,1.0002195,0.0003400963
2458751.884018589,0.9995863,0.0003397344
2458751.885407469,0.9998407,0.0003400003
2458751.886796350,1.0002364,0.0003399569
2458751.888185230,0.9996264,0.0003398582
2458751.889574110,0.9995306,0.0003400615
2458751.890962990,1.0001998,0.0003398992
2458751.892351870,1.0004507,0.0003399432
2458751.893740751,0.9991804,0.0003397065
2458751.895129631,1.0003711,0.0003399263
2458751.896518511,1.0007078,0.0003398378
2458751.897907392,0.9997341,0.0003399151
2458751.899296272,0.9999700,0.0003399609
2458751.900685152,1.0012655,0.0003399260
2458751.902074032,1.0002681,0.0003398153
2458751.904851793,1.0002198,0.0003398254
2458751.906240673,1.0000922,0.0003399217
2458751.907629553,1.0007531,0.0003397580
2458751.909018433,1.0004684,0.0003401636
2458751.910407314,1.0009627,0.0003401690
2458751.911796194,1.0001025,0.0003400753
2458751.913185074,0.9996599,0.0003396845
2458751.914573954,0.9998719,0.0003398421
2458751.915962834,1.0005582,0.0003398029
2458751.917351714,0.9997627,0.0003396885
2458751.918740595,1.0003230,0.0003398281
2458751.920129475,1.0007693,0.0003396631
2458751.921518355,0.9997139,0.0003397385
2458751.922907235,1.0001908,0.0003397187
2458751.924296115,1.0003450,0.0003399789
2458751.925684995,1.0006897,0.0003398908
2458751.927073875,1.0001840,0.0003400675
2458751.928462755,1.0009245,0.0003399946
2458751.929851635,1.0003515,0.0003398860
2458751.931240516,1.0008253,0.0003399597
2458751.932629396,0.9996363,0.0003396806
2458751.934018276,1.0004383,0.0003399834
2458751.935407156,0.9997093,0.0003398082
2458751.936796036,1.0002153,0.0003397273
2458751.938184916,1.0000785,0.0003398964
2458751.939573796,0.9999220,0.0003399350
2458751.940962676,0.9995910,0.0003400145
2458751.942351556,1.0001075,0.0003398118
2458751.943740436,1.0003746,0.0003397935
2458751.945129316,0.9992342,0.0003399736
2458751.946518196,0.9997345,0.0003398187
2458751.947907076,1.0006693,0.0003401200
2458751.949295956,0.9995342,0.0003398631
2458751.950684836,0.9996698,0.0003399027
2458751.952073717,1.0000454,0.0003399461
2458751.953462597,1.0004514,0.0003401932
2458751.954851476,0.9998153,0.0003400793
2458751.956240356,1.0002176,0.0003398481
2458751.957629236,0.9996730,0.0003397955
2458751.959018116,0.9997375,0.0003398797
2458751.960406996,0.9993660,0.0003399134
2458751.961795876,0.9995487,0.0003399018
2458751.963184756,1.0008587,0.0003400126
2458751.964573636,1.0002481,0.0003400608
2458751.965962516,1.0003740,0.0003399978
2458751.967351396,0.9995622,0.0003399548
2458751.968740276,1.0004069,0.0003401894
2458751.970129156,0.9997238,0.0003399240
2458751.971518036,0.9998955,0.0003399038
2458751.972906915,1.0006118,0.0003399228
2458751.974295795,1.0001579,0.0003399230
2458751.975684676,1.0006588,0.0003398076
2458751.977073555,1.0006389,0.0003400305
2458751.978462435,1.0004643,0.0003400309
2458751.979851315,1.0000301,0.0003399192
2458751.981240195,0.9996802,0.0003399377
2458751.982629075,1.0001661,0.0003397198
2458751.984017955,1.0003843,0.0003399154
2458751.985406835,1.0001246,0.0003399176
2458751.986795715,1.0010293,0.0003398685
2458751.988184595,0.9999310,0.0003398500
2458751.989573474,1.0002526,0.0003399217
2458751.990962354,1.0000858,0.0003398699
2458751.992351234,0.9994385,0.0003398143
2458751.993740114,1.0006197,0.0003398216
2458751.995128993,0.9990282,0.0003396856
2458751.996517873,1.0007194,0.0003400613
2458751.997906753,1.0008069,0.0003399241
2458751.999295633,1.0005852,0.0003399222
2458752.000684513,0.9998817,0.0003399500
2458752.002073393,1.0001072,0.0003398649
2458752.003462272,1.0000351,0.0003396962
2458752.004851152,1.0000761,0.0003398084
2458752.006240032,1.0004193,0.0003398020
2458752.007628912,1.0001741,0.0003398555
2458752.009017792,1.0001051,0.0003397056
2458752.010406671,1.0001103,0.0003398334
2458752.011795551,0.9999979,0.0003398316
2458752.013184431,1.0009436,0.0003397438
2458752.014573311,1.0000501,0.0003399307
2458752.017351070,1.0003458,0.0003399716
2458752.018739949,0.9999027,0.0003398560
2458752.020128829,1.0001828,0.0003398410
2458752.021517709,0.9998599,0.0003400013
2458752.022906589,1.0006159,0.0003399321
2458752.024295469,1.0008192,0.0003398721
2458752.025684348,1.0005357,0.0003397608
2458752.027073228,0.9999300,0.0003398272
2458752.028462108,1.0007258,0.0003399218
2458752.029850987,0.9997922,0.0003400103
2458752.031239867,1.0010709,0.0003399080
2458752.032628747,1.0003461,0.0003400145
2458752.034017627,0.9999392,0.0003401019
2458752.035406506,0.9999613,0.0003399250
2458752.036795386,0.9997884,0.0003398968
2458752.038184266,0.9994949,0.0003397080
2458752.039573145,1.0002394,0.0003400068
2458752.040962025,0.9998168,0.0003402735
2458752.042350905,0.9999729,0.0003398848
2458752.043739784,0.9995295,0.0003400047
2458752.045128664,1.0000064,0.0003401607
2458752.046517543,1.0002125,0.0003400999
2458752.047906423,0.9999901,0.0003400839
2458752.049295302,1.0005585,0.0003401677
2458752.050684182,1.0000175,0.0003399196
2458752.052073061,1.0002256,0.0003398697
2458752.053461941,1.0001883,0.0003400178
2458752.054850821,1.0009698,0.0003398949
2458752.056239700,1.0009037,0.0003399150
2458752.057628580,1.0007531,0.0003399519
2458752.059017460,1.0003689,0.0003397727
2458752.060406339,1.0003994,0.0003398953
2458752.061795219,1.0003035,0.0003399624
2458752.063184098,0.9999273,0.0003398655
2458752.064572978,0.9996553,0.0003400102
2458752.065961857,0.9999116,0.0003397659
2458752.067350737,1.0000242,0.0003399401
2458752.068739616,1.0006420,0.0003401701
2458752.070128496,0.9997938,0.0003397960
2458752.071517376,1.0001389,0.0003399462
2458752.072906255,1.0004658,0.0003398446
2458752.075684014,0.9994662,0.0003398383
2458752.077072894,1.0005117,0.0003397705
2458752.079850653,1.0000363,0.0003399556
2458752.081239532,1.0004193,0.0003396946
2458752.082628412,1.0002724,0.0003399316
2458752.084017291,0.9998327,0.0003398155
2458752.085406171,0.9997134,0.0003397258
2458752.086795050,1.0007867,0.0003399504
2458752.088183930,1.0004494,0.0003398917
2458752.089572809,1.0003124,0.0003400487
2458752.090961689,0.9997986,0.0003397376
2458752.092350568,1.0006505,0.0003398599
2458752.093739448,1.0004792,0.0003398258
2458752.095128327,1.0002985,0.0003399513
2458752.096517207,1.0001419,0.0003398429
2458752.097906086,1.0014486,0.0003400161
2458752.099294965,0.9997500,0.0003399614
2458752.100683845,0.9995867,0.0003398220
2458752.103461604,1.0003285,0.0003399358
2458752.104850483,1.0001900,0.0003397621
2458752.106239363,1.0000283,0.0003397747
2458752.107628242,1.0001447,0.0003399416
2458752.109017121,1.0001076,0.0003396757
2458752.110406001,1.0003130,0.0003396755
2458752.111794880,0.9997394,0.0003397929
2458752.113183760,1.0003360,0.0003397261
2458752.114572639,1.0007941,0.0003401384
2458752.115961518,0.9998402,0.0003397740
2458752.117350398,0.9991952,0.0003398429
2458752.118739277,1.0001337,0.0003401062
2458752.120128156,1.0002254,0.0003399723
2458752.121517036,1.0014095,0.0003400337
2458752.122905915,1.0002012,0.0003398325
2458752.124294795,0.9996190,0.0003398813
2458752.125683674,0.9998592,0.0003399944
2458752.127072553,1.0002452,0.0003400218
2458752.128461433,0.9999065,0.0003399792
2458752.129850312,0.9994393,0.0003398209
2458752.131239191,1.0002222,0.0003398933
2458752.132628071,1.0003547,0.0003397421
2458752.134016950,1.0002136,0.0003399496
2458752.135405829,0.9998618,0.0003399522
2458752.136794708,1.0000026,0.0003398449
2458752.138183588,1.0004159,0.0003400301
2458752.139572467,1.0006116,0.0003399370
2458752.140961346,0.9995948,0.0003398612
2458752.142350226,0.9996520,0.0003399808
2458752.143739105,1.0010835,0.0003399528
2458752.145127984,1.0000615,0.0003399387
2458752.146516864,1.0019221,0.0003400567
2458752.147905743,1.0006371,0.0003396889
2458752.149294622,1.0003311,0.0003399376
2458752.150683501,0.9992060,0.0003399346
2458752.152072381,0.9991650,0.0003399716
2458752.153461260,1.0001064,0.0003397724
2458752.156239018,0.9997018,0.0003397707
2458752.157627897,1.0003061,0.0003400346
2458752.159016777,1.0004214,0.0003400870
2458752.160405656,1.0008968,0.0003399411
2458752.161794535,1.0010254,0.0003398294
2458752.163183414,0.9999882,0.0003399339
2458752.164572294,0.9998779,0.0003398054
2458752.165961173,1.0009834,0.0003399590
2458752.167350052,1.0001839,0.0003397751
2458752.168738931,1.0009470,0.0003399128
2458752.170127810,1.0000759,0.0003398344
2458752.171516690,0.9994587,0.0003399874
2458752.172905569,1.0000243,0.0003399556
2458752.174294448,0.9997303,0.0003399995
2458752.175683327,0.9993019,0.0003396609
2458752.177072207,1.0002484,0.0003398583
2458752.178461086,1.0001224,0.0003399775
2458752.179849965,0.9998959,0.0003397785
2458752.181238844,1.0002257,0.0003402595
2458752.182627724,1.0003109,0.0003398410
2458752.184016603,0.9999814,0.0003399423
2458752.185405482,1.0001170,0.0003399048
2458752.186794361,0.9997685,0.0003398619
2458752.188183240,1.0004034,0.0003398631
2458752.189572119,0.9997563,0.0003398779
2458752.190960999,1.0009032,0.0003397752
2458752.193738757,0.9995824,0.0003397533
2458752.195127636,1.0012600,0.0003399549
2458752.196516515,1.0005539,0.0003397898
2458752.197905394,1.0006934,0.0003399577
2458752.199294273,1.0002771,0.0003399353
2458752.200683152,1.0005936,0.0003397547
2458752.202072031,1.0009492,0.0003399127
2458752.203460910,1.0003368,0.0003400188
2458752.204849789,1.0007700,0.0003399503
2458752.206238669,0.9999549,0.0003398917
2458752.207627548,1.0000118,0.0003400042
2458752.209016427,1.0004331,0.0003400412
2458752.210405306,1.0001328,0.0003396868
2458752.211794185,1.0005037,0.0003399179
2458752.213183064,1.0003202,0.0003398881
2458752.214571943,0.9997786,0.0003397497
2458752.215960823,0.9997636,0.0003399168
2458752.217349701,1.0005944,0.0003399091
2458752.218738581,1.0005224,0.0003398277
2458752.220127460,1.0000841,0.0003398759
2458752.221516339,0.9999947,0.0003396983
2458752.222905218,1.0000819,0.0003397774
2458752.224294097,1.0003523,0.0003399185
2458752.225682976,1.0004602,0.0003398166
2458752.227071855,1.0001104,0.0003399214
2458752.228460734,1.0009592,0.0003398796
2458752.229849613,1.0000820,0.0003397673
2458752.231238492,1.0002547,0.0003399003
2458752.232627371,1.0005247,0.0003398832
2458752.234016250,0.9998503,0.0003398048
2458752.235405129,0.9998248,0.0003399606
2458752.236794008,1.0002899,0.0003399084
2458752.238182887,1.0000841,0.0003398704
2458752.239571766,1.0004468,0.0003398814
2458752.240960645,1.0004197,0.0003402474
2458752.242349524,1.0004358,0.0003400129
2458752.243738403,0.9999836,0.0003398695
2458752.245127282,1.0000043,0.0003398460
2458752.246516161,1.0004315,0.0003396442
2458752.249293919,0.9996488,0.0003398376
2458752.253460556,0.9991577,0.0003397215
2458752.254849434,1.0005813,0.0003397690
2458752.256238313,0.9998967,0.0003397433
2458752.257627192,0.9999724,0.0003399118
2458752.259016071,1.0004349,0.0003398450
2458752.260404950,1.0003790,0.0003398143
2458752.261793830,0.9997254,0.0003398118
2458752.263182708,0.9996166,0.0003400355
2458752.264571587,0.9999104,0.0003399039
2458752.265960466,0.9995489,0.0003397814
2458752.267349345,0.9998927,0.0003399118
2458752.268738224,0.9996812,0.0003397803
2458752.270127103,1.0004661,0.0003397806
2458752.271515982,0.9992007,0.0003397320
2458752.272904861,0.9999248,0.0003399391
2458752.274293740,1.0003298,0.0003398141
2458752.275682618,0.9995856,0.0003400306
2458752.277071497,1.0002029,0.0003397349
2458752.278460376,1.0002065,0.0003399015
2458752.281238134,0.9997568,0.0003399220
2458752.282627013,0.9997056,0.0003399065
2458752.284015892,1.0005573,0.0003400181
2458752.285404771,0.9999910,0.0003397856
2458752.286793650,1.0002203,0.0003397588
2458752.288182529,1.0008035,0.0003397700
2458752.289571407,1.0001914,0.0003397807
2458752.290960286,1.0004796,0.0003396650
2458752.292349165,1.0002149,0.0003397359
2458752.293738044,0.9998937,0.0003399730
2458752.295126923,1.0000957,0.0003397574
2458752.296515802,1.0000882,0.0003398241
2458752.297904680,1.0002828,0.0003399795
2458752.299293560,0.9997064,0.0003398823
2458752.300682439,1.0003118,0.0003398487
2458752.302071317,1.0004189,0.0003401031
2458752.303460196,1.0001856,0.0003398862
2458752.304849075,0.9997159,0.0003401083
2458752.306237954,0.9997971,0.0003399781
2458752.307626832,1.0006405,0.0003401470
2458752.309015711,0.9993617,0.0003397787
2458752.310404590,0.9995357,0.0003400001
2458752.311793469,1.0005538,0.0003400210
2458752.313182348,0.9996072,0.0003398864
2458752.314571226,0.9993411,0.0003397315
2458752.315960106,1.0005037,0.0003399804
2458752.317348984,1.0007005,0.0003398872
2458752.318737863,1.0005924,0.0003399547
2458752.320126742,1.0003084,0.0003397740
2458752.321515621,1.0010392,0.0003401007
2458752.322904499,1.0003022,0.0003398066
2458752.324293378,0.9999085,0.0003399246
2458752.325682257,1.0000472,0.0003399016
2458752.327071135,1.0001801,0.0003398384
2458752.328460014,1.0000264,0.0003398811
2458752.329848893,0.9997647,0.0003397935
2458752.331237772,1.0000084,0.0003399707
2458752.332626651,1.0003760,0.0003400273
2458752.334015530,1.0003077,0.0003398660
2458752.335404408,0.9998376,0.0003399626
2458752.336793287,0.9993943,0.0003398858
2458752.338182166,1.0002286,0.0003398967
2458752.339571044,0.9990243,0.0003398280
2458752.340959923,1.0004324,0.0003399718
2458752.342348802,0.9995833,0.0003398345
2458752.343737680,1.0000873,0.0003398734
2458752.345126559,1.0007040,0.0003400240
2458752.346515438,1.0009333,0.0003399215
2458752.347904317,0.9993476,0.0003397311
2458752.349293196,1.0003100,0.0003399272
2458752.350682074,1.0003227,0.0003400886
2458752.352070953,1.0001015,0.0003401513
2458752.353459832,0.9993116,0.0003397578
2458752.354848710,0.9997008,0.0003398013
2458752.356237589,1.0000808,0.0003399215
2458752.357626468,1.0002050,0.0003398914
2458752.359015347,1.0001391,0.0003397544
2458752.360404225,0.9991549,0.0003399434
2458752.361793104,1.0007544,0.0003399796
2458752.363181983,0.9996356,0.0003398281
2458752.364570861,1.0001251,0.0003400032
2458752.365959740,1.0001183,0.0003400387
2458752.367348619,0.9997373,0.0003397296
2458752.368737497,0.9995309,0.0003397422
2458752.370126376,1.0009266,0.0003400717
2458752.371515254,0.9999883,0.0003398400
2458752.372904133,1.0002409,0.0003398867
2458752.374293012,0.9997429,0.0003397567
2458752.378459648,1.0001581,0.0003399628
2458752.379848526,1.0005576,0.0003399804
2458752.381237405,0.9991121,0.0003398326
2458752.382626284,0.9991895,0.0003397519
2458752.384015162,0.9987673,0.0003397009
2458752.385404041,0.9986567,0.0003395051
2458752.386792920,0.9978994,0.0003397065
2458752.388181798,0.9977830,0.0003395387
2458752.389570677,0.9973606,0.0003394922
2458752.390959555,0.9970832,0.0003395409
2458752.392348434,0.9971428,0.0003393733
2458752.393737312,0.9971212,0.0003394430
2458752.395126191,0.9958481,0.0003392424
2458752.396515070,0.9953918,0.0003391966
2458752.397903949,0.9951589,0.0003391878
2458752.399292827,0.9953386,0.0003390856
2458752.400681706,0.9956953,0.0003391198
2458752.402070584,0.9953880,0.0003392373
2458752.403459463,0.9939931,0.0003390840
2458752.404848341,0.9952726,0.0003392614
2458752.406237220,0.9945829,0.0003392784
2458752.407626098,0.9951105,0.0003390355
2458752.409014977,0.9953708,0.0003392333
2458752.410403856,0.9944323,0.0003389577
2458752.411792734,0.9941166,0.0003390715
2458752.413181613,0.9943207,0.0003390288
2458752.414570492,0.9938297,0.0003389406
2458752.415959370,0.9946584,0.0003391044
2458752.417348249,0.9944335,0.0003390076
2458752.418737127,0.9941424,0.0003389139
2458752.420126006,0.9952715,0.0003389735
2458752.421514884,0.9939254,0.0003389658
2458752.422903763,0.9939114,0.0003390050
2458752.424292641,0.9940227,0.0003391389
2458752.425681520,0.9938564,0.0003389254
2458752.427070398,0.9943670,0.0003390097
2458752.428459277,0.9940803,0.0003389885
2458752.429848155,0.9937096,0.0003389843
2458752.431237034,0.9948615,0.0003391620
2458752.432625913,0.9944298,0.0003387854
2458752.434014791,0.9947818,0.0003390416
2458752.436792548,0.9944702,0.0003391136
2458752.438181427,0.9949224,0.0003391749
2458752.439570305,0.9938220,0.0003391125
2458752.440959183,0.9948254,0.0003392804
2458752.442348062,0.9934190,0.0003389723
2458752.443736941,0.9940696,0.0003392466
2458752.445125819,0.9949901,0.0003391382
2458752.446514698,0.9944528,0.0003393163
2458752.447903576,0.9950829,0.0003391762
2458752.449292454,0.9949046,0.0003389746
2458752.450681333,0.9953137,0.0003391900
2458752.452070212,0.9950972,0.0003394213
2458752.453459090,0.9950229,0.0003394494
2458752.454847969,0.9945549,0.0003390985
2458752.456236847,0.9956540,0.0003392625
2458752.457625725,0.9949179,0.0003391852
2458752.459014604,0.9954743,0.0003392162
2458752.460403482,0.9961138,0.0003393521
2458752.463181240,0.9969007,0.0003393387
2458752.464570118,0.9968402,0.0003393627
2458752.465958996,0.9973177,0.0003395142
2458752.467347875,0.9986042,0.0003397363
2458752.468736753,0.9983999,0.0003396959
2458752.470125631,0.9995786,0.0003397783
2458752.471514510,0.9982256,0.0003395654
2458752.472903389,0.9985080,0.0003396649
2458752.474292267,0.9992448,0.0003398744
2458752.475681145,0.9990918,0.0003398666
2458752.477070024,0.9994255,0.0003398512
2458752.478458902,0.9996721,0.0003398452
2458752.479847780,0.9995324,0.0003398946
2458752.481236659,1.0004106,0.0003400254
2458752.482625538,0.9999768,0.0003398769
2458752.484014416,1.0000911,0.0003400472
2458752.485403294,1.0000722,0.0003400173
2458752.486792173,0.9997644,0.0003398035
2458752.488181051,1.0000088,0.0003398823
2458752.489569929,1.0005899,0.0003399640
2458752.490958808,0.9996919,0.0003397243
2458752.492347686,1.0006733,0.0003399594
2458752.493736565,1.0000862,0.0003397872
2458752.495125443,1.0004742,0.0003397984
2458752.496514321,0.9990484,0.0003397233
2458752.497903200,0.9997039,0.0003397406
2458752.499292078,1.0000000,0.0003398513
2458752.500680957,1.0000786,0.0003398591
2458752.502069835,0.9997540,0.0003398786
2458752.503458713,0.9996416,0.0003398642
2458752.504847592,1.0005174,0.0003396340
2458752.506236470,1.0005886,0.0003399099
2458752.507625348,0.9996648,0.0003398101
2458752.509014227,1.0001841,0.0003399855
2458752.510403105,1.0000308,0.0003399162
2458752.511791984,0.9997770,0.0003399367
2458752.513180862,0.9998895,0.0003399317
2458752.514569740,0.9991063,0.0003398015
2458752.515958619,0.9999596,0.0003399812
2458752.517347497,1.0006384,0.0003398411
2458752.518736375,1.0004669,0.0003398002
2458752.520125254,1.0015074,0.0003401356
2458752.521514132,1.0004394,0.0003398982
2458752.522903010,1.0000161,0.0003397999
2458752.524291889,0.9996228,0.0003399158
2458752.525680767,1.0003563,0.0003399870
2458752.527069645,1.0004547,0.0003399415
2458752.528458524,1.0000340,0.0003397824
2458752.529847402,1.0000887,0.0003399497
2458752.531236280,0.9995557,0.0003398585
2458752.532625159,0.9988025,0.0003397246
2458752.534014037,0.9996164,0.0003398542
2458752.535402915,0.9997708,0.0003398713
2458752.536791794,0.9996765,0.0003398279
2458752.538180672,1.0000820,0.0003396906
2458752.539569550,1.0002256,0.0003398529
2458752.540958428,0.9996447,0.0003397491
2458752.542347307,1.0000159,0.0003398955
2458752.545125064,1.0000564,0.0003399665
2458752.546513942,0.9999916,0.0003398145
2458752.547902820,0.9999143,0.0003397645
2458752.549291698,1.0001440,0.0003396878
2458752.550680576,1.0005850,0.0003396904
2458752.552069455,1.0004917,0.0003399873
2458752.553458333,0.9997186,0.0003398251
2458752.554847211,1.0002043,0.0003399479
2458752.556236090,0.9996302,0.0003399818
2458752.557624968,1.0001892,0.0003398142
2458752.559013846,1.0000117,0.0003399383
2458752.560402724,1.0002759,0.0003397981
2458752.561791603,0.9998102,0.0003399220
2458752.563180481,1.0003372,0.0003398424
2458752.564569359,1.0001951,0.0003398431
2458752.565958237,1.0003723,0.0003399451
2458752.567347115,0.9994085,0.0003398629
2458752.568735994,0.9996961,0.0003397673
2458752.570124872,0.9998858,0.0003401181
2458752.571513750,1.0004724,0.0003399071
2458752.572902629,0.9998445,0.0003400659
2458752.574291507,0.9995766,0.0003400874
2458752.575680385,0.9996610,0.0003398669
2458752.577069263,0.9998566,0.0003398081
2458752.578458142,0.9996604,0.0003398593
2458752.579847020,1.0004839,0.0003398402
2458752.581235898,1.0004653,0.0003398910
2458752.582624776,1.0002910,0.0003396438
2458752.584013654,0.9997052,0.0003400055
2458752.585402532,0.9996397,0.0003398587
2458752.586791411,0.9997252,0.0003397600
2458752.588180289,0.9998728,0.0003398630
2458752.589569167,1.0008323,0.0003398185
2458752.590958045,1.0001750,0.0003396994
2458752.592346923,1.0000371,0.0003402133
2458752.593735802,1.0006182,0.0003399513
2458752.595124680,0.9997363,0.0003397270
2458752.596513558,0.9996416,0.0003399734
2458752.597902436,0.9996641,0.0003400770
2458752.599291314,1.0001689,0.0003399970
2458752.600680192,0.9993446,0.0003398718
2458752.602069071,0.9986776,0.0003398850
2458752.603457949,1.0000173,0.0003401224
2458752.604846827,1.0003452,0.0003399445
2458752.607624584,0.9998964,0.0003399241
2458752.609013462,1.0003947,0.0003400048
2458752.610402340,1.0000082,0.0003398137
2458752.611791218,0.9999507,0.0003400912
2458752.613180096,1.0000333,0.0003399164
2458752.614568974,0.9994613,0.0003398260
2458752.615957852,1.0004164,0.0003398665
2458752.617346731,1.0001567,0.0003399555
2458752.618735609,1.0001801,0.0003397770
2458752.620124487,0.9992668,0.0003397763
2458752.621513365,1.0005458,0.0003401703
2458752.622902243,0.9997461,0.0003398311
2458752.624291121,1.0002846,0.0003399065
2458752.625680000,1.0007894,0.0003400114
2458752.627068878,0.9999706,0.0003400657
2458752.629846634,0.9998418,0.0003400350
2458752.631235512,0.9998678,0.0003398446
2458752.632624391,0.9999669,0.0003399108
2458752.634013269,0.9995807,0.0003397523
2458752.635402146,1.0002418,0.0003398634
2458752.636791025,0.9998585,0.0003397428
2458752.638179903,0.9999253,0.0003396836
2458752.639568781,0.9996628,0.0003399196
2458752.640957659,0.9994584,0.0003398026
2458752.642346537,1.0001915,0.0003399135
2458752.643735415,0.9999632,0.0003400291
2458752.645124293,0.9999218,0.0003399058
2458752.646513171,1.0005657,0.0003400352
2458752.647902050,1.0001102,0.0003397956
2458752.649290928,1.0003679,0.0003399579
2458752.650679806,0.9996578,0.0003399103
2458752.652068684,0.9996662,0.0003399600
2458752.653457562,0.9994806,0.0003399320
2458752.654846440,1.0000675,0.0003398634
2458752.656235318,0.9994080,0.0003399692
2458752.657624196,0.9997168,0.0003398559
2458752.659013074,1.0000984,0.0003399167
2458752.660401952,1.0000287,0.0003398942
2458752.661790831,0.9996165,0.0003397267
2458752.663179709,1.0006819,0.0003398868
2458752.664568586,0.9993269,0.0003401324
2458752.665957465,1.0005335,0.0003399957
2458752.667346343,1.0002761,0.0003400004
2458752.668735221,1.0004688,0.0003399440
2458752.670124099,1.0000854,0.0003398403
2458752.671512977,1.0005153,0.0003398617
2458752.672901855,0.9999747,0.0003398152
2458752.674290733,0.9997068,0.0003400318
2458752.675679611,0.9996829,0.0003398116
2458752.677068489,1.0002155,0.0003400484
2458752.678457367,1.0008143,0.0003398151
2458752.679846245,0.9995388,0.0003396632
2458752.681235123,1.0013728,0.0003400714
2458752.682624001,0.9994600,0.0003398685
2458752.684012879,1.0002059,0.0003400072
2458752.685401757,0.9999460,0.0003398591
2458752.686790635,0.9992333,0.0003397923
2458752.688179513,0.9998143,0.0003400664
2458752.689568392,0.9998471,0.0003399119
2458752.690957270,0.9998310,0.0003395817
2458752.692346148,1.0000243,0.0003398914
2458752.693735025,0.9995789,0.0003397760
2458752.695123903,1.0010167,0.0003400583
2458752.696512782,1.0010004,0.0003400409
2458752.697901660,0.9994818,0.0003397507
2458752.699290538,0.9998611,0.0003398726
2458752.700679415,1.0008509,0.0003400921
2458752.702068293,1.0001493,0.0003400974
2458752.703457172,0.9994498,0.0003397002
2458752.704846050,0.9998327,0.0003399500
2458752.706234927,1.0002435,0.0003399755
2458752.707623805,1.0001225,0.0003400192
2458752.709012683,1.0008417,0.0003400054
2458752.710401562,0.9996815,0.0003399600
2458752.711790440,1.0009172,0.0003397625
2458752.713179318,0.9996771,0.0003400771
2458752.714568195,1.0007908,0.0003400297
2458752.715957073,1.0000526,0.0003398582
2458752.717345952,1.0000121,0.0003399514
2458752.720123707,1.0004433,0.0003399684
2458752.721512585,1.0000088,0.0003397697
2458752.722901463,1.0001807,0.0003396922
2458752.724290341,0.9994196,0.0003399029
2458752.725679219,1.0003391,0.0003398547
2458752.727068097,1.0002842,0.0003399784
2458752.728456975,1.0001404,0.0003397482
2458752.729845853,0.9997995,0.0003400123
2458752.731234731,0.9999203,0.0003397644
2458752.732623609,0.9998398,0.0003399942
2458752.734012487,1.0002678,0.0003399100
2458752.735401365,0.9999979,0.0003397794
2458752.736790243,0.9999088,0.0003401513
2458752.738179121,1.0001769,0.0003399673
2458752.739567999,1.0002044,0.0003400246
2458752.740956877,1.0005963,0.0003401157
2458752.742345755,0.9990554,0.0003399642
2458752.743734633,0.9992710,0.0003398055
2458752.745123511,1.0005389,0.0003400488
2458752.746512388,0.9996448,0.0003398438
2458752.747901266,0.9994731,0.0003398164
2458752.749290145,1.0005899,0.0003399712
2458752.750679022,0.9998634,0.0003400884
2458752.752067900,0.9992325,0.0003396244
2458752.753456778,0.9995259,0.0003399305
2458752.754845656,1.0003468,0.0003399004
2458752.756234534,1.0009265,0.0003398604
2458752.757623412,1.0003253,0.0003400185
2458752.759012290,1.0008928,0.0003399410
2458752.760401168,0.9997310,0.0003396990
2458752.761790046,1.0001902,0.0003399440
2458752.763178924,1.0008369,0.0003402352
2458752.764567802,1.0000972,0.0003399344
2458752.765956679,1.0002165,0.0003399528
2458752.767345557,0.9997320,0.0003398223
2458752.768734435,1.0002595,0.0003401443
2458752.770123313,0.9999487,0.0003397679
2458752.771512191,1.0006525,0.0003398923
2458752.772901069,1.0000263,0.0003397675
2458752.774289947,1.0003479,0.0003398381
2458752.775678825,1.0001741,0.0003398461
2458752.777067703,1.0007771,0.0003395554
2458752.778456580,1.0001092,0.0003397542
2458752.779845458,1.0002650,0.0003398267
2458752.781234336,0.9995306,0.0003398489
2458752.782623214,0.9995881,0.0003398231
2458752.784012092,1.0001722,0.0003400890
2458752.785400970,0.9998410,0.0003398810
2458752.786789848,0.9996340,0.0003398573
2458752.788178726,0.9998932,0.0003397682
2458752.789567603,1.0003418,0.0003398426
2458752.790956481,1.0008519,0.0003401802
2458752.792345359,1.0003570,0.0003400610
2458752.793734237,1.0000617,0.0003399686
2458752.795123115,1.0000677,0.0003400193
2458752.796511993,0.9992963,0.0003397779
2458752.797900870,1.0000689,0.0003398813
2458752.799289748,0.9999575,0.0003398213
2458752.800678626,1.0002854,0.0003400483
2458752.803456382,1.0001046,0.0003398503
2458752.804845260,1.0004241,0.0003401596
2458752.806234138,1.0010591,0.0003400389
2458752.807623015,1.0014132,0.0003400218
2458752.809011893,0.9996938,0.0003399242
2458752.810400771,1.0000437,0.0003397427
2458752.811789649,1.0003604,0.0003399268
2458752.813178527,0.9998539,0.0003397040
2458752.814567405,1.0002231,0.0003400403
2458752.815956282,1.0003453,0.0003399634
2458752.817345160,0.9998633,0.0003398835
2458752.818734038,0.9994619,0.0003398267
2458752.820122916,0.9997912,0.0003399962
2458752.821511794,1.0002163,0.0003400687
2458752.822900672,0.9992888,0.0003399278
2458752.824289549,1.0004765,0.0003399868
2458752.825678427,1.0002116,0.0003399279
2458752.827067305,0.9996911,0.0003400407
2458752.828456182,0.9997799,0.0003397974
2458752.829845061,1.0002326,0.0003401371
2458752.831233938,1.0000653,0.0003400539
2458752.832622816,0.9994046,0.0003397178
2458752.834011694,0.9999862,0.0003400197
2458752.835400572,1.0002912,0.0003398921
2458752.836789449,1.0000807,0.0003400232
2458752.838178327,1.0001558,0.0003401497
2458752.839567205,1.0003346,0.0003397755
2458752.840956083,0.9998614,0.0003397267
2458752.842344961,1.0002615,0.0003398870
2458752.843733838,1.0000327,0.0003399994
2458752.845122716,1.0000966,0.0003399977
2458752.846511594,1.0004637,0.0003399712
2458752.847900472,1.0001758,0.0003399586
2458752.849289350,1.0007508,0.0003399987
2458752.850678227,1.0000148,0.0003399950
2458752.852067105,0.9996084,0.0003399113
2458752.853455983,0.9994757,0.0003398475
2458752.854844861,1.0000622,0.0003397779
2458752.856233738,0.9999441,0.0003398914
2458752.857622616,1.0001737,0.0003399605
2458752.859011494,0.9998022,0.0003399123
2458752.860400372,1.0006129,0.0003400098
2458752.861789249,1.0002759,0.0003398758
2458752.863178127,1.0002500,0.0003398144
2458752.864567005,0.9993023,0.0003399332
2458752.865955883,0.9999657,0.0003400361
2458752.867344760,0.9999383,0.0003398236
2458752.870122516,0.9998825,0.0003398819
2458752.871511394,0.9996104,0.0003399484
2458752.872900271,0.9991611,0.0003399158
2458752.874289149,1.0007221,0.0003398657
2458752.875678027,1.0015327,0.0003401234
2458752.877066905,0.9994998,0.0003399363
2458752.878455782,0.9998572,0.0003399034
2458752.879844660,0.9997818,0.0003398997
2458752.881233538,1.0001785,0.0003399100
2458752.882622416,0.9996280,0.0003398052
2458752.884011293,1.0003760,0.0003400347
2458752.885400171,1.0001915,0.0003399476
2458752.886789049,0.9997685,0.0003398073
2458752.888177926,0.9988417,0.0003397096
2458752.889566804,1.0000214,0.0003398515
2458752.890955682,0.9996479,0.0003399390
2458752.893733437,1.0004944,0.0003398803
2458752.895122315,1.0005890,0.0003400379
2458752.896511192,1.0007109,0.0003399137
2458752.897900071,1.0002961,0.0003399298
2458752.899288948,1.0009923,0.0003399711
2458752.900677826,0.9987488,0.0003398245
2458752.902066703,1.0001927,0.0003399600
2458752.903455581,0.9994917,0.0003398198
2458752.904844459,1.0009022,0.0003400176
2458752.906233337,0.9999280,0.0003398781
2458752.907622214,0.9999425,0.0003398003
2458752.909011092,1.0003057,0.0003398895
2458752.910399970,1.0000196,0.0003399607
2458752.911788847,1.0005508,0.0003399941
2458752.913177725,0.9997221,0.0003400333
2458752.914566603,0.9998155,0.0003399586
2458752.915955481,0.9997806,0.0003397710
2458752.917344358,1.0006651,0.0003401615
2458752.918733236,0.9997519,0.0003398615
2458752.920122114,0.9994558,0.0003401658
2458752.921510991,1.0000187,0.0003401916
2458752.922899869,0.9999842,0.0003398704
2458752.924288746,0.9999888,0.0003398503
2458752.925677624,0.9998851,0.0003399292
2458752.927066502,1.0006692,0.0003400248
2458752.928455379,1.0004168,0.0003400405
2458752.929844257,1.0006663,0.0003399626
2458752.931233135,1.0002900,0.0003400689
2458752.932622012,0.9999573,0.0003400441
2458752.934010890,1.0005841,0.0003399769
2458752.935399767,1.0006815,0.0003400444
2458752.936788646,1.0002234,0.0003399190
2458752.938177523,1.0002434,0.0003401202
2458752.939566400,1.0004447,0.0003400610
2458752.940955278,1.0001789,0.0003399623
2458752.942344156,0.9998981,0.0003398661
2458752.943733034,1.0008725,0.0003402279
2458752.945121911,0.9995707,0.0003399232
2458752.946510789,1.0001973,0.0003401766
2458752.947899667,1.0000744,0.0003400004
2458752.949288544,1.0007121,0.0003401500
2458752.950677421,0.9999233,0.0003400925
2458752.952066300,0.9994093,0.0003400305
2458752.953455177,0.9992539,0.0003397914
2458752.954844055,1.0001834,0.0003401216
2458752.956232932,1.0003264,0.0003401584
2458752.957621810,1.0002653,0.0003401694
2458752.959010688,1.0000587,0.0003401671
2458752.960399565,0.9996804,0.0003400867
2458752.961788443,1.0006845,0.0003401826
2458752.963177321,1.0004582,0.0003400871
2458752.964566198,0.9999734,0.0003400908
2458752.965955075,1.0003715,0.0003400612
2458752.967343953,1.0000709,0.0003401069
2458752.968732831,1.0001665,0.0003402311
2458752.970121708,1.0001394,0.0003398870
2458752.971510586,0.9998319,0.0003399813
2458752.972899463,1.0000741,0.0003401759
2458752.974288341,1.0000068,0.0003399345
2458752.975677219,0.9992831,0.0003400422
2458752.977066096,0.9995306,0.0003399958
2458752.978454974,0.9998616,0.0003400796
2458752.979843852,1.0002743,0.0003399321
2458752.981232729,0.9998207,0.0003400066
2458752.982621607,1.0004100,0.0003402602
2458752.984010485,0.9997673,0.0003400094
2458752.985399362,1.0007440,0.0003401684
2458752.986788239,1.0001384,0.0003402738
2458752.988177117,0.9998757,0.0003400948
2458752.989565995,0.9999014,0.0003399436
2458752.990954872,1.0002633,0.0003401272
2458752.992343750,0.9998511,0.0003400375
2458752.993732627,1.0001646,0.0003399262
2458752.995121505,1.0001816,0.0003397745
2458752.996510383,1.0004084,0.0003400798
2458752.997899260,1.0002090,0.0003401203
2458752.999288138,1.0004549,0.0003399841
2458753.000677015,0.9999073,0.0003400165
2458753.002065893,1.0003907,0.0003400460
2458753.003454770,1.0006603,0.0003400307
2458753.004843648,0.9996666,0.0003400248
2458753.006232525,1.0004455,0.0003399968
2458753.007621403,1.0008077,0.0003402875
2458753.009010280,1.0000549,0.0003401750
2458753.010399158,0.9994736,0.0003400767
2458753.011788036,0.9999567,0.0003400433
2458753.013176913,0.9999542,0.0003400355
2458753.014565791,0.9999039,0.0003400720
2458753.015954668,0.9995591,0.0003400382
2458753.017343546,0.9996228,0.0003399461
2458753.018732423,0.9997262,0.0003400825
2458753.020121301,1.0005691,0.0003401668
2458753.021510178,0.9999615,0.0003400579
2458753.022899056,0.9997141,0.0003399588
2458753.024287933,1.0004708,0.0003401395
2458753.025676811,0.9996948,0.0003399870
2458753.027065688,1.0001518,0.0003400358
2458753.028454566,0.9997872,0.0003400071
2458753.029843444,1.0004220,0.0003400659
2458753.031232321,1.0001473,0.0003402997
2458753.032621198,0.9997686,0.0003401097
2458753.034010076,1.0002974,0.0003401266
2458753.035398954,1.0000474,0.0003399369
2458753.036787831,0.9996901,0.0003402122
2458753.038176709,1.0002558,0.0003402786
2458753.039565586,1.0000062,0.0003400267
2458753.040954464,1.0001223,0.0003401075
2458753.042343341,0.9992783,0.0003400263
2458753.043732218,1.0008343,0.0003402148
2458753.045121096,1.0000231,0.0003399875
2458753.046509974,1.0002516,0.0003401174
2458753.047898851,0.9997535,0.0003399581
2458753.049287728,0.9997381,0.0003400435
2458753.050676606,1.0002807,0.0003400759
2458753.052065484,1.0004986,0.0003401652
2458753.053454361,0.9995290,0.0003399777
2458753.054843239,0.9993299,0.0003399096
2458753.056232116,0.9995833,0.0003402674
2458753.057620994,1.0006536,0.0003403729
2458753.059009871,1.0002018,0.0003402994
2458753.060398749,0.9995501,0.0003400605
2458753.061787626,1.0000060,0.0003400764
2458753.063176503,1.0003101,0.0003401312
2458753.064565381,1.0003583,0.0003401736
2458753.065954259,1.0003602,0.0003402075
2458753.067343136,1.0001799,0.0003400416
2458753.068732013,1.0002970,0.0003404400
2458753.070120891,0.9998401,0.0003400579
2458753.071509768,1.0003794,0.0003400754
2458753.072898646,0.9999360,0.0003401669
2458753.074287524,1.0005931,0.0003400437
2458753.075676401,0.9999609,0.0003399531
2458753.077065278,1.0000524,0.0003401676
2458753.078454155,1.0007093,0.0003400882
2458753.079843033,1.0000875,0.0003400473
2458753.081231911,0.9999260,0.0003400956
2458753.082620788,1.0000569,0.0003400100
2458753.084009666,0.9999626,0.0003400508
2458753.085398543,0.9993828,0.0003399637
2458753.086787420,1.0000613,0.0003401084
2458753.088176298,1.0000109,0.0003401095
2458753.089565176,0.9998228,0.0003400627
2458753.090954053,1.0005401,0.0003400906
2458753.092342930,1.0004008,0.0003401197
2458753.093731808,1.0009870,0.0003400912
2458753.095120685,0.9998532,0.0003403731
2458753.096509563,1.0002024,0.0003401122
2458753.097898440,1.0003131,0.0003400185
2458753.099287318,0.9993957,0.0003399281
2458753.100676195,1.0006686,0.0003401291
2458753.102065072,1.0002986,0.0003400819
2458753.103453950,1.0001293,0.0003399371
2458753.104842827,1.0006888,0.0003400457
2458753.106231705,1.0007232,0.0003400434
2458753.107620582,1.0003166,0.0003400466
2458753.109009460,1.0005421,0.0003399831
2458753.110398337,1.0005700,0.0003400123
2458753.111787214,0.9995456,0.0003400965
2458753.113176092,1.0003976,0.0003400253
2458753.114564969,1.0003552,0.0003400617
2458753.115953846,0.9998369,0.0003401153
2458753.117342724,1.0001110,0.0003402736
2458753.118731602,0.9995682,0.0003400085
2458753.120120479,0.9998380,0.0003400761
2458753.121509356,0.9996112,0.0003402228
2458753.122898234,1.0001788,0.0003403778
2458753.124287111,0.9998200,0.0003401866
2458753.125675988,0.9998307,0.0003400787
2458753.127064866,0.9992709,0.0003400819
2458753.128453743,0.9997599,0.0003400665
2458753.129842621,1.0001760,0.0003402569
2458753.131231498,0.9996258,0.0003401080
2458753.132620375,1.0001776,0.0003400772
2458753.134009253,0.9997029,0.0003401168
2458753.135398130,1.0008402,0.0003402748
2458753.136787008,1.0000701,0.0003401979
2458753.138175885,1.0002370,0.0003400897
2458753.139564762,1.0000237,0.0003402674
2458753.140953640,0.9997920,0.0003401136
2458753.142342517,1.0003415,0.0003402723
2458753.143731395,1.0001600,0.0003401004
2458753.145120272,0.9996260,0.0003402479
2458753.146509149,1.0000168,0.0003401559
2458753.147898027,0.9999500,0.0003402113
2458753.149286904,1.0012709,0.0003402405
2458753.152064659,1.0002168,0.0003400467
2458753.153453536,0.9998056,0.0003400772
2458753.154842413,1.0001009,0.0003400974
2458753.156231291,1.0001998,0.0003402453
2458753.157620168,0.9998660,0.0003400886
2458753.159009045,1.0004565,0.0003402096
2458753.160397923,1.0006404,0.0003400626
2458753.161786800,0.9999960,0.0003402444
2458753.163175678,1.0003389,0.0003403114
2458753.164564555,1.0009082,0.0003402285
2458753.165953432,1.0002176,0.0003402160
2458753.167342310,1.0003468,0.0003402367
2458753.168731187,0.9997411,0.0003400633
2458753.170120064,0.9999691,0.0003401712
2458753.171508942,1.0002747,0.0003399879
2458753.172897819,1.0000461,0.0003400290
2458753.174286697,1.0001068,0.0003399965
2458753.175675574,0.9997161,0.0003401315
2458753.177064451,1.0000418,0.0003400610
2458753.178453329,0.9999497,0.0003401246
2458753.179842206,0.9993213,0.0003399281
2458753.181231083,1.0000414,0.0003401339
2458753.182619961,0.9999973,0.0003398763
2458753.184008838,0.9999530,0.0003401041
2458753.185397715,0.9994879,0.0003400912
2458753.186786592,0.9998119,0.0003400967
2458753.188175470,1.0004817,0.0003402701
2458753.189564347,0.9998612,0.0003402568
2458753.190953224,1.0005825,0.0003400001
2458753.192342102,0.9999751,0.0003402016
2458753.193730979,1.0000397,0.0003400558
2458753.195119856,0.9998807,0.0003402111
2458753.196508734,0.9999296,0.0003403701
2458753.197897611,1.0009592,0.0003401439
2458753.199286488,1.0006571,0.0003402441
2458753.200675366,0.9999613,0.0003401417
2458753.202064243,0.9996954,0.0003401424
2458753.203453120,1.0001932,0.0003401045
2458753.204841997,0.9998409,0.0003400202
2458753.206230875,0.9998598,0.0003400860
2458753.207619752,1.0003498,0.0003402005
2458753.209008629,0.9999909,0.0003400842
2458753.210397507,0.9993503,0.0003400484
2458753.211786384,1.0005034,0.0003403715
2458753.213175261,0.9998894,0.0003400375
2458753.214564139,0.9993183,0.0003401455
2458753.215953016,0.9994343,0.0003401192
2458753.217341893,1.0001846,0.0003403498
2458753.218730771,1.0011929,0.0003402135
2458753.220119648,0.9998390,0.0003399428
2458753.221508525,0.9996168,0.0003401814
2458753.222897402,0.9996563,0.0003400755
2458753.224286280,1.0001240,0.0003403286
2458753.225675157,1.0001056,0.0003403594
2458753.227064034,0.9997749,0.0003401874
2458753.228452912,1.0004008,0.0003402129
2458753.229841789,1.0007087,0.0003404711
2458753.231230666,1.0000710,0.0003402711
2458753.232619544,1.0004361,0.0003402965
2458753.234008421,1.0001889,0.0003401793
2458753.235397298,0.9995699,0.0003402038
2458753.236786176,0.9999118,0.0003402452
2458753.239563930,0.9997971,0.0003400934
2458753.240952807,0.9996925,0.0003401556
2458753.242341684,1.0001073,0.0003401725
2458753.243730562,1.0002858,0.0003399414
2458753.245119439,1.0005584,0.0003403270
2458753.246508316,1.0004097,0.0003403281
2458753.247897193,1.0000344,0.0003403239
2458753.249286071,1.0004164,0.0003399192
2458753.250674948,1.0005640,0.0003402046
2458753.252063825,1.0002587,0.0003402205
2458753.253452702,1.0007490,0.0003403440
2458753.254841580,1.0001459,0.0003402092
2458753.256230457,1.0000826,0.0003401850
2458753.257619334,0.9995511,0.0003400006
2458753.259008212,1.0006691,0.0003402416
2458753.260397089,0.9999142,0.0003400829
2458753.261785966,0.9998739,0.0003399279
2458753.263174843,1.0001074,0.0003401540
2458753.264563721,0.9999380,0.0003401972
2458753.265952598,1.0005740,0.0003400061
2458753.267341475,1.0001392,0.0003401987
2458753.268730352,0.9999586,0.0003401728
2458753.270119229,1.0015295,0.0003403016
2458753.271508106,1.0001989,0.0003401497
2458753.272896984,0.9998978,0.0003398524
2458753.274285861,0.9998949,0.0003400983
2458753.275674738,0.9999064,0.0003402614
2458753.277063616,1.0002966,0.0003402500
2458753.278452493,0.9995861,0.0003400127
2458753.279841370,1.0003968,0.0003401415
2458753.281230247,1.0000145,0.0003402330
2458753.282619125,0.9999997,0.0003400549
2458753.284008002,1.0000230,0.0003401748
2458753.285396879,1.0008517,0.0003401785
2458753.286785756,0.9995888,0.0003401822
2458753.288174633,1.0001625,0.0003402993
2458753.289563511,1.0000170,0.0003402276
2458753.290952388,1.0000576,0.0003403754
2458753.292341265,0.9994911,0.0003401776
2458753.293730142,0.9996691,0.0003401343
2458753.295119020,1.0005392,0.0003401405
2458753.296507897,0.9997521,0.0003402917
2458753.297896774,0.9998448,0.0003403278
2458753.299285651,0.9998227,0.0003402933
2458753.300674528,1.0002231,0.0003402309
2458753.302063406,0.9995685,0.0003399906
2458753.303452283,0.9998193,0.0003402953
2458753.304841160,1.0000430,0.0003402740
2458753.306230037,0.9997870,0.0003402092
2458753.307618914,1.0003149,0.0003404108
2458753.309007791,0.9999863,0.0003401827
2458753.310396669,0.9989758,0.0003400884
2458753.311785546,1.0007986,0.0003402319
2458753.313174423,0.9998527,0.0003404184
2458753.314563300,1.0006210,0.0003401411
2458753.315952178,0.9994918,0.0003401490
2458753.317341055,0.9997873,0.0003403104
2458753.318729931,1.0002112,0.0003403275
2458753.320118809,1.0003265,0.0003404804
2458753.321507686,1.0000729,0.0003401408
2458753.322896563,1.0002750,0.0003403200
2458753.324285441,1.0007374,0.0003403903
2458753.325674318,0.9997222,0.0003402511
2458753.327063195,1.0001999,0.0003400246
2458753.328452072,1.0004419,0.0003403929
2458753.329840949,1.0002262,0.0003403772
2458753.331229826,0.9998788,0.0003402158
2458753.332618704,1.0002758,0.0003402973
2458753.334007581,0.9998216,0.0003401608
2458753.335396458,1.0002063,0.0003402936
2458753.336785335,0.9995735,0.0003401877
2458753.338174212,0.9999334,0.0003401368
2458753.339563089,1.0003457,0.0003404143
2458753.340951967,0.9996915,0.0003403246
2458753.342340844,1.0005986,0.0003401821
2458753.343729721,0.9999346,0.0003401248
2458753.345118598,1.0006936,0.0003402499
2458753.346507475,1.0000418,0.0003402139
2458753.347896352,1.0007450,0.0003402941
2458753.349285230,1.0002583,0.0003403481
2458753.350674107,1.0002175,0.0003402134
2458753.352062983,0.9997875,0.0003402031
2458753.353451861,0.9997388,0.0003401799
2458753.354840738,0.9994966,0.0003401399
2458753.356229615,0.9998025,0.0003403302
2458753.357618492,0.9998995,0.0003402544
2458753.359007369,1.0003513,0.0003402319
2458753.360396246,1.0006757,0.0003401500
2458753.361785124,0.9998494,0.0003400740
2458753.363174001,1.0003116,0.0003402038
2458753.364562878,1.0005071,0.0003403178
2458753.365951755,1.0006487,0.0003401961
2458753.367340632,1.0007390,0.0003401105
2458753.368729509,1.0001957,0.0003401871
2458753.370118387,0.9995805,0.0003401380
2458753.371507264,0.9997322,0.0003402245
2458753.372896140,1.0003242,0.0003402634
2458753.374285018,0.9997541,0.0003402484
2458753.375673895,1.0009542,0.0003402007
2458753.377062772,0.9999263,0.0003402786
2458753.378451649,0.9998478,0.0003402022
2458753.379840526,0.9994162,0.0003401806
2458753.381229403,0.9997753,0.0003402476
2458753.382618281,1.0004287,0.0003403145
2458753.384007158,1.0002284,0.0003402635
2458753.385396034,0.9998005,0.0003402954
2458753.386784912,1.0001521,0.0003404240
2458753.388173789,0.9996802,0.0003403443
2458753.389562666,1.0000516,0.0003403130
2458753.390951543,1.0004762,0.0003402737
2458753.392340420,0.9998559,0.0003401942
2458753.393729297,1.0000229,0.0003403637
2458753.396507052,0.9998054,0.0003401224
2458753.397895929,0.9993286,0.0003402479
2458753.399284806,1.0002983,0.0003403436
2458753.400673683,0.9999370,0.0003401490
2458753.402062560,0.9994249,0.0003402605
2458753.403451437,1.0005203,0.0003402829
2458753.404840314,1.0007721,0.0003403319
2458753.406229191,1.0002596,0.0003403557
2458753.407618068,0.9999503,0.0003401259
2458753.409006945,1.0001549,0.0003402482
2458753.410395822,1.0002917,0.0003402298
2458753.411784700,1.0000179,0.0003404399
2458753.413173577,0.9996198,0.0003402305
2458753.414562454,1.0005042,0.0003402974
2458753.415951331,1.0002975,0.0003402455
2458753.417340208,0.9998090,0.0003399711
2458753.418729085,0.9997279,0.0003401326
2458753.420117962,0.9996406,0.0003401576
2458753.421506839,0.9996802,0.0003402022
2458753.422895716,0.9999804,0.0003402442
2458753.424284593,1.0005289,0.0003402559
2458753.425673470,0.9998413,0.0003400558
2458753.427062348,1.0002014,0.0003401197
2458753.428451224,1.0007523,0.0003403025
2458753.429840101,0.9998811,0.0003400312
2458753.431228979,0.9994588,0.0003401359
2458753.432617856,0.9998945,0.0003402488
2458753.434006733,1.0001384,0.0003401867
2458753.435395610,1.0002136,0.0003400407
2458753.436784487,0.9996517,0.0003402128
2458753.438173364,1.0002176,0.0003402033
2458753.439562241,0.9995566,0.0003400047
2458753.440951118,0.9999886,0.0003402771
2458753.442339995,0.9996675,0.0003402368
2458753.443728872,1.0000356,0.0003402050
2458753.445117749,1.0004399,0.0003401924
2458753.446506626,1.0006974,0.0003400727
2458753.447895503,1.0003018,0.0003402714
2458753.449284380,0.9996831,0.0003402262
2458753.450673257,0.9992872,0.0003399869
2458753.452062134,1.0006786,0.0003403507
2458753.453451011,1.0004081,0.0003401424
2458753.454839888,1.0006096,0.0003400949
2458753.456228766,1.0004431,0.0003402058
2458753.457617642,1.0006691,0.0003402539
2458753.459006520,0.9999020,0.0003403436
2458753.460395397,1.0001721,0.0003402578
2458753.461784273,1.0001567,0.0003401933
2458753.463173151,1.0007221,0.0003407339
2458753.464562028,0.9992190,0.0003401385
2458753.465950904,0.9992301,0.0003401042
2458753.467339782,0.9999884,0.0003405137
2458753.468728659,1.0005701,0.0003404625
2458753.470117535,0.9994673,0.0003401465
2458753.471506413,0.9998101,0.0003402705
2458753.472895290,0.9999530,0.0003402495
2458753.474284166,0.9994076,0.0003401498
2458753.475673044,1.0004301,0.0003402729
2458753.477061921,0.9995225,0.0003402388
2458753.478450797,0.9998570,0.0003402449
2458753.479839675,1.0005487,0.0003402314
2458753.481228552,1.0000612,0.0003402805
2458753.482617429,0.9996428,0.0003402336
2458753.484006306,1.0004264,0.0003402875
2458753.485395183,0.9994866,0.0003401452
2458753.486784060,1.0002439,0.0003402174
2458753.488172937,1.0002712,0.0003402893
2458753.489561814,1.0002454,0.0003404472
2458753.490950691,0.9999673,0.0003401488
2458753.492339568,0.9997436,0.0003404572
2458753.493728445,1.0001481,0.0003404303
2458753.495117322,1.0001061,0.0003403218
2458753.496506199,1.0000233,0.0003404056
2458753.497895076,1.0000691,0.0003404258
2458753.499283953,0.9993342,0.0003402093
2458753.500672830,0.9999643,0.0003402440
2458753.503450584,0.9998015,0.0003402794
2458753.504839461,1.0000836,0.0003403244
2458753.506228338,1.0003607,0.0003402879
2458753.507617215,0.9998023,0.0003402610
2458753.509006092,0.9995554,0.0003404404
2458753.510394969,1.0003127,0.0003402423
2458753.511783846,1.0000303,0.0003402325
2458753.513172723,0.9989095,0.0003403520
2458753.514561600,1.0002923,0.0003402381
2458753.515950477,1.0001907,0.0003401738
2458753.517339353,1.0000086,0.0003401512
2458753.518728231,1.0001968,0.0003402682
2458753.520117108,1.0010839,0.0003403672
2458753.521505984,1.0006390,0.0003402212
2458753.522894862,1.0004223,0.0003404843
2458753.524283739,1.0003489,0.0003402821
2458753.525672616,1.0002308,0.0003404873
2458753.527061493,0.9997260,0.0003401984
2458753.528450369,1.0001422,0.0003402543
2458753.529839247,0.9995354,0.0003404023
2458753.531228123,1.0000252,0.0003401505
2458753.532617000,1.0000037,0.0003401798
2458753.534005877,1.0001035,0.0003401972
2458753.535394754,1.0004359,0.0003401116
2458753.536783631,0.9991881,0.0003402514
2458753.538172508,1.0001977,0.0003403937
2458753.539561385,1.0006524,0.0003402497
2458753.540950262,0.9999104,0.0003402094
2458753.542339139,0.9995948,0.0003402351
2458753.543728016,1.0003660,0.0003405844
2458753.545116893,1.0001457,0.0003403999
2458753.546505770,1.0003617,0.0003404167
2458753.547894647,0.9998545,0.0003401967
2458753.549283524,1.0000556,0.0003402364
2458753.550672401,1.0002057,0.0003405019
2458753.552061277,1.0001924,0.0003403058
2458753.553450155,1.0001727,0.0003404358
2458753.554839031,1.0003554,0.0003403861
2458753.556227908,1.0000667,0.0003402454
2458753.557616786,0.9999572,0.0003403383
2458753.559005662,1.0001749,0.0003402647
2458753.560394539,1.0003109,0.0003404088
2458753.561783416,0.9998660,0.0003403739
2458753.563172293,0.9999791,0.0003403903
2458753.564561170,1.0003287,0.0003402942
2458753.565950047,1.0001539,0.0003403519
2458753.567338924,0.9999577,0.0003404778
2458753.568727801,0.9997164,0.0003405116
2458753.570116678,1.0013244,0.0003405192
2458753.571505554,1.0009592,0.0003403433
2458753.572894432,0.9997044,0.0003401834
2458753.574283308,0.9995180,0.0003403410
2458753.575672186,1.0003870,0.0003402644
2458753.577061062,1.0010832,0.0003406747
2458753.578449939,0.9988357,0.0003402434
2458753.579838816,1.0002711,0.0003404147
2458753.581227693,1.0005754,0.0003404456
2458753.582616570,0.9998388,0.0003403841
2458753.584005447,0.9999086,0.0003403220
2458753.585394324,0.9995707,0.0003402711
2458753.586783201,1.0005072,0.0003403737
2458753.588172078,1.0000941,0.0003403280
2458753.589560954,0.9992327,0.0003401307
2458753.590949832,0.9993258,0.0003401725
2458753.592338708,1.0001377,0.0003402077
2458753.593727585,1.0001538,0.0003402544
2458753.595116462,1.0001955,0.0003403332
2458753.596505339,0.9997333,0.0003401713
2458753.597894216,1.0009382,0.0003404253
2458753.599283093,1.0002617,0.0003403557
2458753.600671970,1.0004847,0.0003404438
2458753.602060847,0.9998238,0.0003403251
2458753.603449724,0.9993739,0.0003402475
2458753.604838600,1.0002530,0.0003402810
2458753.606227477,0.9998951,0.0003402377
2458753.607616354,1.0007802,0.0003403606
2458753.609005231,1.0003510,0.0003403527
2458753.610394108,1.0005259,0.0003403446
2458753.611782985,1.0001997,0.0003403719
2458753.613171862,1.0006754,0.0003403124
2458753.614560739,1.0002208,0.0003402812
2458753.615949615,0.9998592,0.0003403739
2458753.617338493,1.0004393,0.0003404506
2458753.618727369,1.0001544,0.0003403222
2458753.620116246,0.9998822,0.0003403297
2458753.621505123,0.9998594,0.0003402919
2458753.622894000,1.0004833,0.0003405588
2458753.624282877,1.0002124,0.0003404108
2458753.625671754,0.9999102,0.0003402825
2458753.627060630,0.9999662,0.0003405346
2458753.628449508,1.0001314,0.0003405882
2458753.629838384,0.9997426,0.0003404567
2458753.631227261,1.0006005,0.0003404669
2458753.632616138,1.0000034,0.0003404869
2458753.634005015,0.9994269,0.0003402498
2458753.635393891,1.0006996,0.0003405435
2458753.636782769,0.9998607,0.0003406150
2458753.638171645,0.9996676,0.0003402876
2458753.639560522,0.9992120,0.0003402999
2458753.640949399,1.0000533,0.0003403880
2458753.642338276,0.9999325,0.0003403080
2458753.643727153,1.0005569,0.0003404862
2458753.645116030,1.0007320,0.0003403931
2458753.646504906,1.0000975,0.0003403364
2458753.647893783,1.0001209,0.0003403505
2458753.649282660,0.9999591,0.0003403430
2458753.650671537,0.9996144,0.0003402510
2458753.652060414,0.9998448,0.0003403324
2458753.653449291,1.0003585,0.0003403997
2458753.654838168,0.9999439,0.0003402978
2458753.656227044,1.0002011,0.0003402573
2458753.657615921,0.9997681,0.0003404572
2458753.659004798,1.0004648,0.0003403293
2458753.660393675,0.9997958,0.0003403092
2458753.661782552,0.9997541,0.0003405036
2458753.663171429,1.0000083,0.0003404531
2458753.664560305,1.0006966,0.0003405210
2458753.665949182,0.9996706,0.0003404644
2458753.667338059,1.0000959,0.0003403834
2458753.668726936,1.0003032,0.0003404273
2458753.670115813,1.0002778,0.0003403719
2458753.671504690,0.9997676,0.0003402793
2458753.672893567,0.9996530,0.0003402707
2458753.674282443,0.9995383,0.0003404579
2458753.675671320,1.0004640,0.0003404027
2458753.677060197,0.9998278,0.0003404043
2458753.678449074,1.0000868,0.0003404251
2458753.679837951,1.0001298,0.0003404000
2458753.681226827,0.9998162,0.0003404783
2458753.682615704,0.9999078,0.0003403357
2458753.684004581,1.0006827,0.0003405490
2458753.685393458,1.0001551,0.0003404026
2458753.686782334,1.0000560,0.0003404062
2458753.688171212,1.0002261,0.0003404085
2458753.689560088,1.0004160,0.0003403921
2458753.690948965,1.0000041,0.0003404422
2458753.692337842,1.0011242,0.0003402808
2458753.693726718,1.0001070,0.0003403026
2458753.695115596,0.9994675,0.0003400320
2458753.696504472,1.0001402,0.0003402810
2458753.697893349,1.0001194,0.0003404296
2458753.699282226,1.0003653,0.0003404609
2458753.700671103,1.0005508,0.0003403469
2458753.702059980,1.0000116,0.0003404741
2458753.703448856,0.9999916,0.0003403863
2458753.704837733,0.9995287,0.0003403287
2458753.706226610,0.9998487,0.0003404001
2458753.707615487,1.0004676,0.0003403120
2458753.709004364,1.0001221,0.0003402682
2458753.710393240,0.9999832,0.0003403334
2458753.711782117,1.0001359,0.0003404418
2458753.713170994,1.0000411,0.0003403402
2458753.714559870,1.0003140,0.0003403632
2458753.715948747,1.0003990,0.0003405116
2458753.717337624,1.0011441,0.0003402524
2458753.718726501,1.0003660,0.0003401990
2458753.720115378,0.9992641,0.0003403826
2458753.721504255,0.9998076,0.0003405955
2458753.722893131,1.0003593,0.0003404425
2458753.724282008,0.9998892,0.0003403950
2458753.725670885,0.9999773,0.0003403797
2458753.727059762,0.9995581,0.0003403549
2458753.728448638,0.9997113,0.0003405377
2458753.729837515,1.0000116,0.0003403899
2458753.731226392,0.9993809,0.0003403816
2458753.732615269,0.9997757,0.0003403900
2458753.734004145,0.9997558,0.0003404259
2458753.735393022,0.9998850,0.0003404156
2458753.736781899,0.9995546,0.0003403954
2458753.738170776,1.0000282,0.0003403872
2458753.739559653,0.9999553,0.0003403195
2458753.740948529,0.9992697,0.0003402161
2458753.742337406,0.9997327,0.0003404260
2458753.743726283,0.9993269,0.0003403975
2458753.745115160,1.0000312,0.0003404547
2458753.746504036,1.0001214,0.0003404121
2458753.747892913,1.0001770,0.0003403662
2458753.749281790,0.9994407,0.0003404325
2458753.750670667,0.9998978,0.0003405995
2458753.752059544,0.9996832,0.0003403359
2458753.753448420,1.0010815,0.0003405205
2458753.754837297,0.9998094,0.0003403555
2458753.756226174,0.9994968,0.0003405162
2458753.757615050,1.0004796,0.0003404620
2458753.759003927,1.0001029,0.0003404404
2458753.760392804,1.0003552,0.0003404541
2458753.761781680,0.9998391,0.0003403968
2458753.763170558,1.0003356,0.0003404174
2458753.764559434,0.9998413,0.0003405233
2458753.765948311,0.9999097,0.0003404072
2458753.767337188,0.9999121,0.0003403853
2458753.768726064,0.9997209,0.0003403321
2458753.770114941,1.0000488,0.0003403836
2458753.771503818,1.0000389,0.0003403700
2458753.772892694,1.0007070,0.0003405003
2458753.774281571,0.9995677,0.0003405593
2458753.775670448,0.9998306,0.0003404649
2458753.778448201,0.9998454,0.0003403163
2458753.779837078,1.0002484,0.0003403640
2458753.781225955,0.9995523,0.0003404022
2458753.782614832,0.9999934,0.0003403668
2458753.784003709,0.9995987,0.0003401954
2458753.785392585,1.0002567,0.0003404648
2458753.786781462,1.0003452,0.0003404334
2458753.788170339,0.9998892,0.0003404863
2458753.789559215,0.9996130,0.0003403603
2458753.790948092,1.0006012,0.0003403398
2458753.792336969,1.0010785,0.0003406043
2458753.793725845,1.0005496,0.0003402803
2458753.795114722,1.0001199,0.0003404661
2458753.796503599,0.9998929,0.0003404647
2458753.797892476,1.0002513,0.0003402927
2458753.799281352,1.0001492,0.0003403853
2458753.800670229,1.0006983,0.0003404886
2458753.802059106,0.9996271,0.0003404964
2458753.803447982,1.0002405,0.0003403167
2458753.804836859,0.9997927,0.0003404327
2458753.806225736,1.0002127,0.0003405422
2458753.807614612,1.0001105,0.0003404186
2458753.809003489,1.0008218,0.0003404755
2458753.810392366,0.9995702,0.0003404043
2458753.811781242,0.9996845,0.0003406794
2458753.813170119,0.9994492,0.0003403857
2458753.814558996,0.9997838,0.0003405562
2458753.815947873,1.0002167,0.0003405938
2458753.817336749,1.0009590,0.0003405648
2458753.818725626,0.9995879,0.0003403299
2458753.820114503,1.0006154,0.0003403499
2458753.821503379,1.0001286,0.0003406381
2458753.822892256,1.0004694,0.0003405243
2458753.824281133,1.0000138,0.0003406360
2458753.825670009,0.9998404,0.0003403000
2458753.827058886,0.9994160,0.0003403673
2458753.828447763,1.0003895,0.0003404697
2458753.829836640,0.9999349,0.0003405007
2458753.831225516,1.0006901,0.0003406765
2458753.832614393,0.9998378,0.0003403800
2458753.834003270,0.9995571,0.0003404015
2458753.835392146,1.0001334,0.0003404906
2458753.836781023,0.9996388,0.0003406323
2458753.838169900,1.0004148,0.0003405266
2458753.839558776,0.9997389,0.0003406119
2458753.840947653,0.9998766,0.0003404383
2458753.842336530,0.9998566,0.0003404804
2458753.843725407,1.0002178,0.0003407044
2458753.845114283,0.9996639,0.0003404082
2458753.846503159,0.9997381,0.0003403546
2458753.847892037,1.0001491,0.0003403647
2458753.849280913,1.0002309,0.0003405368
2458753.850669790,0.9999176,0.0003404973
2458753.852058666,0.9998565,0.0003405595
2458753.853447543,0.9999533,0.0003404038
2458753.854836420,1.0000180,0.0003405529
2458753.856225296,1.0003141,0.0003405005
2458753.859003050,1.0003521,0.0003404548
2458753.860391926,1.0001630,0.0003403349
2458753.861780803,0.9998999,0.0003406105
2458753.863169680,0.9997049,0.0003404554
2458753.864558557,1.0001115,0.0003405269
2458753.865947433,1.0002689,0.0003405656
2458753.867336310,1.0004255,0.0003406308
2458753.868725186,1.0000523,0.0003407182
2458753.870114063,0.9998651,0.0003405882
2458753.871502940,1.0008598,0.0003401651
2458753.872891816,1.0003864,0.0003404041
2458753.874280693,1.0005561,0.0003405712
2458753.875669570,1.0003488,0.0003405897
2458753.877058446,1.0002517,0.0003404611
2458753.878447323,1.0002831,0.0003408177
2458753.879836199,1.0003671,0.0003403378
2458753.881225076,0.9998610,0.0003405471
2458753.882613953,0.9999306,0.0003404628
2458753.884002829,1.0011448,0.0003406010
2458753.885391706,0.9994656,0.0003404401
2458753.886780583,1.0015140,0.0003406026
2458753.888169459,0.9992999,0.0003404763
2458753.889558336,1.0003477,0.0003403902
2458753.890947212,0.9996466,0.0003406028
2458753.892336089,1.0005435,0.0003406624
2458753.893724966,0.9995427,0.0003404574
2458753.895113843,1.0001105,0.0003405989
2458753.896502719,0.9996444,0.0003404347
2458753.897891595,0.9997654,0.0003404884
2458753.899280472,1.0004111,0.0003405745
2458753.900669349,0.9997796,0.0003405953
2458753.902058226,1.0006951,0.0003405486
2458753.903447102,0.9999982,0.0003405666
2458753.904835979,1.0006795,0.0003405005
2458753.906224855,1.0002205,0.0003405151
2458753.907613732,0.9997893,0.0003404300
2458753.909002609,1.0002327,0.0003407774
2458753.910391485,0.9999555,0.0003406562
2458753.911780362,0.9993575,0.0003403955
2458753.913169238,0.9999546,0.0003403779
2458753.914558115,0.9997644,0.0003404165
2458753.915946992,0.9999600,0.0003406133
2458753.917335868,0.9994512,0.0003404083
2458753.918724745,0.9996623,0.0003404097
2458753.920113622,0.9997080,0.0003404562
2458753.921502498,1.0002148,0.0003404779
2458753.922891375,0.9999916,0.0003405015
2458753.924280251,1.0004708,0.0003406479
2458753.925669128,1.0007500,0.0003405038
2458753.928446881,0.9996017,0.0003404959
2458753.929835758,0.9999985,0.0003405616
2458753.931224634,0.9993741,0.0003404043
2458753.932613511,1.0001217,0.0003403998
2458753.934002387,1.0008522,0.0003404438
2458753.935391264,1.0000776,0.0003405747
2458753.936780141,0.9998252,0.0003404635
2458753.938169017,0.9995273,0.0003404567
2458753.939557894,0.9989237,0.0003404406
2458753.940946770,0.9998036,0.0003404197
2458753.942335647,0.9996701,0.0003404607
2458753.943724524,1.0003321,0.0003404710
2458753.945113400,0.9992145,0.0003401572
2458753.946502277,0.9995434,0.0003405032
2458753.947891153,1.0003625,0.0003405608
2458753.949280030,1.0003730,0.0003404697
2458753.950668907,1.0004842,0.0003405644
2458753.952057783,1.0002021,0.0003405475
2458753.953446660,1.0001759,0.0003405752
2458753.954835536,0.9994741,0.0003404338
2458753.956224413,1.0012147,0.0003406615
2458753.957613289,1.0004522,0.0003404594
2458753.959002166,1.0000205,0.0003404687
2458753.960391043,0.9996975,0.0003404050
2458753.961779919,1.0001759,0.0003405543
2458753.963168796,1.0003838,0.0003406957
2458753.964557672,1.0002897,0.0003404239
2458753.965946549,1.0000317,0.0003402804
2458753.967335426,1.0004016,0.0003404782
2458753.968724302,1.0005606,0.0003403959
2458753.970113179,1.0001833,0.0003404699
2458753.971502055,1.0000656,0.0003406751
2458753.972890932,1.0007539,0.0003403418
2458753.974279808,1.0005655,0.0003404682
2458753.975668685,0.9994077,0.0003402550
2458753.977057561,0.9997376,0.0003403503
2458753.978446438,1.0005286,0.0003405205
2458753.979835315,1.0001884,0.0003404489
2458753.981224191,1.0009614,0.0003405468
2458753.982613068,0.9996519,0.0003404362
2458753.984001944,0.9999288,0.0003404935
2458753.985390821,0.9998504,0.0003405770
2458753.986779697,1.0001942,0.0003405963
2458753.988168574,1.0004015,0.0003404901
2458753.989557450,0.9999905,0.0003405213
2458753.990946327,1.0001044,0.0003405037
2458753.992335204,0.9999606,0.0003404459
2458753.993724080,0.9996676,0.0003404745
2458753.995112957,1.0001797,0.0003405086
2458753.996501833,0.9993881,0.0003404340
2458753.997890709,0.9995604,0.0003403302
2458753.999279586,1.0006620,0.0003405712
2458754.000668463,1.0000987,0.0003405135
2458754.002057339,0.9995680,0.0003403415
2458754.003446216,1.0000848,0.0003404500
2458754.004835092,0.9995865,0.0003403150
2458754.006223969,1.0004021,0.0003404903
2458754.007612845,1.0002157,0.0003405090
2458754.009001722,1.0003156,0.0003404219
2458754.010390598,0.9996913,0.0003404942
2458754.011779475,1.0004906,0.0003406277
2458754.013168352,1.0006054,0.0003406291
2458754.014557228,0.9998698,0.0003404505
2458754.015946105,0.9998761,0.0003405306
2458754.017334981,0.9996730,0.0003405003
2458754.018723858,0.9999690,0.0003405499
2458754.020112734,1.0004319,0.0003403758
2458754.021501611,1.0001066,0.0003405410
2458754.022890487,1.0005533,0.0003406976
2458754.024279364,0.9996582,0.0003404686
2458754.025668240,0.9997111,0.0003404125
2458754.027057117,1.0001139,0.0003405432
2458754.028445993,1.0000331,0.0003405119
2458754.029834870,1.0005397,0.0003405340
2458754.031223746,1.0005520,0.0003406277
2458754.032612623,1.0003436,0.0003405409
2458754.034001499,1.0002094,0.0003404759
2458754.035390376,0.9993950,0.0003405614
2458754.036779252,1.0000574,0.0003405392
2458754.038168129,0.9998712,0.0003405160
2458754.039557005,1.0005949,0.0003405149
2458754.040945882,1.0008798,0.0003407896
2458754.042334759,0.9992661,0.0003403938
2458754.043723635,0.9998984,0.0003406291
2458754.045112512,0.9998170,0.0003405201
2458754.046501388,0.9998356,0.0003404581
2458754.047890265,1.0003759,0.0003405220
2458754.049279141,0.9993498,0.0003403733
2458754.050668017,0.9998744,0.0003405127
2458754.052056894,0.9996223,0.0003403871
2458754.053445770,0.9998853,0.0003404922
2458754.054834647,0.9998665,0.0003406094
2458754.056223523,1.0001696,0.0003407693
2458754.057612400,1.0002209,0.0003405726
2458754.059001276,1.0007579,0.0003406080
2458754.060390153,0.9997002,0.0003404699
2458754.061779029,0.9997719,0.0003404447
2458754.063167906,1.0000716,0.0003406089
2458754.064556783,0.9995573,0.0003404643
2458754.065945659,0.9997009,0.0003404733
2458754.067334536,1.0003328,0.0003406748
2458754.068723412,1.0005289,0.0003405824
2458754.070112288,1.0004824,0.0003406336
2458754.071501165,1.0003285,0.0003405271
2458754.072890041,1.0000655,0.0003406415
2458754.074278918,1.0003631,0.0003406263
2458754.075667794,1.0006572,0.0003407060
2458754.077056671,0.9996479,0.0003403470
2458754.078445547,1.0003150,0.0003404669
2458754.079834423,0.9995511,0.0003405405
2458754.081223300,0.9997160,0.0003406713
2458754.082612176,1.0005805,0.0003405502
2458754.084001053,0.9997194,0.0003406251
2458754.085389930,1.0004578,0.0003406908
2458754.086778806,0.9996739,0.0003405555
2458754.088167682,1.0001807,0.0003406734
2458754.089556559,1.0000917,0.0003405339
2458754.090945435,0.9997084,0.0003406200
2458754.092334312,1.0000656,0.0003404369
2458754.093723189,1.0001978,0.0003405766
2458754.095112065,1.0001643,0.0003406235
2458754.096500941,1.0004294,0.0003407037
2458754.097889818,1.0012457,0.0003407683
2458754.099278694,1.0001103,0.0003407366
2458754.100667571,1.0003405,0.0003405664
2458754.102056447,1.0003993,0.0003404521
2458754.103445324,0.9997712,0.0003404891
2458754.104834200,0.9994858,0.0003404454
2458754.106223077,1.0000609,0.0003404509
2458754.107611953,1.0002456,0.0003405777
2458754.109000830,0.9997520,0.0003404534
2458754.110389706,1.0001870,0.0003405085
2458754.111778582,0.9992138,0.0003405436
2458754.113167459,1.0004857,0.0003406651
2458754.114556335,1.0000335,0.0003405159
2458754.115945212,1.0011616,0.0003405482
2458754.117334088,1.0006047,0.0003406490
2458754.118722965,1.0005401,0.0003406931
2458754.120111841,1.0001377,0.0003407137
2458754.121500717,1.0003708,0.0003405058
2458754.122889594,1.0004141,0.0003405749
2458754.124278470,1.0002731,0.0003405650
2458754.125667347,1.0004895,0.0003405313
2458754.127056223,1.0000214,0.0003404115
2458754.128445100,1.0005374,0.0003404358
2458754.129833976,0.9999079,0.0003406587
2458754.131222853,0.9996673,0.0003404780
2458754.132611729,0.9995017,0.0003402923
2458754.134000605,1.0004745,0.0003403916
2458754.135389482,0.9997475,0.0003404691
2458754.136778358,0.9998305,0.0003405594
2458754.138167235,1.0000965,0.0003404631
2458754.139556111,1.0001954,0.0003405305
2458754.140944987,1.0005231,0.0003404237
2458754.142333864,0.9999362,0.0003405446
2458754.143722740,0.9999978,0.0003404795
2458754.145111617,1.0002095,0.0003405555
2458754.146500493,1.0010597,0.0003404638
2458754.147889370,0.9999867,0.0003406150
2458754.149278246,1.0007161,0.0003406970
2458754.150667122,0.9999591,0.0003406134
2458754.152055999,0.9996974,0.0003406854
2458754.153444875,0.9994633,0.0003404887
2458754.154833752,1.0000147,0.0003406411
2458754.156222628,0.9997256,0.0003404357
2458754.157611505,0.9999238,0.0003405819
2458754.159000381,1.0002000,0.0003404876
2458754.160389257,1.0005521,0.0003405652
2458754.161778134,1.0004480,0.0003405996
2458754.163167010,1.0004315,0.0003405616
2458754.164555886,1.0001728,0.0003406408
2458754.165944763,1.0004892,0.0003405705
2458754.167333639,1.0006726,0.0003405318
2458754.168722515,1.0001773,0.0003403849
2458754.170111392,0.9998890,0.0003404863
2458754.171500268,1.0000117,0.0003405409
2458754.172889145,1.0002744,0.0003406428
2458754.174278021,1.0009989,0.0003407395
2458754.175666898,1.0012938,0.0003407262
2458754.177055774,1.0004432,0.0003407356
2458754.178444650,0.9995698,0.0003405013
2458754.179833527,0.9993763,0.0003403798
2458754.181222403,1.0003103,0.0003404982
2458754.182611280,0.9991759,0.0003403780
2458754.184000156,0.9999634,0.0003404461
2458754.185389033,1.0001224,0.0003405227
2458754.186777909,0.9992406,0.0003404144
2458754.188166785,1.0006259,0.0003405526
2458754.189555662,0.9999342,0.0003404140
2458754.190944538,1.0001240,0.0003405271
2458754.192333414,0.9993737,0.0003405074
2458754.193722291,0.9996563,0.0003403636
2458754.195111167,0.9999723,0.0003405210
2458754.196500043,0.9996563,0.0003404456
2458754.197888920,0.9996981,0.0003404229
2458754.199277796,0.9996078,0.0003405326
2458754.200666673,1.0003435,0.0003405495
2458754.202055549,1.0000678,0.0003405088
2458754.203444425,0.9993251,0.0003404576
2458754.204833302,1.0006621,0.0003406330
2458754.206222178,1.0008757,0.0003405759
2458754.207611055,1.0003515,0.0003405407
2458754.208999931,1.0002828,0.0003405165
2458754.210388807,1.0006539,0.0003403721
2458754.211777684,1.0004301,0.0003406985
2458754.213166560,0.9998394,0.0003406686
2458754.214555436,1.0001480,0.0003404518
2458754.215944313,1.0000709,0.0003408208
2458754.217333189,1.0009095,0.0003405095
2458754.218722065,1.0001812,0.0003403030
2458754.220110942,1.0005771,0.0003405052
2458754.221499818,0.9998779,0.0003403661
2458754.222888695,0.9997808,0.0003404928
2458754.224277571,0.9997989,0.0003403390
2458754.225666447,1.0000212,0.0003405033
2458754.227055324,0.9999781,0.0003404930
2458754.228444200,1.0001123,0.0003405067
2458754.229833076,0.9998990,0.0003404404
2458754.231221952,1.0000435,0.0003404545
2458754.232610829,1.0004064,0.0003406165
2458754.233999705,0.9999628,0.0003404543
2458754.235388582,1.0001558,0.0003404454
2458754.236777458,0.9998353,0.0003404116
2458754.238166334,1.0000876,0.0003405282
2458754.239555211,0.9998173,0.0003405584
2458754.240944087,1.0005640,0.0003405222
2458754.242332963,1.0005337,0.0003404257
2458754.243721840,1.0002554,0.0003406216
2458754.245110716,0.9999002,0.0003404417
2458754.246499592,0.9992614,0.0003404891
2458754.247888469,1.0002491,0.0003405149
2458754.249277345,0.9998095,0.0003405781
2458754.250666222,1.0002539,0.0003406853
2458754.252055098,0.9999423,0.0003404339
2458754.253443974,0.9996992,0.0003404672
2458754.254832850,1.0003482,0.0003406416
2458754.256221727,1.0003861,0.0003405849
2458754.257610603,1.0002029,0.0003404504
2458754.258999479,0.9999085,0.0003404745
2458754.260388356,1.0004787,0.0003405415
2458754.261777232,1.0001241,0.0003404502
2458754.263166109,1.0003257,0.0003405490
2458754.264554985,1.0000809,0.0003405304
2458754.265943861,1.0000846,0.0003405528
2458754.267332738,0.9999330,0.0003404569
2458754.268721614,0.9998829,0.0003404691
2458754.270110490,1.0001955,0.0003405040
2458754.271499366,0.9992572,0.0003403949
2458754.272888243,0.9991892,0.0003403444
2458754.274277119,0.9999843,0.0003404398
2458754.275665996,1.0004788,0.0003404584
2458754.277054872,1.0002634,0.0003405962
2458754.278443748,1.0001956,0.0003404516
2458754.279832624,0.9998271,0.0003405759
2458754.281221501,0.9997173,0.0003403908
2458754.282610377,0.9993218,0.0003402779
2458754.283999254,0.9990372,0.0003403906
2458754.285388130,0.9999671,0.0003405376
2458754.286777006,0.9999260,0.0003404345
2458754.288165882,0.9997373,0.0003405031
2458754.289554758,0.9994892,0.0003405218
2458754.290943635,1.0000251,0.0003404894
2458754.292332511,0.9999848,0.0003404715
2458754.293721388,1.0003202,0.0003405372
2458754.295110264,1.0000063,0.0003405228
2458754.296499140,0.9996789,0.0003403818
2458754.297888016,0.9993920,0.0003405260
2458754.299276893,1.0001878,0.0003404762
2458754.300665769,1.0001689,0.0003407365
2458754.302054645,1.0004098,0.0003405505
2458754.303443522,1.0001927,0.0003405503
2458754.304832398,0.9996621,0.0003404308
2458754.306221274,1.0004089,0.0003406008
2458754.307610150,0.9999913,0.0003405030
2458754.308999027,0.9996056,0.0003404272
2458754.310387903,1.0001728,0.0003404663
2458754.311776780,1.0004847,0.0003408983
2458754.313165656,0.9999708,0.0003405558
2458754.314554532,0.9999166,0.0003404948
2458754.315943408,1.0003969,0.0003404550
2458754.317332285,1.0002942,0.0003405969
2458754.318721161,1.0002445,0.0003405252
2458754.320110037,1.0007435,0.0003406089
2458754.321498913,1.0000086,0.0003404472
2458754.322887789,1.0000687,0.0003403321
2458754.324276666,0.9996515,0.0003404467
2458754.325665542,1.0000538,0.0003406156
2458754.327054419,0.9997249,0.0003406347
2458754.328443295,1.0009443,0.0003405934
2458754.329832171,0.9995391,0.0003402209
2458754.331221047,1.0000016,0.0003404807
2458754.332609924,1.0004611,0.0003406285
2458754.333998800,0.9993705,0.0003404822
2458754.335387676,0.9995135,0.0003404364
2458754.336776552,1.0003894,0.0003405573
2458754.338165429,0.9997748,0.0003405289
2458754.339554305,0.9997459,0.0003407121
2458754.340943181,0.9996025,0.0003403598
2458754.342332058,1.0003305,0.0003404590
2458754.343720934,1.0001386,0.0003405598
2458754.345109810,1.0001812,0.0003405800
2458754.346498686,0.9998811,0.0003405422
2458754.347887563,0.9994473,0.0003404331
2458754.349276439,0.9997645,0.0003404737
2458754.350665315,1.0001723,0.0003405432
2458754.352054191,1.0003270,0.0003404825
2458754.353443068,1.0002717,0.0003405446
2458754.354831944,1.0005772,0.0003405676
2458754.356220820,1.0001670,0.0003406139
2458754.357609696,1.0002557,0.0003404984
2458754.358998573,1.0003212,0.0003405073
2458754.360387449,0.9998368,0.0003404307
2458754.361776325,1.0004219,0.0003404804
2458754.363165202,1.0007218,0.0003405524
2458754.364554077,0.9999674,0.0003404488
2458754.365942954,1.0000977,0.0003404398
2458754.367331830,1.0000076,0.0003402947
2458754.368720706,0.9999551,0.0003405918
2458754.370109583,0.9999747,0.0003404608
2458754.371498459,0.9993866,0.0003404069
2458754.372887335,0.9997113,0.0003404144
2458754.374276211,1.0010336,0.0003407348
2458754.375665088,1.0002591,0.0003405470
2458754.377053964,1.0000092,0.0003406405
2458754.378442840,1.0001404,0.0003405147
2458754.379831716,0.9999183,0.0003405358
2458754.381220593,0.9998844,0.0003404051
2458754.382609469,1.0003920,0.0003406317
2458754.383998345,1.0003097,0.0003405212
2458754.385387221,1.0004164,0.0003405612
2458754.386776098,1.0001360,0.0003405478
2458754.388164974,1.0006884,0.0003407166
2458754.389553850,1.0006605,0.0003408387
2458754.390942726,1.0005078,0.0003406839
2458754.392331603,1.0000462,0.0003405110
2458754.393720479,0.9994288,0.0003403541
2458754.395109355,0.9997978,0.0003403939
2458754.396498231,1.0005193,0.0003404694
2458754.397887107,1.0000806,0.0003405268
2458754.399275984,1.0002802,0.0003407202
2458754.400664860,1.0000843,0.0003406911
2458754.402053736,1.0003634,0.0003407064
2458754.403442612,1.0001090,0.0003404978
2458754.404831489,1.0000048,0.0003404212
2458754.406220365,1.0005963,0.0003408913
2458754.407609241,0.9995005,0.0003403421
2458754.408998117,1.0006077,0.0003406043
2458754.410386994,1.0006326,0.0003407944
2458754.411775869,1.0002500,0.0003404293
2458754.413164746,1.0001182,0.0003404524
2458754.414553622,0.9994464,0.0003402516
2458754.415942498,0.9998678,0.0003404506
2458754.417331374,0.9999990,0.0003404481
2458754.418720251,1.0007072,0.0003403582
2458754.420109127,1.0004132,0.0003405248
2458754.421498003,1.0012635,0.0003406614
2458754.422886879,1.0008944,0.0003405469
2458754.424275755,1.0001075,0.0003404889
2458754.425664632,1.0001926,0.0003404926
2458754.427053508,0.9996762,0.0003404393
2458754.428442384,1.0001311,0.0003404274
2458754.429831260,1.0001217,0.0003404211
2458754.431220137,0.9998334,0.0003403527
2458754.432609013,1.0004001,0.0003404567
2458754.433997889,0.9994909,0.0003405757
2458754.435386765,0.9996095,0.0003404338
2458754.436775641,0.9997921,0.0003405446
2458754.438164518,0.9999084,0.0003404830
2458754.439553394,1.0003209,0.0003404856
2458754.440942270,1.0001675,0.0003405717
2458754.442331146,0.9997634,0.0003405606
2458754.443720022,0.9995181,0.0003404656
2458754.445108898,1.0000433,0.0003405493
2458754.446497775,1.0004176,0.0003405947
2458754.447886651,0.9997544,0.0003405396
2458754.449275527,0.9998122,0.0003405198
2458754.450664403,1.0002338,0.0003406099
2458754.452053280,1.0006538,0.0003406349
2458754.453442155,1.0012949,0.0003408148
2458754.454831032,0.9999564,0.0003406220
2458754.456219908,1.0005385,0.0003405200
2458754.457608784,0.9993318,0.0003404188
2458754.458997660,1.0003038,0.0003404960
2458754.460386537,0.9999789,0.0003406711
2458754.461775413,1.0003085,0.0003406765
2458754.463164289,0.9998008,0.0003404658
2458754.464553165,0.9995509,0.0003403826
2458754.465942041,1.0003638,0.0003406091
2458754.467330917,1.0001779,0.0003405287
2458754.468719793,1.0002403,0.0003404481
2458754.470108670,1.0002767,0.0003406441
2458754.471497546,0.9999812,0.0003405182
2458754.472886422,0.9997482,0.0003405633
2458754.474275298,0.9994968,0.0003403954
2458754.475664175,0.9995886,0.0003405539
2458754.477053051,1.0006620,0.0003405714
2458754.478441927,1.0002922,0.0003404918
2458754.479830803,1.0007924,0.0003405742
2458754.481219679,0.9992479,0.0003404686
2458754.482608555,1.0005393,0.0003406020
2458754.483997432,0.9998206,0.0003405319
2458754.485386308,1.0013925,0.0003407623
2458754.486775184,0.9998398,0.0003405539
2458754.488164060,1.0005959,0.0003404793
2458754.489552936,1.0001791,0.0003404657
2458754.490941812,1.0007329,0.0003404392
2458754.492330689,0.9999561,0.0003402569
2458754.493719565,0.9999181,0.0003404014
2458754.495108441,1.0002577,0.0003407343
2458754.496497317,1.0008910,0.0003405386
2458754.497886193,0.9993656,0.0003405651
2458754.499275069,0.9999198,0.0003404788
2458754.500663945,0.9997615,0.0003405142
2458754.502052822,0.9994584,0.0003403501
2458754.503441698,1.0004779,0.0003406112
2458754.504830574,1.0001415,0.0003405517
2458754.506219450,0.9996943,0.0003405044
2458754.507608326,0.9998043,0.0003405606
2458754.508997202,1.0005066,0.0003405568
2458754.510386078,1.0000871,0.0003404962
2458754.511774954,1.0000769,0.0003405438
2458754.513163831,0.9998906,0.0003405452
2458754.514552707,1.0001678,0.0003404607
2458754.515941583,0.9999216,0.0003406432
2458754.517330459,1.0001438,0.0003405640
2458754.518719335,0.9991577,0.0003404322
2458754.520108211,0.9998618,0.0003406045
2458754.521497088,1.0001610,0.0003408560
2458754.522885964,1.0004851,0.0003405988
2458754.524274840,0.9997349,0.0003405380
2458754.525663716,0.9998419,0.0003405475
2458754.527052592,1.0001521,0.0003405063
2458754.528441468,0.9997411,0.0003406262
2458754.529830344,1.0001035,0.0003406580
2458754.531219220,0.9996306,0.0003406217
2458754.532608096,1.0000222,0.0003405828
2458754.533996973,1.0007844,0.0003404953
2458754.535385849,0.9995127,0.0003404151
2458754.536774725,0.9997819,0.0003405270
2458754.538163601,1.0000249,0.0003405006
2458754.539552477,0.9996013,0.0003405935
2458754.540941353,1.0004772,0.0003405799
2458754.542330229,0.9996672,0.0003406042
2458754.543719105,1.0002964,0.0003404814
2458754.545107982,1.0001492,0.0003404511
2458754.546496857,1.0002108,0.0003406894
2458754.547885734,0.9999910,0.0003405535
2458754.549274610,1.0000684,0.0003405489
2458754.550663486,1.0003842,0.0003407305
2458754.552052362,0.9998706,0.0003405615
2458754.553441239,1.0002482,0.0003407197
2458754.554830114,0.9997146,0.0003406643
2458754.556218991,1.0003093,0.0003406284
2458754.557607867,1.0004388,0.0003406813
2458754.558996743,1.0009086,0.0003407062
2458754.560385619,0.9995102,0.0003406686
2458754.561774495,0.9993913,0.0003404583
2458754.563163371,0.9996852,0.0003405469
2458754.564552247,1.0010000,0.0003407825
2458754.565941123,1.0000319,0.0003408559
2458754.567329999,1.0002291,0.0003405387
2458754.568718875,1.0007883,0.0003406391
2458754.570107752,0.9997839,0.0003404769
2458754.571496628,1.0011258,0.0003407772
2458754.572885504,0.9995385,0.0003406676
2458754.574274380,1.0007782,0.0003408039
2458754.575663256,0.9997834,0.0003404915
2458754.577052132,1.0000376,0.0003405836
2458754.578441008,1.0000533,0.0003405431
2458754.579829884,0.9999772,0.0003405837
2458754.581218760,1.0004672,0.0003405550
2458754.582607637,0.9994917,0.0003403306
2458754.583996512,0.9991518,0.0003405679
2458754.585385389,0.9997650,0.0003406113
2458754.586774265,0.9991751,0.0003404716
2458754.588163141,1.0002543,0.0003406390
2458754.589552017,0.9995346,0.0003403048
2458754.590940893,1.0005110,0.0003404303
2458754.592329769,1.0000376,0.0003407042
2458754.593718645,0.9993830,0.0003404167
2458754.595107521,1.0004812,0.0003405972
2458754.596496397,1.0004068,0.0003407525
2458754.597885273,0.9998783,0.0003405268
2458754.599274150,1.0001107,0.0003406551
2458754.600663025,0.9996718,0.0003405562
2458754.602051902,0.9999903,0.0003406191
2458754.603440778,1.0002089,0.0003406165
2458754.604829654,0.9992695,0.0003404986
2458754.606218530,1.0000509,0.0003405277
2458754.607607406,1.0000716,0.0003405750
2458754.608996282,0.9997191,0.0003404632
2458754.610385158,0.9993675,0.0003404284
2458754.611774034,0.9994622,0.0003404300
2458754.613162910,0.9998720,0.0003407801
2458754.614551786,0.9997015,0.0003408539
2458754.615940662,0.9998898,0.0003406890
2458754.617329538,1.0006104,0.0003407484
2458754.618718415,0.9997730,0.0003404868
2458754.620107290,0.9999248,0.0003406671
2458754.621496167,0.9996922,0.0003407458
2458754.622885042,1.0003324,0.0003406491
2458754.624273919,0.9999569,0.0003406227
2458754.625662795,0.9997002,0.0003405636
2458754.627051671,1.0000553,0.0003406410
2458754.628440547,1.0000915,0.0003406081
2458754.629829423,0.9999038,0.0003407222
2458754.631218299,1.0006500,0.0003408751
2458754.632607175,1.0001168,0.0003406302
2458754.633996051,0.9993221,0.0003405457
2458754.635384927,1.0004254,0.0003406953
2458754.636773803,0.9998532,0.0003407740
2458754.638162680,1.0007543,0.0003405969
2458754.639551555,1.0002160,0.0003407758
2458754.640940432,1.0002223,0.0003408297
2458754.642329307,1.0002014,0.0003406561
2458754.643718184,1.0002267,0.0003406384
2458754.645107059,1.0003393,0.0003407755
2458754.646495936,1.0002580,0.0003408194
2458754.647884811,1.0006459,0.0003407282
2458754.649273688,1.0002747,0.0003407156
2458754.650662564,0.9997327,0.0003407215
2458754.652051440,0.9997676,0.0003405999
2458754.653440316,1.0000484,0.0003405911
2458754.654829192,1.0000593,0.0003407154
2458754.656218068,1.0008244,0.0003406406
2458754.657606944,0.9997687,0.0003405889
2458754.658995820,1.0001449,0.0003405141
2458754.660384696,0.9997245,0.0003406542
2458754.661773572,0.9995942,0.0003406734
2458754.663162448,0.9994643,0.0003405016
2458754.664551324,0.9993227,0.0003404417
2458754.665940200,0.9998723,0.0003407440
2458754.667329076,1.0001619,0.0003406903
2458754.668717952,1.0000735,0.0003406102
2458754.670106828,1.0002261,0.0003405890
2458754.671495704,0.9998922,0.0003406941
2458754.672884580,1.0005428,0.0003407906
2458754.674273456,0.9995664,0.0003406592
2458754.675662332,0.9993758,0.0003406080
2458754.677051208,0.9996289,0.0003405523
2458754.678440084,0.9997402,0.0003403978
2458754.679828960,0.9993767,0.0003405635
2458754.681217836,1.0001112,0.0003405913
2458754.682606712,0.9999527,0.0003405144
2458754.683995588,0.9999670,0.0003409074
2458754.685384464,0.9992096,0.0003405662
2458754.686773340,1.0003194,0.0003406036
2458754.688162216,1.0000765,0.0003408192
2458754.689551092,1.0002717,0.0003406231
2458754.690939968,0.9997553,0.0003406153
2458754.692328845,0.9994206,0.0003405829
2458754.693717720,1.0004294,0.0003408503
2458754.695106597,1.0000012,0.0003406710
2458754.696495472,0.9998535,0.0003405981
2458754.697884349,0.9998495,0.0003409447
2458754.699273224,0.9998745,0.0003405503
2458754.700662101,0.9993481,0.0003405287
2458754.702050976,0.9998044,0.0003406117
2458754.703439853,0.9999761,0.0003408076
2458754.704828728,1.0000440,0.0003405603
2458754.706217605,0.9997365,0.0003406087
2458754.707606480,1.0007385,0.0003406559
2458754.708995357,1.0002441,0.0003405619
2458754.710384232,1.0001554,0.0003407093
2458754.711773109,0.9999913,0.0003407213
2458754.713161984,0.9997881,0.0003406987
2458754.714550861,0.9996315,0.0003405435
2458754.715939736,0.9996717,0.0003404891
2458754.717328613,0.9997676,0.0003405121
2458754.718717488,1.0002477,0.0003408127
2458754.720106365,0.9995184,0.0003404795
2458754.721495240,1.0002627,0.0003404876
2458754.722884117,0.9998927,0.0003407045
2458754.724272992,1.0009424,0.0003406954
2458754.725661869,0.9996072,0.0003404895
2458754.727050744,1.0005606,0.0003407357
2458754.728439620,1.0006017,0.0003406898
2458754.729828496,1.0000367,0.0003406957
2458754.731217373,0.9999954,0.0003405559
2458754.732606248,1.0001487,0.0003405686
2458754.733995124,1.0000076,0.0003406881
2458754.735384000,0.9997097,0.0003404038
2458754.736772876,1.0000903,0.0003406887
2458754.738161752,1.0001524,0.0003406952
2458754.739550628,0.9994792,0.0003405204
2458754.740939504,0.9997079,0.0003406758
2458754.742328380,0.9998262,0.0003406187
2458754.743717256,1.0000556,0.0003405822
2458754.745106132,0.9997357,0.0003408568
2458754.746495008,0.9993525,0.0003404992
2458754.747883884,1.0002309,0.0003405311
2458754.749272760,0.9997045,0.0003405959
2458754.750661636,0.9998476,0.0003404700
2458754.752050512,1.0001457,0.0003404882
2458754.753439388,0.9992702,0.0003403912
2458754.754828264,0.9999170,0.0003405665
2458754.756217140,1.0004490,0.0003404836
2458754.757606016,1.0002522,0.0003404449
2458754.758994892,1.0001133,0.0003406598
2458754.760383768,0.9997993,0.0003405505
2458754.761772644,1.0002509,0.0003406735
2458754.763161520,0.9993734,0.0003403249
2458754.764550396,0.9993353,0.0003405814
2458754.765939272,1.0002136,0.0003406008
2458754.767328148,0.9996252,0.0003406170
2458754.768717024,0.9997884,0.0003404296
2458754.770105900,0.9997752,0.0003405678
2458754.771494776,1.0000855,0.0003406770
2458754.772883652,0.9995968,0.0003406811
2458754.774272528,1.0004851,0.0003407903
2458754.775661403,1.0002824,0.0003406060
2458754.777050280,1.0003078,0.0003406176
2458754.778439155,0.9999344,0.0003407193
2458754.779828032,1.0001650,0.0003405987
2458754.781216907,0.9998282,0.0003406170
2458754.782605783,1.0002516,0.0003407829
2458754.783994659,0.9997547,0.0003406539
2458754.785383535,1.0000640,0.0003407021
2458754.786772411,0.9998454,0.0003406017
2458754.788161287,1.0001685,0.0003406708
2458754.789550163,0.9999846,0.0003407510
2458754.790939039,0.9995376,0.0003406961
2458754.792327915,1.0003660,0.0003408584
2458754.793716791,0.9996693,0.0003406207
2458754.795105667,0.9996741,0.0003405704
2458754.796494543,1.0001404,0.0003406312
2458754.797883419,0.9990840,0.0003404928
2458754.799272295,0.9997943,0.0003406113
2458754.800661170,1.0005033,0.0003407614
2458754.802050047,0.9995377,0.0003407757
2458754.803438922,1.0003944,0.0003407927
2458754.804827798,0.9996524,0.0003405679
2458754.806216674,1.0000847,0.0003406662
2458754.807605550,1.0000240,0.0003407484
2458754.808994426,1.0003521,0.0003407399
2458754.810383302,0.9994290,0.0003405337
2458754.811772178,0.9995524,0.0003405771
2458754.813161054,1.0005666,0.0003406380
2458754.814549930,0.9996129,0.0003405748
2458754.815938806,1.0000129,0.0003405857
2458754.817327681,0.9999755,0.0003407595
2458754.818716558,0.9997727,0.0003408484
2458754.820105433,0.9992537,0.0003406932
2458754.821494309,0.9994398,0.0003406547
2458754.822883185,1.0006970,0.0003408172
2458754.824272061,0.9998027,0.0003406086
2458754.825660937,0.9998825,0.0003406512
2458754.827049813,0.9996565,0.0003405999
2458754.828438689,0.9995793,0.0003407352
2458754.829827565,1.0001442,0.0003407530
2458754.831216441,0.9994660,0.0003407075
2458754.832605317,0.9998520,0.0003406763
2458754.833994193,0.9997691,0.0003407864
2458754.835383069,0.9999709,0.0003407713
2458754.836771945,1.0000561,0.0003407481
2458754.838160820,1.0006615,0.0003408259
2458754.839549697,0.9995241,0.0003406952
2458754.840938572,0.9996377,0.0003406825
2458754.842327448,0.9997250,0.0003406639
2458754.843716324,1.0004244,0.0003408950
2458754.845105200,0.9993215,0.0003406860
2458754.846494076,1.0001890,0.0003406367
2458754.847882952,0.9996508,0.0003406803
2458754.849271828,1.0001846,0.0003408023
2458754.850660704,0.9998307,0.0003405170
2458754.852049579,0.9997597,0.0003406935
2458754.853438456,0.9997830,0.0003406578
2458754.854827331,0.9993259,0.0003406387
2458754.856216207,0.9999321,0.0003408080
2458754.857605083,0.9998446,0.0003407323
2458754.858993959,0.9994508,0.0003407239
2458754.860382835,0.9993928,0.0003406148
2458754.861771711,1.0002174,0.0003407150
2458754.863160586,0.9994980,0.0003407043
2458754.864549463,1.0001195,0.0003409175
2458754.865938338,0.9988884,0.0003406267
2458754.867327214,1.0006030,0.0003409670
2458754.868716090,1.0001211,0.0003407252
2458754.870104966,0.9997305,0.0003407999
2458754.871493842,0.9997900,0.0003406345
2458754.872882718,0.9995938,0.0003407170
2458754.874271594,0.9993774,0.0003407252
2458754.875660470,0.9998522,0.0003408239
2458754.877049346,0.9999270,0.0003406838
2458754.878438222,0.9997433,0.0003407129
2458754.879827097,0.9999277,0.0003409908
2458754.881215973,0.9999748,0.0003406182
2458754.882604849,0.9999198,0.0003407033
2458754.883993725,0.9997370,0.0003407513
2458754.885382601,1.0001990,0.0003407101
2458754.886771477,0.9991388,0.0003405845
2458754.888160353,0.9999723,0.0003405714
2458754.889549228,0.9998994,0.0003407735
2458754.890938105,0.9995153,0.0003407092
2458754.892326980,1.0001746,0.0003406629
2458754.893715856,0.9997069,0.0003406041
2458754.895104732,0.9999362,0.0003406062
2458754.896493608,0.9994027,0.0003409383
2458754.897882484,1.0003020,0.0003407279
2458754.899271360,0.9998046,0.0003405643
2458754.900660235,1.0002245,0.0003406261
2458754.902049111,1.0000428,0.0003405712
2458754.903437987,0.9999650,0.0003409577
2458754.904826863,0.9995358,0.0003408103
2458754.906215739,0.9997013,0.0003405763
2458754.907604615,1.0000177,0.0003407384
2458754.908993491,0.9997413,0.0003407414
2458754.910382367,1.0002834,0.0003407955
2458754.911771243,0.9999368,0.0003405803
2458754.913160118,0.9999639,0.0003408263
2458754.914548994,1.0005557,0.0003407217
2458754.915937870,0.9998536,0.0003406887
2458754.917326746,0.9993537,0.0003405432
2458754.918715622,1.0001920,0.0003407421
2458754.920104498,1.0006794,0.0003407622
2458754.921493373,1.0001826,0.0003405852
2458754.922882249,0.9997036,0.0003407135
2458754.924271125,0.9992681,0.0003405580
2458754.925660001,1.0004760,0.0003408659
2458754.927048877,0.9999583,0.0003406186
2458754.928437753,1.0009016,0.0003408971
2458754.929826628,1.0003596,0.0003406008
2458754.931215504,0.9995761,0.0003404387
2458754.932604380,0.9997983,0.0003408040
2458754.933993256,1.0001653,0.0003405098
2458754.935382132,0.9995690,0.0003404896
2458754.936771008,1.0002159,0.0003406727
2458754.938159883,0.9993437,0.0003405497
2458754.939548759,1.0003072,0.0003405378
2458754.940937635,0.9991955,0.0003404439
2458754.942326511,0.9992282,0.0003404747
2458754.943715387,1.0004443,0.0003406504
2458754.945104263,0.9993661,0.0003404655
2458754.946493139,1.0000405,0.0003406317
2458754.947882014,0.9998617,0.0003406143
2458754.949270890,0.9998791,0.0003407575
2458754.950659766,0.9993109,0.0003404985
2458754.952048642,0.9999607,0.0003406915
2458754.953437518,1.0003044,0.0003405901
2458754.954826394,1.0000599,0.0003406382
2458754.956215269,0.9999469,0.0003405801
2458754.957604145,0.9997366,0.0003406226
2458754.958993021,1.0001056,0.0003408877
2458754.960381897,0.9995862,0.0003405194
2458754.961770773,1.0000821,0.0003407725
2458754.963159649,1.0000973,0.0003406056
2458754.964548524,0.9991231,0.0003404647
2458754.965937400,0.9995465,0.0003404360
2458754.967326276,1.0000627,0.0003407337
2458754.968715152,1.0000210,0.0003404915
2458754.970104028,1.0003298,0.0003405641
2458754.971492904,0.9996974,0.0003407634
2458754.972881779,1.0000820,0.0003404317
2458754.974270655,0.9991366,0.0003405489
2458754.975659531,1.0004946,0.0003405796
2458754.977048407,0.9997811,0.0003405413
2458754.978437283,0.9999844,0.0003404857
2458754.979826158,1.0002425,0.0003405008
2458754.981215034,0.9996924,0.0003404775
2458754.982603910,1.0004982,0.0003405867
2458754.983992786,0.9992455,0.0003406339
2458754.985381661,0.9997079,0.0003406044
2458754.986770538,0.9998581,0.0003405284
2458754.988159413,1.0001754,0.0003406000
2458754.989548289,1.0001449,0.0003404857
2458754.990937165,0.9993334,0.0003404499
2458754.992326041,0.9995601,0.0003406898
2458754.993714917,0.9999804,0.0003404958
2458754.995103792,0.9996364,0.0003407629
2458754.996492668,1.0001664,0.0003406832
2458754.997881544,0.9996154,0.0003404465
2458754.999270420,0.9994332,0.0003406091
2458755.000659296,0.9997521,0.0003404659
2458755.002048171,0.9996963,0.0003404908
2458755.003437047,0.9994922,0.0003405302
2458755.004825923,1.0004962,0.0003405930
2458755.006214799,0.9996348,0.0003404683
2458755.007603675,0.9993616,0.0003405752
2458755.008992550,0.9999268,0.0003405422
2458755.010381426,1.0001357,0.0003405485
2458755.011770302,1.0004073,0.0003406589
2458755.013159178,1.0005988,0.0003407018
2458755.014548053,0.9995312,0.0003403336
2458755.015936929,1.0002552,0.0003403807
2458755.017325805,0.9994735,0.0003406071
2458755.018714681,0.9995152,0.0003406375
2458755.020103557,0.9999633,0.0003406277
2458755.021492432,1.0002947,0.0003404832
2458755.022881309,0.9996613,0.0003403397
2458755.024270184,0.9994765,0.0003405197
2458755.025659060,0.9994548,0.0003403656
2458755.027047936,1.0003069,0.0003406947
2458755.028436811,0.9996706,0.0003405820
2458755.029825687,1.0001321,0.0003405847
2458755.031214563,0.9989601,0.0003404065
2458755.032603439,0.9994745,0.0003404458
2458755.033992315,0.9987142,0.0003401840
2458755.035381190,0.9987593,0.0003404075
2458755.036770066,0.9981312,0.0003402494
2458755.038158942,0.9980909,0.0003403085
2458755.039547818,0.9976244,0.0003402983
2458755.040936694,0.9968359,0.0003400756
2458755.042325569,0.9967675,0.0003400635
2458755.043714445,0.9965141,0.0003402913
2458755.045103321,0.9969868,0.0003402206
2458755.046492197,0.9963408,0.0003401749
2458755.047881072,0.9956469,0.0003400376
2458755.049269948,0.9948386,0.0003399086
2458755.050658824,0.9954557,0.0003401646
2458755.052047700,0.9950682,0.0003399781
2458755.053436575,0.9951282,0.0003399095
2458755.054825451,0.9946823,0.0003398720
2458755.056214327,0.9948821,0.0003400769
2458755.057603203,0.9947560,0.0003399507
2458755.058992079,0.9947026,0.0003399270
2458755.060380954,0.9941173,0.0003399274
2458755.061769830,0.9947909,0.0003399264
2458755.063158706,0.9939505,0.0003399042
2458755.064547582,0.9937152,0.0003398228
2458755.065936457,0.9935802,0.0003397107
2458755.067325333,0.9942024,0.0003399771
2458755.068714209,0.9944233,0.0003398232
2458755.070103084,0.9943014,0.0003399709
2458755.071491960,0.9941977,0.0003399166
2458755.072880836,0.9950420,0.0003399507
2458755.074269712,0.9937948,0.0003398042
2458755.075658587,0.9938403,0.0003399173
2458755.077047464,0.9940908,0.0003400376
2458755.078436339,0.9943791,0.0003399655
2458755.079825215,0.9943911,0.0003398470
2458755.081214090,0.9941024,0.0003400794
2458755.082602966,0.9943888,0.0003401187
2458755.083991842,0.9938551,0.0003398093
2458755.085380718,0.9942609,0.0003399069
2458755.086769593,0.9936213,0.0003398246
2458755.088158469,0.9943036,0.0003399047
2458755.089547345,0.9935797,0.0003397225
2458755.090936221,0.9950488,0.0003400168
2458755.092325096,0.9941581,0.0003398969
2458755.093713972,0.9942958,0.0003398691
2458755.095102848,0.9948232,0.0003399549
2458755.096491724,0.9946309,0.0003399628
2458755.097880600,0.9940312,0.0003398181
2458755.099269475,0.9939351,0.0003398133
2458755.100658351,0.9952273,0.0003401590
2458755.102047227,0.9955317,0.0003401863
2458755.103436102,0.9951181,0.0003399395
2458755.104824978,0.9950546,0.0003399827
2458755.106213854,0.9945969,0.0003400337
2458755.107602729,0.9953215,0.0003399731
2458755.108991605,0.9965253,0.0003402880
2458755.110380481,0.9961202,0.0003400593
2458755.111769357,0.9961856,0.0003400932
2458755.113158233,0.9969942,0.0003403405
2458755.114547108,0.9968905,0.0003403159
2458755.115935984,0.9974923,0.0003404203
2458755.117324859,0.9973510,0.0003403629
2458755.118713736,0.9975996,0.0003403434
2458755.120102611,0.9971986,0.0003402628
2458755.121491487,0.9981724,0.0003404504
2458755.122880362,0.9982936,0.0003406145
2458755.124269238,0.9985248,0.0003404959
2458755.125658114,0.9994034,0.0003407582
2458755.127046990,1.0002693,0.0003406953
2458755.128435865,0.9999260,0.0003406246
2458755.129824741,0.9996263,0.0003407044
2458755.131213617,0.9999749,0.0003406829
2458755.132602493,1.0000536,0.0003407169
2458755.133991368,0.9999036,0.0003407373
2458755.135380244,0.9999594,0.0003407132
2458755.136769120,0.9999948,0.0003406569
2458755.138157995,1.0001868,0.0003407467
2458755.139546871,1.0001016,0.0003408740
2458755.140935747,1.0003876,0.0003409398
2458755.142324622,0.9993676,0.0003405362
2458755.143713498,1.0001460,0.0003406715
2458755.145102374,1.0003706,0.0003406668
2458755.146491250,0.9998054,0.0003405790
2458755.147880125,1.0001124,0.0003407069
2458755.149269001,0.9998868,0.0003406489
2458755.150657877,0.9996932,0.0003406374
2458755.152046753,1.0002746,0.0003406763
2458755.153435628,0.9998096,0.0003405621
2458755.154824504,0.9995508,0.0003405380
2458755.156213379,0.9997407,0.0003407411
2458755.157602255,1.0001356,0.0003406557
2458755.158991131,0.9995165,0.0003405508
2458755.160380007,0.9993092,0.0003405547
2458755.161768883,1.0000947,0.0003405412
2458755.163157758,0.9999398,0.0003408533
2458755.164546634,0.9998443,0.0003405062
2458755.165935509,0.9992094,0.0003405298
2458755.167324385,0.9999454,0.0003406871
2458755.168713261,0.9996926,0.0003406745
2458755.170102137,0.9999462,0.0003406439
2458755.171491012,0.9998331,0.0003405659
2458755.172879888,0.9998986,0.0003405907
2458755.174268764,0.9997981,0.0003408018
2458755.175657639,0.9997478,0.0003406136
2458755.177046515,1.0002011,0.0003408346
2458755.178435391,0.9997723,0.0003406416
2458755.179824266,1.0006492,0.0003407493
2458755.181213142,0.9997678,0.0003404756
2458755.182602018,1.0005050,0.0003406803
2458755.183990893,1.0000546,0.0003407166
2458755.185379769,0.9996643,0.0003406605
2458755.186768645,0.9995525,0.0003404413
2458755.188157520,0.9991617,0.0003404869
2458755.189546396,0.9996844,0.0003405562
2458755.190935272,1.0004603,0.0003405981
2458755.192324147,1.0003129,0.0003408239
2458755.193713023,1.0003318,0.0003407967
2458755.195101899,0.9999199,0.0003404695
2458755.196490774,1.0003490,0.0003405513
2458755.197879650,0.9996184,0.0003405387
2458755.199268526,0.9999827,0.0003404895
2458755.200657401,1.0002905,0.0003406426
2458755.202046277,1.0000553,0.0003404955
2458755.203435153,0.9998248,0.0003404224
2458755.204824029,0.9995809,0.0003405529
2458755.206212904,0.9999742,0.0003405284
2458755.207601780,1.0000393,0.0003406270
2458755.208990655,0.9996812,0.0003403864
2458755.210379531,0.9998588,0.0003405415
2458755.211768407,0.9998293,0.0003406910
2458755.213157282,0.9997924,0.0003405547
2458755.214546158,1.0002013,0.0003406443
2458755.215935034,1.0005291,0.0003407259
2458755.217323909,1.0006752,0.0003407372
2458755.218712785,1.0002190,0.0003406821
2458755.220101661,0.9996299,0.0003405341
2458755.221490536,0.9998574,0.0003407588
2458755.222879412,0.9996442,0.0003406545
2458755.224268288,0.9993247,0.0003404652
2458755.225657163,0.9993015,0.0003404732
2458755.227046039,0.9995021,0.0003405429
2458755.228434915,0.9993996,0.0003404581
2458755.229823790,1.0003548,0.0003406959
2458755.231212666,0.9997050,0.0003404058
2458755.232601542,0.9996311,0.0003406751
2458755.233990417,0.9988138,0.0003404232
2458755.235379293,0.9999408,0.0003404803
2458755.236768168,0.9994571,0.0003405665
2458755.238157044,0.9997216,0.0003405940
2458755.239545920,1.0004701,0.0003407270
2458755.240934796,0.9996929,0.0003404509
2458755.242323671,0.9998434,0.0003405295
2458755.243712547,1.0001369,0.0003405419
2458755.245101423,1.0006066,0.0003407032
2458755.246490298,0.9997733,0.0003406061
2458755.247879174,1.0001257,0.0003405359
2458755.249268049,0.9994680,0.0003403546
2458755.250656925,0.9994118,0.0003405764
2458755.252045800,0.9994488,0.0003405879
2458755.253434676,0.9997635,0.0003405724
2458755.254823552,1.0000930,0.0003405987
2458755.256212427,1.0001824,0.0003406179
2458755.257601303,1.0007323,0.0003406599
2458755.258990179,1.0000485,0.0003405069
2458755.260379054,0.9995265,0.0003405653
2458755.261767930,0.9996665,0.0003405127
2458755.263156806,0.9998503,0.0003405855
2458755.264545681,1.0000573,0.0003407761
2458755.265934557,1.0002312,0.0003405296
2458755.267323432,0.9992338,0.0003404666
2458755.268712308,1.0001765,0.0003405711
2458755.270101184,1.0002467,0.0003406816
2458755.271490059,1.0001336,0.0003405984
2458755.272878935,1.0000244,0.0003404646
2458755.274267810,0.9998451,0.0003405515
2458755.275656686,0.9999840,0.0003404970
2458755.277045562,0.9998816,0.0003407283
2458755.278434438,1.0000552,0.0003405701
2458755.279823313,1.0006760,0.0003405165
2458755.281212189,1.0006298,0.0003402698
2458755.282601065,1.0001232,0.0003405512
2458755.283989940,0.9995344,0.0003405759
2458755.285378816,0.9995565,0.0003404753
2458755.286767691,0.9999073,0.0003406565
2458755.288156567,1.0001457,0.0003405955
2458755.289545442,1.0003397,0.0003405643
2458755.290934318,1.0004031,0.0003404656
2458755.292323194,0.9996887,0.0003406353
2458755.293712069,0.9995248,0.0003405540
2458755.295100945,1.0005075,0.0003405757
2458755.296489820,0.9994284,0.0003404397
2458755.297878696,0.9998262,0.0003406151
2458755.299267572,1.0000508,0.0003406712
2458755.300656447,0.9996363,0.0003404559
2458755.302045323,0.9999662,0.0003405743
2458755.303434198,0.9992959,0.0003404525
2458755.304823074,1.0000667,0.0003403840
2458755.306211950,0.9996485,0.0003404515
2458755.307600825,0.9992819,0.0003406197
2458755.308989701,0.9995896,0.0003405167
2458755.310378577,0.9995021,0.0003407683
2458755.311767452,0.9993947,0.0003405418
2458755.313156328,1.0002152,0.0003406155
2458755.314545203,1.0003929,0.0003407449
2458755.315934079,0.9996981,0.0003405440
2458755.317322955,1.0008801,0.0003406316
2458755.318711830,0.9997065,0.0003405755
2458755.320100706,1.0001319,0.0003405217
2458755.321489581,1.0001075,0.0003404645
2458755.322878457,0.9997382,0.0003404323
2458755.324267332,1.0001167,0.0003406082
2458755.325656208,1.0003872,0.0003406156
2458755.327045084,0.9995179,0.0003406843
2458755.328433959,1.0000122,0.0003405669
2458755.329822835,0.9993827,0.0003404487
2458755.331211710,1.0006489,0.0003407095
2458755.332600586,0.9998753,0.0003405263
2458755.333989461,0.9996455,0.0003406580
2458755.335378337,1.0000277,0.0003405009
2458755.336767212,0.9998419,0.0003405462
2458755.338156088,0.9998338,0.0003406584
2458755.339544964,0.9998265,0.0003405444
2458755.340933839,1.0005588,0.0003406286
2458755.342322715,1.0004617,0.0003405584
2458755.343711590,1.0007290,0.0003406342
2458755.345100466,1.0002351,0.0003404739
2458755.346489342,0.9997074,0.0003404728
2458755.347878217,1.0000543,0.0003406836
2458755.349267093,0.9997433,0.0003405236
2458755.350655968,0.9995472,0.0003404027
2458755.352044844,0.9999166,0.0003405215
2458755.353433719,1.0002117,0.0003405954
2458755.354822595,1.0001462,0.0003405343
2458755.356211471,1.0003371,0.0003406509
2458755.357600346,0.9999812,0.0003407408
2458755.358989222,1.0001378,0.0003406273
2458755.360378098,0.9998240,0.0003406689
2458755.361766973,0.9998490,0.0003405816
2458755.363155849,1.0001211,0.0003404684
2458755.364544724,0.9995505,0.0003404173
2458755.365933600,0.9996974,0.0003404447
2458755.367322475,0.9997897,0.0003402218
2458755.368711351,1.0001852,0.0003404915
2458755.370100226,0.9994245,0.0003405164
2458755.371489102,1.0001222,0.0003404535
2458755.372877978,1.0002108,0.0003405605
2458755.374266853,1.0001025,0.0003405725
2458755.375655729,0.9998970,0.0003405947
2458755.377044604,0.9997277,0.0003406780
2458755.378433480,0.9999607,0.0003404718
2458755.379822355,1.0004163,0.0003404579
2458755.381211231,1.0003956,0.0003405266
2458755.382600106,1.0013201,0.0003406453
2458755.383988982,1.0003529,0.0003405915
2458755.385377858,1.0008914,0.0003406329
2458755.386766733,1.0000649,0.0003405136
2458755.388155608,0.9999167,0.0003406402
2458755.389544484,0.9998608,0.0003405553
2458755.390933360,0.9994156,0.0003405875
2458755.392322235,1.0001916,0.0003405787
2458755.393711111,1.0007602,0.0003407172
2458755.395099986,1.0003163,0.0003406406
2458755.396488862,1.0002963,0.0003405612
2458755.397877737,0.9997592,0.0003406544
2458755.399266613,1.0000356,0.0003405825
2458755.400655488,0.9996887,0.0003404566
2458755.402044364,0.9993840,0.0003405110
2458755.403433240,0.9998543,0.0003405711
2458755.404822115,0.9994482,0.0003406413
2458755.406210991,0.9999187,0.0003405301
2458755.407599866,0.9997559,0.0003404089
2458755.408988742,0.9992807,0.0003403733
2458755.410377617,1.0001663,0.0003405596
2458755.411766493,0.9995811,0.0003404696
2458755.413155369,0.9999763,0.0003406060
2458755.414544244,0.9997921,0.0003405298
2458755.415933119,0.9994800,0.0003405265
2458755.417321995,1.0001089,0.0003405601
2458755.418710871,0.9996896,0.0003407012
2458755.420099746,1.0003565,0.0003405511
2458755.421488622,1.0004183,0.0003405791
2458755.422877497,1.0005987,0.0003405527
2458755.424266372,0.9998014,0.0003406629
2458755.425655248,0.9997509,0.0003404315
2458755.427044124,1.0001539,0.0003406223
2458755.428432999,0.9998507,0.0003404821
2458755.429821874,1.0003895,0.0003406752
2458755.431210750,0.9999872,0.0003406569
2458755.432599626,0.9999252,0.0003406266
2458755.433988501,0.9992605,0.0003404313
2458755.435377377,0.9999156,0.0003407310
2458755.436766252,0.9996205,0.0003405625
2458755.438155128,1.0001847,0.0003407858
2458755.439544003,1.0001845,0.0003406796
2458755.440932879,1.0000942,0.0003406640
2458755.442321755,0.9995664,0.0003406326
2458755.443710630,0.9994403,0.0003404176
2458755.445099505,0.9999060,0.0003405417
2458755.446488381,1.0001232,0.0003406702
2458755.447877257,0.9988055,0.0003405237
2458755.449266132,1.0000066,0.0003405391
2458755.450655007,0.9997509,0.0003404464
2458755.452043883,1.0009566,0.0003406123
2458755.453432759,1.0002861,0.0003405217
2458755.454821634,1.0006037,0.0003407718
2458755.456210509,1.0014235,0.0003407369
2458755.457599385,1.0004985,0.0003405447
2458755.458988260,1.0005790,0.0003403708
2458755.460377136,0.9998539,0.0003404523
2458755.461766012,1.0000521,0.0003405471
2458755.463154887,0.9999255,0.0003405207
2458755.464543763,1.0004578,0.0003405746
2458755.465932638,1.0000847,0.0003406271
2458755.467321514,1.0004841,0.0003405128
2458755.468710389,1.0005803,0.0003406211
2458755.470099265,1.0007668,0.0003405875
2458755.471488140,0.9994197,0.0003405266
2458755.472877015,1.0004468,0.0003405579
2458755.474265891,1.0004259,0.0003406611
2458755.475654766,1.0008727,0.0003407735
2458755.477043642,1.0003511,0.0003405743
2458755.478432517,1.0000844,0.0003405921
2458755.479821393,0.9994165,0.0003405361
2458755.481210269,0.9999227,0.0003403289
2458755.482599144,0.9999777,0.0003405010
2458755.483988020,0.9997381,0.0003406990
2458755.485376895,0.9997546,0.0003406202
2458755.486765771,0.9993947,0.0003404275
2458755.488154646,1.0001251,0.0003407242
2458755.489543521,1.0003278,0.0003405488
2458755.490932397,1.0000078,0.0003406651
2458755.492321272,0.9996836,0.0003406190
2458755.493710148,1.0001676,0.0003406455
2458755.495099023,0.9996555,0.0003404654
2458755.496487899,1.0008479,0.0003406966
2458755.497876775,1.0001494,0.0003406240
2458755.499265650,0.9999933,0.0003407364
2458755.500654525,0.9999173,0.0003406797
2458755.502043401,1.0001684,0.0003405770
2458755.503432276,1.0001040,0.0003406499
2458755.504821151,1.0000628,0.0003405190
2458755.506210027,1.0006225,0.0003406503
2458755.507598903,0.9997060,0.0003406644
2458755.508987778,0.9998226,0.0003405346
2458755.510376654,1.0001490,0.0003407942
2458755.511765529,0.9995179,0.0003404131
2458755.513154405,1.0002807,0.0003407425
2458755.514543280,0.9995036,0.0003406286
2458755.515932156,0.9998787,0.0003406471
2458755.517321031,1.0003713,0.0003405718
2458755.518709906,0.9994851,0.0003404820
2458755.520098782,0.9994532,0.0003404502
2458755.521487657,0.9996008,0.0003406362
2458755.522876533,1.0002491,0.0003405501
2458755.524265409,1.0004663,0.0003405743
2458755.525654284,1.0002623,0.0003407205
2458755.527043159,0.9998926,0.0003406107
2458755.528432035,0.9996090,0.0003406711
2458755.529820910,0.9998605,0.0003405418
2458755.531209785,0.9996493,0.0003407109
2458755.532598661,1.0000520,0.0003406485
2458755.533987537,0.9994378,0.0003404854
2458755.535376412,1.0003552,0.0003406851
2458755.536765288,0.9994726,0.0003407942
2458755.538154163,0.9998308,0.0003406723
2458755.539543038,0.9997825,0.0003403729
2458755.540931914,1.0000152,0.0003406201
2458755.542320789,1.0005263,0.0003408425
2458755.543709665,0.9999501,0.0003407038
2458755.545098540,0.9998299,0.0003405798
2458755.546487416,0.9995595,0.0003409904
2458755.547876291,0.9997359,0.0003402066
2458755.549265167,1.0001048,0.0003407089
2458755.550654042,0.9992432,0.0003404929
2458755.552042917,0.9994337,0.0003403484
2458755.553431793,0.9999612,0.0003406538
2458755.554820668,0.9997596,0.0003407855
2458755.556209544,1.0001025,0.0003406673
2458755.557598419,1.0002213,0.0003406401
2458755.558987294,0.9998315,0.0003404806
2458755.560376170,1.0009278,0.0003406983
2458755.561765045,0.9996080,0.0003405902
2458755.563153921,0.9992276,0.0003405376
2458755.564542796,0.9994286,0.0003407890
2458755.565931672,1.0001539,0.0003405549
2458755.567320548,0.9997181,0.0003405177
2458755.568709423,0.9994808,0.0003407727
2458755.570098298,1.0000705,0.0003407279
2458755.571487174,0.9994871,0.0003407443
2458755.572876049,1.0000515,0.0003407417
2458755.574264925,1.0000824,0.0003406434
2458755.575653800,1.0001582,0.0003406972
2458755.577042675,0.9997036,0.0003407113
2458755.578431551,0.9999552,0.0003407795
2458755.579820426,0.9994000,0.0003406140
2458755.581209301,0.9995374,0.0003406395
2458755.582598177,1.0001680,0.0003407899
2458755.583987053,1.0002954,0.0003407248
2458755.585375928,0.9997088,0.0003406039
2458755.586764803,0.9992593,0.0003407241
2458755.588153679,1.0005632,0.0003406947
2458755.589542554,1.0002811,0.0003409409
2458755.590931430,0.9999387,0.0003408909
2458755.592320305,0.9998029,0.0003405858
2458755.593709181,0.9999679,0.0003407688
2458755.595098056,1.0008962,0.0003408093
2458755.596486931,0.9995736,0.0003405329
2458755.597875807,0.9996634,0.0003405751
2458755.599264682,0.9993407,0.0003407234
2458755.600653558,1.0000915,0.0003407275
2458755.602042433,1.0000039,0.0003406772
2458755.603431308,0.9999809,0.0003408155
2458755.604820184,0.9991653,0.0003406214
2458755.606209059,0.9995457,0.0003407634
2458755.607597935,1.0008109,0.0003409751
2458755.608986810,0.9994966,0.0003407308
2458755.610375685,1.0000789,0.0003408256
2458755.611764561,0.9999417,0.0003407297
2458755.613153436,1.0001136,0.0003407209
2458755.614542312,1.0013474,0.0003407870
2458755.615931187,0.9999741,0.0003406516
2458755.617320063,1.0008161,0.0003409549
2458755.618708938,1.0005887,0.0003408476
2458755.620097813,1.0001144,0.0003406339
2458755.621486689,1.0000189,0.0003406092
2458755.622875564,0.9997606,0.0003407053
2458755.624264440,1.0005446,0.0003408806
2458755.625653315,1.0004264,0.0003407521
2458755.627042190,1.0007577,0.0003407114
2458755.628431065,1.0001885,0.0003405200
2458755.629819941,1.0004747,0.0003406417
2458755.631208817,1.0014513,0.0003406845
2458755.632597692,0.9997540,0.0003406903
2458755.633986567,1.0003830,0.0003405974
2458755.635375442,0.9996456,0.0003406834
2458755.636764318,1.0005730,0.0003406652
2458755.638153194,0.9995874,0.0003407107
2458755.639542069,0.9998498,0.0003409331
2458755.640930944,1.0001907,0.0003405915
2458755.642319820,1.0002453,0.0003409009
2458755.643708695,1.0004266,0.0003407094
2458755.645097570,0.9992370,0.0003406116
2458755.646486446,1.0003455,0.0003408109
2458755.647875321,1.0000423,0.0003409727
2458755.649264196,0.9994526,0.0003408303
2458755.650653072,1.0015550,0.0003410660
2458755.652041947,1.0002129,0.0003408280
2458755.653430823,0.9994936,0.0003406648
2458755.654819698,1.0003860,0.0003407407
2458755.656208573,1.0004797,0.0003408720
2458755.657597449,1.0003248,0.0003407605
2458755.658986324,0.9997274,0.0003407865
2458755.660375200,1.0001020,0.0003406785
2458755.661764075,0.9999113,0.0003406926
2458755.663152950,1.0006499,0.0003408304
2458755.664541826,1.0006231,0.0003408962
2458755.665930701,0.9997861,0.0003408778
2458755.667319577,0.9994965,0.0003409185
2458755.668708452,1.0004194,0.0003407899
2458755.670097327,1.0000833,0.0003409750
2458755.671486203,0.9993519,0.0003406939
2458755.672875078,0.9996481,0.0003406932
2458755.674263953,0.9997556,0.0003409557
2458755.675652829,0.9998848,0.0003408223
2458755.677041704,0.9999434,0.0003408216
2458755.678430580,0.9989292,0.0003406565
2458755.679819455,1.0000974,0.0003407320
2458755.681208330,0.9992244,0.0003405089
2458755.682597206,1.0004872,0.0003408049
2458755.683986081,0.9995309,0.0003405547
2458755.685374957,1.0005601,0.0003407849
2458755.686763832,0.9998718,0.0003408613
2458755.688152707,0.9999115,0.0003406845
2458755.689541582,1.0001894,0.0003407550
2458755.690930458,1.0006244,0.0003407740
2458755.692319333,0.9997906,0.0003407959
2458755.693708209,0.9997357,0.0003405757
2458755.695097084,0.9999010,0.0003407300
2458755.696485959,0.9997509,0.0003407070
2458755.697874835,0.9999939,0.0003407239
2458755.699263710,0.9999971,0.0003407033
2458755.700652585,0.9996185,0.0003408377
2458755.702041461,0.9999997,0.0003408413
2458755.703430336,0.9997320,0.0003407838
2458755.704819211,1.0000016,0.0003407471
2458755.706208087,0.9998533,0.0003407083
2458755.707596962,1.0002030,0.0003407155
2458755.708985838,0.9993930,0.0003405134
2458755.710374713,1.0015641,0.0003409463
2458755.711763588,1.0004152,0.0003409167
2458755.713152464,0.9999397,0.0003408793
2458755.714541339,1.0000005,0.0003407283
2458755.715930214,1.0007524,0.0003406782
2458755.717319089,0.9995728,0.0003405262
2458755.718707965,0.9999747,0.0003406397
2458755.720096840,0.9998150,0.0003406646
2458755.721485716,1.0008165,0.0003408244
2458755.722874591,1.0001159,0.0003406949
2458755.724263466,0.9994671,0.0003407071
2458755.725652342,0.9996307,0.0003406601
2458755.727041217,1.0001815,0.0003406671
2458755.728430092,0.9995456,0.0003406419
2458755.729818968,1.0002080,0.0003408488
2458755.731207843,0.9999732,0.0003407783
2458755.732596718,0.9998724,0.0003407059
2458755.733985594,1.0001536,0.0003408319
2458755.735374469,1.0000536,0.0003408932
2458755.736763344,1.0000456,0.0003407537
2458755.738152219,0.9999124,0.0003407884
2458755.739541095,0.9994520,0.0003407281
2458755.740929970,1.0007105,0.0003407642
2458755.742318846,1.0003612,0.0003407978
2458755.743707721,1.0000694,0.0003408769
2458755.745096596,1.0003572,0.0003407629
2458755.746485472,0.9995708,0.0003408728
2458755.747874347,0.9999248,0.0003408031
2458755.749263222,1.0000703,0.0003409766
2458755.750652098,1.0000257,0.0003408328
2458755.752040973,1.0004265,0.0003407876
2458755.753429848,1.0001719,0.0003410862
2458755.754818724,1.0004118,0.0003409759
2458755.756207599,0.9998063,0.0003407460
2458755.757596474,1.0003749,0.0003408837
2458755.758985349,0.9993143,0.0003406831
2458755.760374225,1.0002661,0.0003408501
2458755.761763100,1.0000936,0.0003409093
2458755.763151975,0.9996377,0.0003408942
2458755.764540851,1.0010203,0.0003409572
2458755.765929726,0.9995298,0.0003407727
2458755.767318601,1.0002221,0.0003409158
2458755.768707477,1.0000545,0.0003408693
2458755.770096352,1.0002864,0.0003408715
2458755.771485228,0.9997802,0.0003409167
2458755.772874103,0.9999022,0.0003408006
2458755.774262978,0.9998854,0.0003409160
2458755.775651854,1.0002297,0.0003410660
2458755.777040729,0.9999519,0.0003408424
2458755.778429604,0.9997850,0.0003409044
2458755.779818479,1.0005002,0.0003409144
2458755.781207355,0.9993065,0.0003407362
2458755.782596230,1.0002001,0.0003408771
2458755.783985105,0.9995016,0.0003409497
2458755.785373981,1.0003300,0.0003408352
2458755.786762856,0.9997554,0.0003408650
2458755.788151731,0.9994247,0.0003406899
2458755.789540607,1.0005676,0.0003412352
2458755.790929482,0.9996602,0.0003408738
2458755.792318357,1.0005001,0.0003410078
2458755.793707232,1.0000607,0.0003408092
2458755.795096108,0.9998310,0.0003407665
2458755.796484983,1.0002296,0.0003407989
2458755.797873858,0.9992966,0.0003407308
2458755.799262734,1.0000186,0.0003407179
2458755.800651609,1.0008729,0.0003408021
2458755.802040484,1.0001292,0.0003408449
2458755.803429360,1.0008584,0.0003410030
2458755.804818235,0.9996320,0.0003409926
2458755.806207110,1.0004546,0.0003410198
2458755.807595985,0.9995648,0.0003409158
2458755.808984861,0.9999380,0.0003408300
2458755.810373736,1.0002568,0.0003408450
2458755.811762611,0.9995300,0.0003405176
2458755.813151486,0.9993885,0.0003409182
2458755.814540362,0.9994146,0.0003407557
2458755.815929237,0.9999205,0.0003411056
2458755.817318112,0.9992383,0.0003406098
2458755.818706987,1.0001690,0.0003409041
2458755.820095863,1.0004052,0.0003409728
2458755.821484738,1.0000791,0.0003408205
2458755.822873613,0.9999013,0.0003407991
2458755.824262489,1.0000580,0.0003408614
2458755.825651364,1.0000041,0.0003409366
2458755.827040239,0.9995520,0.0003409838
2458755.828429115,0.9995309,0.0003409358
2458755.829817990,0.9996203,0.0003407495
2458755.831206865,0.9998744,0.0003409685
2458755.832595740,0.9995844,0.0003408564
2458755.833984616,1.0000328,0.0003410018
2458755.835373491,1.0002207,0.0003409707
2458755.836762366,1.0000059,0.0003411904
2458755.838151242,1.0002393,0.0003409521
2458755.839540117,0.9994453,0.0003412130
2458755.840928992,1.0001829,0.0003409843
2458755.842317867,1.0004043,0.0003413039
2458755.843706742,0.9996021,0.0003409519
2458755.845095618,1.0000381,0.0003408965
2458755.846484493,0.9992453,0.0003408716
2458755.847873368,0.9994347,0.0003408934
2458755.849262244,1.0001099,0.0003409265
2458755.850651119,0.9993169,0.0003409486
2458755.852039994,0.9995025,0.0003408907
2458755.853428870,0.9993482,0.0003410034
2458755.854817745,1.0005111,0.0003409344
2458755.856206620,1.0001467,0.0003410306
2458755.857595495,0.9999352,0.0003410816
2458755.858984370,0.9997477,0.0003408035
2458755.860373246,0.9998495,0.0003410260
2458755.861762121,0.9994974,0.0003409944
2458755.863150996,0.9996128,0.0003408523
2458755.864539871,0.9996317,0.0003407838
2458755.865928747,0.9998891,0.0003409942
2458755.867317622,1.0003899,0.0003410365
2458755.868706497,0.9987965,0.0003408563
2458755.870095373,1.0012260,0.0003411528
2458755.871484248,1.0004035,0.0003409302
2458755.872873123,0.9997738,0.0003408156
2458755.874261999,0.9996284,0.0003408951
2458755.875650873,1.0000087,0.0003407807
2458755.877039749,0.9999536,0.0003408244
2458755.878428624,1.0004852,0.0003409497
2458755.879817499,1.0003608,0.0003408500
2458755.881206375,0.9996892,0.0003408796
2458755.882595250,1.0004535,0.0003408516
2458755.883984125,1.0006294,0.0003409499
2458755.885373001,1.0002630,0.0003409170
2458755.886761876,1.0003928,0.0003407913
2458755.888150751,1.0000566,0.0003408527
2458755.889539626,0.9998151,0.0003407741
2458755.890928501,0.9998870,0.0003408756
2458755.892317377,1.0006074,0.0003411122
2458755.895095127,0.9999100,0.0003408249
2458755.896484002,1.0002301,0.0003408268
2458755.897872877,1.0003448,0.0003409352
2458755.899261753,1.0002861,0.0003408557
2458755.900650628,1.0003933,0.0003407975
2458755.902039503,1.0005129,0.0003409859
2458755.903428379,0.9996878,0.0003411014
2458755.904817254,1.0001314,0.0003408423
2458755.906206129,1.0002200,0.0003409326
2458755.907595004,1.0001221,0.0003408648
2458755.908983880,0.9998254,0.0003408511
2458755.910372755,0.9995470,0.0003407792
2458755.911761630,0.9995642,0.0003407740
2458755.913150505,0.9998742,0.0003410347
2458755.914539380,1.0003133,0.0003409760
2458755.915928256,0.9996112,0.0003408969
2458755.917317131,1.0004720,0.0003409071
2458755.918706006,0.9998266,0.0003407725
2458755.920094881,1.0002860,0.0003407938
2458755.921483757,0.9999066,0.0003407443
2458755.922872632,0.9993369,0.0003407200
2458755.924261507,1.0008310,0.0003411156
2458755.925650382,0.9997934,0.0003411053
2458755.927039257,1.0001487,0.0003407104
2458755.928428133,0.9995797,0.0003407145
2458755.929817008,1.0006712,0.0003409454
2458755.931205883,1.0001135,0.0003409182
2458755.932594758,1.0002467,0.0003407643
2458755.933983634,0.9996275,0.0003407921
2458755.935372509,1.0004065,0.0003407470
2458755.936761384,1.0000788,0.0003408447
2458755.938150259,1.0001082,0.0003407659
2458755.939539134,0.9997188,0.0003406801
2458755.940928009,0.9995218,0.0003406861
2458755.942316885,0.9996410,0.0003406966
2458755.943705760,1.0001009,0.0003407943
2458755.945094635,1.0002601,0.0003408152
2458755.946483511,0.9991170,0.0003407858
2458755.947872385,1.0004686,0.0003407693
2458755.949261261,1.0008242,0.0003408613
2458755.950650136,1.0003978,0.0003409015
2458755.952039011,1.0001947,0.0003407128
2458755.953427887,0.9999246,0.0003407934
2458755.954816762,0.9999369,0.0003408764
2458755.956205637,1.0003437,0.0003409578
2458755.957594512,0.9998531,0.0003407999
2458755.958983387,1.0000900,0.0003408790
2458755.960372262,1.0000293,0.0003408984
2458755.961761137,0.9999496,0.0003407478
2458755.963150013,1.0006175,0.0003407355
2458755.964538888,0.9994245,0.0003407341
2458755.965927763,1.0004178,0.0003408632
2458755.967316639,0.9998732,0.0003405857
2458755.968705514,1.0005269,0.0003408359
2458755.970094389,1.0012146,0.0003409189
2458755.971483264,1.0006110,0.0003408753
2458755.972872139,1.0002691,0.0003409836
2458755.974261014,0.9999804,0.0003405999
2458755.975649890,1.0000982,0.0003406821
2458755.977038765,1.0007417,0.0003408571
2458755.978427640,1.0007381,0.0003408733
2458755.979816515,0.9999801,0.0003406547
2458755.981205390,1.0004606,0.0003407039
2458755.982594266,1.0000034,0.0003407506
2458755.983983141,0.9997923,0.0003406916
2458755.985372016,1.0002199,0.0003405409
2458755.986760891,0.9998703,0.0003406431
2458755.988149766,1.0000175,0.0003407929
2458755.989538641,1.0004090,0.0003408362
2458755.990927516,1.0009774,0.0003407784
2458755.992316392,0.9993497,0.0003406937
2458755.993705267,0.9998134,0.0003407705
2458755.995094142,0.9999075,0.0003405708
2458755.996483017,1.0008140,0.0003409457
2458755.997871893,0.9996917,0.0003408205
2458755.999260768,0.9999080,0.0003408852
2458756.000649643,0.9996932,0.0003406839
2458756.002038518,1.0006666,0.0003409719
2458756.003427393,0.9999034,0.0003408660
2458756.004816269,1.0002019,0.0003407889
2458756.006205144,0.9993159,0.0003408611
2458756.007594019,0.9993748,0.0003407741
2458756.008982894,0.9995127,0.0003410979
2458756.010371769,0.9998237,0.0003407279
2458756.011760644,0.9998211,0.0003407234
2458756.013149519,0.9994190,0.0003406433
2458756.014538395,1.0000927,0.0003407493
2458756.015927270,1.0002246,0.0003409604
2458756.017316145,0.9997442,0.0003408134
2458756.018705020,0.9998943,0.0003408922
2458756.020093895,0.9997558,0.0003406397
2458756.021482770,1.0000921,0.0003406974
2458756.022871646,1.0003860,0.0003408147
2458756.024260521,1.0000219,0.0003409814
2458756.025649396,1.0004292,0.0003408458
2458756.027038271,1.0005129,0.0003407339
2458756.028427146,0.9997652,0.0003408758
2458756.029816022,0.9996936,0.0003408658
2458756.031204897,0.9993704,0.0003407078
2458756.032593772,1.0006712,0.0003407607
2458756.033982647,0.9996725,0.0003407860
2458756.035371522,1.0005733,0.0003408740
2458756.036760397,1.0000507,0.0003406410
2458756.038149273,1.0001993,0.0003407664
2458756.039538148,0.9995412,0.0003407637
2458756.040927023,1.0001623,0.0003409720
2458756.042315898,1.0001599,0.0003409309
2458756.043704773,1.0011963,0.0003409517
2458756.045093648,1.0004515,0.0003407709
2458756.046482523,1.0000773,0.0003408936
2458756.047871399,0.9998304,0.0003406922
2458756.049260274,1.0004203,0.0003410560
2458756.050649149,1.0007774,0.0003409014
2458756.052038024,0.9996562,0.0003409552
2458756.053426899,1.0002746,0.0003406781
2458756.054815774,1.0006561,0.0003410582
2458756.056204650,1.0000017,0.0003408518
2458756.057593524,1.0002401,0.0003407820
2458756.058982400,0.9996175,0.0003406810
2458756.060371275,1.0003828,0.0003408335
2458756.061760150,0.9998826,0.0003408214
2458756.063149025,1.0001316,0.0003408993
2458756.064537900,1.0005006,0.0003410253
2458756.065926775,0.9997000,0.0003408443
2458756.067315651,1.0001975,0.0003408910
2458756.068704526,1.0000324,0.0003408483
2458756.070093401,0.9998489,0.0003409391
2458756.071482276,1.0003404,0.0003408830
2458756.072871151,0.9995744,0.0003407096
2458756.074260026,0.9994922,0.0003409169
2458756.075648902,1.0002006,0.0003410089
2458756.077037776,0.9997413,0.0003408669
2458756.078426652,1.0006805,0.0003411674
2458756.079815527,1.0003715,0.0003410455
2458756.081204402,0.9999338,0.0003406888
2458756.082593277,1.0003977,0.0003409198
2458756.083982152,0.9999393,0.0003408133
2458756.085371027,0.9997491,0.0003409087
2458756.086759903,0.9993638,0.0003408357
2458756.088148777,1.0003169,0.0003409306
2458756.089537653,1.0000411,0.0003408896
2458756.090926528,1.0002579,0.0003409022
2458756.092315403,1.0000649,0.0003409552
2458756.093704278,1.0001449,0.0003409095
2458756.095093153,0.9997787,0.0003409588
2458756.096482028,1.0000787,0.0003408359
2458756.097870904,0.9999586,0.0003408549
2458756.099259779,0.9996775,0.0003410037
2458756.100648654,1.0002401,0.0003410795
2458756.102037529,1.0001673,0.0003410559
2458756.103426404,1.0008993,0.0003412711
2458756.104815279,1.0000040,0.0003409847
2458756.106204154,0.9999276,0.0003409659
2458756.107593029,1.0003868,0.0003410719
2458756.108981904,1.0000375,0.0003408345
2458756.110370779,1.0008552,0.0003409270
2458756.111759655,1.0000714,0.0003411760
2458756.113148530,1.0001123,0.0003409679
2458756.114537405,0.9995214,0.0003408409
2458756.115926280,0.9999040,0.0003409438
2458756.117315155,1.0000315,0.0003409593
2458756.118704030,0.9990822,0.0003408761
2458756.120092906,0.9997026,0.0003408847
2458756.121481780,0.9998466,0.0003408804
2458756.122870656,1.0004480,0.0003408906
2458756.124259531,1.0002295,0.0003410378
2458756.125648406,1.0002131,0.0003411290
2458756.127037281,0.9993863,0.0003408914
2458756.128426156,1.0002446,0.0003410998
2458756.129815031,0.9999997,0.0003409690
2458756.131203906,0.9998816,0.0003409604
2458756.132592781,0.9998218,0.0003410025
2458756.133981656,1.0000508,0.0003409983
2458756.135370532,1.0003396,0.0003409163
2458756.136759406,0.9997284,0.0003408778
2458756.138148282,1.0005194,0.0003409112
2458756.139537157,1.0002082,0.0003408987
2458756.140926032,1.0005087,0.0003410677
2458756.142314907,1.0001287,0.0003409925
2458756.143703782,1.0001651,0.0003409471
2458756.145092657,1.0000604,0.0003411249
2458756.146481532,0.9998296,0.0003408045
2458756.147870407,1.0008515,0.0003408186
2458756.149259282,1.0002257,0.0003408185
2458756.150648158,1.0000552,0.0003409811
2458756.152037032,1.0005190,0.0003409199
2458756.153425908,0.9995224,0.0003410381
2458756.154814783,0.9997730,0.0003406011
2458756.156203658,1.0002345,0.0003408744
2458756.157592533,0.9992978,0.0003408149
2458756.158981408,1.0006677,0.0003408558
2458756.160370283,1.0002110,0.0003408843
2458756.161759158,1.0005463,0.0003408762
2458756.163148033,1.0002245,0.0003409518
2458756.164536908,0.9990557,0.0003408776
2458756.165925784,1.0002386,0.0003409910
2458756.167314658,1.0001271,0.0003409740
2458756.168703534,0.9996635,0.0003408706
2458756.170092409,0.9996303,0.0003408501
2458756.171481284,1.0002511,0.0003408132
2458756.172870159,1.0000684,0.0003408208
2458756.174259034,1.0001485,0.0003407916
2458756.175647909,0.9991630,0.0003407400
2458756.177036784,0.9999526,0.0003408836
2458756.178425659,0.9996746,0.0003407475
2458756.179814534,0.9999520,0.0003407639
2458756.181203409,1.0004538,0.0003409727
2458756.182592284,1.0001536,0.0003408411
2458756.183981159,0.9994151,0.0003407810
2458756.185370035,0.9995940,0.0003408569
2458756.186758910,1.0002372,0.0003408599
2458756.188147785,1.0000519,0.0003408712
2458756.189536660,0.9998372,0.0003408006
2458756.190925535,0.9994474,0.0003407551
2458756.192314410,0.9997213,0.0003408081
2458756.193703285,0.9999322,0.0003409556
2458756.195092160,1.0001846,0.0003407921
2458756.196481035,1.0002411,0.0003410189
2458756.197869910,1.0004190,0.0003408164
2458756.199258785,0.9997329,0.0003408468
2458756.200647660,1.0001584,0.0003407216
2458756.202036535,0.9996185,0.0003408737
2458756.203425410,1.0003767,0.0003409147
2458756.204814286,1.0001349,0.0003407864
2458756.206203160,1.0000145,0.0003409981
2458756.207592036,1.0004163,0.0003407177
2458756.208980911,0.9999344,0.0003407494
2458756.210369786,1.0010229,0.0003408597
2458756.211758661,1.0004086,0.0003409120
2458756.213147536,1.0002003,0.0003407549
2458756.214536411,0.9998573,0.0003406715
2458756.215925286,0.9999008,0.0003406120
2458756.217314161,1.0003809,0.0003407060
2458756.218703036,1.0009260,0.0003408168
2458756.220091911,1.0003659,0.0003407576
2458756.221480786,0.9995868,0.0003406239
2458756.222869661,0.9997594,0.0003407340
2458756.224258536,0.9996708,0.0003406924
2458756.225647411,1.0000446,0.0003407132
2458756.227036286,1.0002716,0.0003407861
2458756.228425161,1.0005707,0.0003408804
2458756.229814036,0.9995740,0.0003407272
2458756.231202912,0.9991438,0.0003405555
2458756.232591786,0.9997730,0.0003405915
2458756.233980662,0.9999767,0.0003405654
2458756.235369537,0.9998676,0.0003406994
2458756.236758411,1.0009511,0.0003406356
2458756.238147287,1.0002175,0.0003406885
2458756.239536162,0.9997723,0.0003406517
2458756.240925037,0.9996570,0.0003405628
2458756.242313912,0.9997872,0.0003405842
2458756.243702787,0.9998572,0.0003407039
2458756.245091662,1.0000125,0.0003405945
2458756.246480537,1.0003542,0.0003406810
2458756.247869412,0.9997170,0.0003407759
2458756.249258287,1.0001127,0.0003406524
2458756.250647162,0.9997924,0.0003406410
2458756.252036037,1.0004910,0.0003406186
2458756.253424912,1.0001384,0.0003405537
2458756.254813787,1.0002855,0.0003406988
2458756.256202662,0.9993188,0.0003404319
2458756.257591537,1.0003504,0.0003406758
2458756.258980412,1.0002467,0.0003405306
2458756.260369287,0.9997475,0.0003406085
2458756.261758162,0.9999674,0.0003406141
2458756.263147037,1.0004824,0.0003406242
2458756.264535912,1.0001292,0.0003407853
2458756.265924787,1.0003562,0.0003407887
2458756.267313662,0.9996381,0.0003406953
2458756.268702537,0.9998655,0.0003405953
2458756.270091413,0.9999138,0.0003407725
2458756.271480287,0.9999214,0.0003406683
2458756.272869162,0.9995772,0.0003408815
2458756.274258038,1.0003866,0.0003408334
2458756.275646912,0.9996945,0.0003409649
2458756.277035787,1.0001736,0.0003407869
2458756.278424663,0.9998671,0.0003407582
2458756.279813537,1.0002673,0.0003407940
2458756.281202413,0.9997563,0.0003406316
2458756.282591288,0.9995796,0.0003406151
2458756.283980163,0.9999412,0.0003405747
2458756.285369038,0.9995622,0.0003405404
2458756.286757912,0.9998492,0.0003405810
2458756.288146788,1.0000851,0.0003407470
2458756.289535663,0.9990882,0.0003405030
2458756.290924537,0.9995834,0.0003406182
2458756.292313413,0.9994339,0.0003405563
2458756.293702288,1.0001539,0.0003406523
2458756.295091162,1.0000006,0.0003407039
2458756.296480038,0.9999598,0.0003406551
2458756.297868913,0.9999252,0.0003408064
2458756.299257788,1.0002254,0.0003406008
2458756.300646663,0.9992356,0.0003406879
2458756.302035538,0.9999392,0.0003405096
2458756.303424413,1.0002155,0.0003406557
2458756.304813288,1.0000311,0.0003405616
2458756.306202163,0.9992310,0.0003405969
2458756.307591038,1.0002438,0.0003406230
2458756.308979913,0.9995782,0.0003405213
2458756.310368787,0.9995385,0.0003405826
2458756.311757663,0.9998051,0.0003405302
2458756.313146538,1.0004490,0.0003406612
2458756.314535413,0.9995059,0.0003407041
2458756.315924288,0.9999622,0.0003407552
2458756.317313163,1.0003649,0.0003407827
2458756.318702038,0.9996464,0.0003405473
2458756.320090913,1.0002724,0.0003404642
2458756.321479788,0.9998291,0.0003405440
2458756.322868663,0.9997060,0.0003407490
2458756.324257538,0.9999189,0.0003408917
2458756.325646413,0.9999884,0.0003405319
2458756.327035288,1.0001502,0.0003406523
2458756.328424163,0.9995082,0.0003405055
2458756.329813038,0.9998725,0.0003405044
2458756.331201913,0.9999001,0.0003405071
2458756.332590788,1.0005266,0.0003404893
2458756.333979663,0.9989499,0.0003403879
2458756.335368538,0.9997877,0.0003405489
2458756.336757413,0.9990267,0.0003404913
2458756.338146287,1.0015627,0.0003406317
2458756.339535163,1.0006063,0.0003406528
2458756.340924038,1.0002390,0.0003407212
2458756.342312912,1.0002820,0.0003406137
2458756.343701788,1.0001074,0.0003406152
2458756.345090663,0.9998647,0.0003406111
2458756.346479537,0.9996784,0.0003406201
2458756.347868413,1.0004711,0.0003407148
2458756.349257288,1.0002134,0.0003405220
2458756.350646162,0.9997498,0.0003405307
2458756.352035038,0.9999785,0.0003406243
2458756.353423913,0.9990215,0.0003405993
2458756.354812787,1.0003465,0.0003405995
2458756.356201662,0.9998561,0.0003407466
2458756.357590537,1.0004547,0.0003408321
2458756.358979412,1.0000500,0.0003405730
2458756.360368287,0.9997617,0.0003406249
2458756.361757162,1.0001349,0.0003406326
2458756.363146037,0.9990680,0.0003405348
2458756.364534912,0.9996125,0.0003404357
2458756.365923787,1.0006230,0.0003406569
2458756.367312662,0.9994736,0.0003404556
2458756.368701537,0.9995678,0.0003405192
2458756.370090412,0.9996790,0.0003406055
2458756.371479287,0.9999857,0.0003407965
2458756.372868162,0.9991525,0.0003406217
2458756.374257037,0.9994870,0.0003405369
2458756.375645912,0.9998341,0.0003406245
2458756.377034787,0.9994370,0.0003404941
2458756.378423662,1.0000331,0.0003405081
2458756.379812537,1.0001851,0.0003406242
2458756.381201412,1.0000238,0.0003405635
2458756.382590286,1.0001016,0.0003407346
2458756.383979162,0.9991752,0.0003405342
2458756.385368037,1.0001124,0.0003406672
2458756.386756911,0.9992975,0.0003406483
2458756.388145787,0.9994169,0.0003406959
2458756.389534662,0.9997345,0.0003405777
2458756.390923536,0.9992166,0.0003405547
2458756.392312411,1.0006991,0.0003409251
2458756.393701287,1.0001943,0.0003405763
2458756.395090161,0.9998270,0.0003407017
2458756.396479036,1.0000304,0.0003405601
2458756.397867911,0.9996897,0.0003406080
2458756.399256786,1.0003362,0.0003407092
2458756.400645661,1.0006291,0.0003406401
2458756.402034536,0.9998977,0.0003408045
2458756.403423411,1.0000800,0.0003406917
2458756.404812286,0.9996443,0.0003405037
2458756.406201161,1.0010509,0.0003405337
2458756.407590036,0.9996909,0.0003404946
2458756.408978911,1.0003489,0.0003406795
2458756.410367786,0.9989914,0.0003408584
2458756.411756661,0.9998238,0.0003405983
2458756.413145536,0.9997395,0.0003406089
2458756.414534410,0.9999933,0.0003408096
2458756.415923285,0.9996615,0.0003403894
2458756.417312161,1.0001556,0.0003406563
2458756.418701035,1.0000503,0.0003407405
2458756.420089910,0.9992980,0.0003406196
2458756.421478785,1.0001995,0.0003409576
2458756.422867660,0.9997701,0.0003405643
2458756.424256535,0.9998134,0.0003405527
2458756.425645410,1.0001453,0.0003407309
2458756.427034285,0.9999230,0.0003407180
2458756.428423160,1.0000524,0.0003407585
2458756.429812035,0.9996240,0.0003406017
2458756.431200910,0.9992374,0.0003405650
2458756.432589785,1.0006413,0.0003407525
2458756.433978660,0.9995575,0.0003404487
2458756.435367535,0.9997175,0.0003407201
2458756.436756410,1.0002486,0.0003407863
2458756.438145285,1.0006047,0.0003407482
2458756.439534159,0.9996499,0.0003406610
2458756.440923035,0.9997698,0.0003408883
2458756.442311909,0.9999555,0.0003406451
2458756.443700784,0.9993601,0.0003405912
2458756.445089659,0.9998215,0.0003407315
2458756.446478534,1.0004402,0.0003408333
2458756.447867409,0.9997000,0.0003406157
2458756.449256284,0.9996883,0.0003407871
2458756.450645159,0.9998048,0.0003405962
2458756.452034034,0.9999142,0.0003406708
2458756.453422909,1.0009510,0.0003408824
2458756.454811784,0.9996960,0.0003407938
2458756.456200658,1.0001415,0.0003407492
2458756.457589534,0.9997862,0.0003407164
2458756.458978408,1.0001958,0.0003407606
2458756.460367283,0.9993058,0.0003406076
2458756.461756158,1.0000455,0.0003408364
2458756.463145033,1.0005820,0.0003410248
2458756.464533908,1.0001275,0.0003406813
2458756.465922783,1.0004229,0.0003408956
2458756.467311658,0.9997121,0.0003408300
2458756.468700533,0.9997668,0.0003405879
2458756.470089408,1.0001505,0.0003407584
2458756.471478282,0.9999661,0.0003408281
2458756.472867157,0.9995788,0.0003406824
2458756.474256033,1.0001985,0.0003408295
2458756.475644907,0.9998090,0.0003406823
2458756.477033782,0.9997466,0.0003408322
2458756.478422657,1.0000547,0.0003408095
2458756.479811532,1.0001171,0.0003407322
2458756.481200407,0.9995279,0.0003406718
2458756.482589282,1.0002024,0.0003408400
2458756.483978156,0.9996752,0.0003407593
2458756.485367032,0.9999250,0.0003408455
2458756.486755907,1.0002032,0.0003407556
2458756.488144781,0.9999660,0.0003408128
2458756.489533656,1.0003188,0.0003408700
2458756.490922532,0.9996279,0.0003406213
2458756.492311406,1.0005715,0.0003409891
2458756.493700281,1.0003842,0.0003410153
2458756.495089156,0.9998080,0.0003408033
2458756.496478031,0.9995798,0.0003406659
2458756.497866906,1.0001571,0.0003408103
2458756.499255781,0.9990731,0.0003406804
2458756.500644655,1.0004618,0.0003409969
2458756.502033530,0.9999324,0.0003407333
2458756.503422406,0.9995600,0.0003406429
2458756.504811280,0.9993958,0.0003407353
2458756.506200155,0.9996330,0.0003406295
2458756.507589030,1.0003379,0.0003408986
2458756.508977905,0.9998065,0.0003407913
2458756.510366780,0.9993314,0.0003410107
2458756.511755655,1.0002258,0.0003406714
2458756.513144529,0.9996322,0.0003406053
2458756.514533404,1.0004440,0.0003407169
2458756.515922280,0.9999976,0.0003408597
2458756.517311154,0.9999647,0.0003406906
2458756.518700029,1.0003528,0.0003409026
2458756.520088904,0.9995527,0.0003407044
2458756.521477779,0.9997938,0.0003407396
2458756.522866654,1.0003335,0.0003408378
2458756.524255529,1.0001991,0.0003408338
2458756.525644404,1.0001663,0.0003408267
2458756.527033278,0.9998811,0.0003408062
2458756.528422154,1.0000915,0.0003408753
2458756.529811028,1.0006273,0.0003410030
2458756.531199903,0.9994897,0.0003407515
2458756.532588778,1.0004202,0.0003410634
2458756.533977653,1.0002826,0.0003408370
2458756.535366528,0.9999300,0.0003408006
2458756.536755403,0.9997185,0.0003407399
2458756.538144277,0.9992740,0.0003407496
2458756.539533152,1.0000588,0.0003406502
2458756.540922027,0.9997162,0.0003409608
2458756.542310902,1.0006950,0.0003408026
2458756.543699777,1.0002998,0.0003408866
2458756.545088652,1.0000934,0.0003412206
2458756.546477527,0.9997344,0.0003407963
2458756.547866402,0.9998453,0.0003407696
2458756.549255277,0.9999534,0.0003407864
2458756.550644151,1.0004810,0.0003408737
2458756.552033026,1.0020344,0.0003411616
2458756.553421901,0.9998907,0.0003406009
2458756.554810776,1.0000383,0.0003407437
2458756.556199651,0.9998462,0.0003408177
2458756.557588526,1.0001578,0.0003408354
2458756.558977400,1.0000766,0.0003408413
2458756.560366275,1.0008419,0.0003410416
2458756.561755150,1.0003491,0.0003407269
2458756.563144025,0.9999883,0.0003407672
2458756.564532900,1.0001874,0.0003408719
2458756.565921775,0.9998737,0.0003407903
2458756.567310650,1.0003296,0.0003411279
2458756.568699524,1.0003912,0.0003408725
2458756.570088400,0.9994601,0.0003407842
2458756.571477274,0.9996854,0.0003407831
2458756.572866149,0.9997574,0.0003408464
2458756.574255024,0.9993421,0.0003409489
2458756.575643899,0.9999707,0.0003409021
2458756.577032774,0.9999823,0.0003408529
2458756.578421649,1.0001286,0.0003409018
2458756.579810523,1.0001779,0.0003409235
2458756.581199398,1.0000611,0.0003408295
2458756.582588273,0.9999294,0.0003408059
2458756.583977148,0.9995578,0.0003408649
2458756.585366023,0.9997491,0.0003407749
2458756.586754898,1.0001407,0.0003409332
2458756.588143772,1.0002615,0.0003407920
2458756.589532647,1.0003768,0.0003409980
2458756.590921522,1.0000397,0.0003409358
2458756.592310397,1.0000513,0.0003409984
2458756.593699272,1.0003755,0.0003409186
2458756.595088147,1.0005733,0.0003409625
2458756.596477021,1.0002266,0.0003410054
2458756.597865896,1.0004124,0.0003408309
2458756.599254771,0.9996711,0.0003410701
2458756.600643646,1.0000149,0.0003409499
2458756.602032521,0.9997299,0.0003408255
2458756.603421396,1.0003776,0.0003408444
2458756.604810270,0.9991823,0.0003407744
2458756.606199145,1.0002338,0.0003408982
2458756.607588020,0.9995732,0.0003408959
2458756.608976895,0.9997996,0.0003408759
2458756.610365770,1.0001035,0.0003408993
2458756.611754645,1.0009519,0.0003408684
2458756.613143519,1.0004026,0.0003409241
2458756.614532394,0.9997844,0.0003408489
2458756.615921269,1.0003475,0.0003410096
2458756.617310144,0.9995915,0.0003407807
2458756.618699019,0.9998491,0.0003408262
2458756.620087894,0.9996792,0.0003408522
2458756.621476769,1.0002046,0.0003409548
2458756.622865643,0.9998215,0.0003408118
2458756.624254518,0.9997344,0.0003410533
2458756.625643393,1.0004726,0.0003409908
2458756.627032268,1.0002971,0.0003409934
2458756.628421143,1.0002246,0.0003409510
2458756.629810018,0.9995256,0.0003408856
2458756.631198892,1.0001985,0.0003409951
2458756.632587767,1.0002373,0.0003409167
2458756.633976642,0.9994399,0.0003408802
2458756.635365517,0.9998570,0.0003409113
2458756.636754392,0.9998894,0.0003410346
2458756.638143267,1.0010635,0.0003409905
2458756.639532141,0.9997943,0.0003408076
2458756.640921016,1.0004039,0.0003409762
2458756.642309891,0.9996910,0.0003407894
2458756.643698766,0.9999460,0.0003410554
2458756.645087641,0.9997882,0.0003409313
2458756.646476516,1.0000643,0.0003409986
2458756.647865390,0.9999108,0.0003408537
2458756.649254265,1.0006224,0.0003410886
2458756.650643140,0.9994739,0.0003408080
2458756.652032015,0.9998341,0.0003408368
2458756.653420889,0.9993281,0.0003407800
2458756.654809764,0.9998232,0.0003408000
2458756.656198639,1.0003627,0.0003409995
2458756.657587514,0.9997699,0.0003406881
2458756.658976389,0.9994988,0.0003407652
2458756.660365263,0.9999890,0.0003408893
2458756.661754138,1.0003491,0.0003409818
2458756.663143013,0.9998766,0.0003409392
2458756.664531888,0.9999133,0.0003409104
2458756.665920763,0.9992524,0.0003407840
2458756.667309638,1.0000938,0.0003408020
2458756.668698512,0.9998796,0.0003408243
2458756.670087387,1.0004564,0.0003409647
2458756.671476262,0.9998231,0.0003408929
2458756.672865137,0.9984072,0.0003407621
2458756.674254011,0.9992675,0.0003408286
2458756.675642886,1.0003445,0.0003410041
2458756.677031761,0.9999469,0.0003409981
2458756.678420636,0.9993842,0.0003408553
2458756.679809511,0.9998688,0.0003407792
2458756.681198386,0.9993270,0.0003407852
2458756.682587260,1.0002919,0.0003408665
2458756.683976135,1.0001337,0.0003409646
2458756.685365010,0.9995793,0.0003408942
2458756.686753885,0.9999941,0.0003408663
2458756.688142760,0.9999786,0.0003407913
2458756.689531635,1.0008291,0.0003408651
2458756.690920509,0.9995366,0.0003407561
2458756.692309384,1.0001580,0.0003409148
2458756.693698259,1.0002919,0.0003408950
2458756.695087133,1.0003065,0.0003408929
2458756.696476008,1.0000933,0.0003408590
2458756.697864883,1.0001874,0.0003408030
2458756.699253758,0.9998849,0.0003408913
2458756.700642633,0.9996074,0.0003408770
2458756.702031508,0.9999747,0.0003409199
2458756.703420382,0.9995488,0.0003408354
2458756.704809257,1.0004349,0.0003408534
2458756.706198132,0.9996045,0.0003409542
2458756.707587007,1.0000108,0.0003410120
2458756.708975881,0.9997895,0.0003409151
2458756.710364756,1.0000224,0.0003408765
2458756.711753631,0.9994243,0.0003408429
2458756.713142506,0.9995414,0.0003408809
2458756.714531381,0.9995815,0.0003408806
2458756.715920255,1.0002714,0.0003410565
2458756.717309130,1.0002517,0.0003410248
2458756.718698005,0.9997367,0.0003409290
2458756.720086880,0.9999783,0.0003411596
2458756.721475754,1.0003695,0.0003410373
2458756.722864629,0.9998416,0.0003408623
2458756.724253504,1.0002927,0.0003409043
2458756.725642379,0.9996126,0.0003409593
2458756.727031254,0.9993973,0.0003408926
2458756.728420128,1.0001318,0.0003409396
2458756.729809003,0.9999190,0.0003408672
2458756.731197878,0.9997520,0.0003409648
2458756.732586753,1.0003496,0.0003408581
2458756.733975627,1.0001091,0.0003409428
2458756.735364502,0.9997996,0.0003409639
2458756.736753377,1.0000927,0.0003411083
2458756.738142252,1.0005534,0.0003409872
2458756.739531126,1.0003904,0.0003410725
2458756.740920001,1.0002950,0.0003411078
2458756.742308876,0.9994422,0.0003409334
2458756.743697751,0.9996721,0.0003410009
2458756.745086626,1.0007796,0.0003409162
2458756.746475500,1.0006831,0.0003410787
2458756.747864375,0.9993434,0.0003410115
2458756.749253250,0.9998798,0.0003409403
2458756.750642125,0.9993800,0.0003409242
2458756.752030999,0.9999547,0.0003409849
2458756.753419874,0.9994735,0.0003409151
2458756.754808749,0.9999280,0.0003410605
2458756.756197623,0.9998005,0.0003409361
2458756.757586498,1.0001476,0.0003410120
2458756.758975373,1.0000666,0.0003410302
2458756.760364248,0.9998878,0.0003410787
2458756.761753123,0.9997367,0.0003411378
2458756.763141997,1.0004650,0.0003414433
2458756.764530872,0.9992053,0.0003407895
2458756.765919747,0.9998735,0.0003409031
2458756.767308622,0.9998516,0.0003409379
2458756.768697497,1.0005398,0.0003411741
2458756.770086371,1.0001632,0.0003410230
2458756.771475246,0.9996450,0.0003409120
2458756.772864121,1.0002884,0.0003410216
2458756.774252995,0.9991907,0.0003408666
2458756.775641870,0.9997089,0.0003409394
2458756.777030745,1.0004688,0.0003411341
2458756.778419620,1.0004594,0.0003411846
2458756.779808494,0.9999354,0.0003410027
2458756.781197369,1.0006391,0.0003411366
2458756.782586244,1.0004776,0.0003410969
2458756.783975118,1.0007266,0.0003410681
2458756.785363993,0.9990640,0.0003408810
2458756.786752868,0.9997933,0.0003410540
2458756.788141743,0.9995400,0.0003410913
2458756.789530618,1.0002879,0.0003412075
2458756.790919492,1.0000692,0.0003409960
2458756.792308367,1.0001165,0.0003410998
2458756.793697242,0.9997113,0.0003410518
2458756.795086117,1.0002512,0.0003412285
2458756.796474991,0.9995198,0.0003411456
2458756.797863866,0.9995888,0.0003410358
2458756.799252741,1.0005153,0.0003411541
2458756.800641615,0.9999138,0.0003410891
2458756.802030490,0.9995395,0.0003409985
2458756.803419365,0.9996684,0.0003412004
2458756.804808239,0.9996088,0.0003412044
2458756.806197114,1.0001636,0.0003412629
2458756.807585989,1.0000563,0.0003412276
2458756.808974863,1.0000072,0.0003412865
2458756.810363738,1.0000880,0.0003410691
2458756.811752613,0.9998868,0.0003411104
2458756.813141488,1.0009043,0.0003415007
2458756.814530363,1.0004416,0.0003410309
2458756.815919238,1.0000792,0.0003411733
2458756.817308112,1.0001435,0.0003411543
2458756.818696987,1.0003613,0.0003412244
2458756.820085862,1.0009437,0.0003412563
2458756.821474736,1.0003613,0.0003412243
2458756.822863611,0.9999434,0.0003411214
2458756.824252486,0.9998081,0.0003412149
2458756.825641361,1.0002118,0.0003412020
2458756.827030235,0.9996616,0.0003410383
2458756.828419110,0.9999135,0.0003410571
2458756.829807985,0.9998105,0.0003411965
2458756.831196859,1.0002674,0.0003412236
2458756.832585734,1.0005162,0.0003412252
2458756.833974609,1.0004235,0.0003414295
2458756.835363484,1.0002295,0.0003411955
2458756.836752358,0.9991376,0.0003410941
2458756.838141233,0.9990902,0.0003410981
2458756.839530108,0.9998716,0.0003411393
2458756.840918982,0.9999235,0.0003413920
2458756.842307857,1.0000637,0.0003411863
2458756.843696732,0.9999511,0.0003412858
2458756.845085606,1.0001375,0.0003413631
2458756.846474481,0.9990749,0.0003412617
2458756.847863356,0.9995862,0.0003410932
2458756.849252230,0.9995086,0.0003413615
2458756.850641105,1.0007402,0.0003414901
2458756.852029980,1.0002790,0.0003412274
2458756.853418855,1.0006825,0.0003413778
2458756.854807729,1.0006604,0.0003413097
2458756.856196604,1.0003971,0.0003412536
2458756.857585479,0.9996046,0.0003411551
2458756.858974354,1.0005469,0.0003411762
2458756.860363228,0.9995784,0.0003411066
2458756.861752103,0.9999673,0.0003412627
2458756.863140978,0.9997493,0.0003410786
2458756.864529852,0.9998181,0.0003412067
2458756.865918727,0.9998689,0.0003411868
2458756.867307602,1.0004876,0.0003410579
2458756.868696476,1.0001848,0.0003410328
2458756.870085351,1.0003565,0.0003411097
2458756.871474226,0.9995223,0.0003413033
2458756.872863100,0.9997453,0.0003411957
2458756.874251975,0.9995651,0.0003409622
2458756.875640850,1.0004186,0.0003410921
2458756.877029724,1.0000237,0.0003411966
2458756.878418599,0.9998691,0.0003411766
2458756.879807474,0.9996650,0.0003411014
2458756.881196349,0.9998364,0.0003411688
2458756.882585223,0.9995089,0.0003410990
2458756.883974098,1.0001709,0.0003414850
2458756.885362973,0.9992923,0.0003410589
2458756.886751847,0.9992217,0.0003409801
2458756.888140722,1.0000904,0.0003411850
2458756.889529597,0.9999093,0.0003411836
2458756.890918471,0.9998485,0.0003411040
2458756.892307346,0.9997404,0.0003411841
2458756.893696221,1.0001039,0.0003411076
2458756.895085095,0.9999032,0.0003411052
2458756.896473970,1.0004981,0.0003413346
2458756.897862845,1.0001242,0.0003412404
2458756.899251719,1.0004271,0.0003411344
2458756.900640594,0.9998748,0.0003410628
2458756.902029469,0.9996664,0.0003411388
2458756.903418344,0.9999844,0.0003410138
2458756.904807218,0.9995675,0.0003410907
2458756.906196093,1.0003029,0.0003412047
2458756.907584968,0.9993562,0.0003410264
2458756.908973842,1.0001273,0.0003411875
2458756.910362717,0.9998710,0.0003411021
2458756.911751592,1.0000256,0.0003412908
2458756.913140466,1.0000896,0.0003412003
2458756.914529341,0.9996338,0.0003409912
2458756.915918216,1.0000691,0.0003410972
2458756.917307090,1.0003208,0.0003411230
2458756.918695965,0.9995850,0.0003411728
2458756.920084840,1.0004974,0.0003411080
2458756.921473715,1.0001474,0.0003411145
2458756.922862589,0.9991291,0.0003408747
2458756.924251464,1.0005757,0.0003410690
2458756.925640339,0.9997522,0.0003410262
2458756.927029213,0.9991882,0.0003410463
2458756.928418088,1.0001642,0.0003410613
2458756.929806963,1.0001856,0.0003410310
2458756.931195837,1.0000614,0.0003410781
2458756.932584712,0.9997996,0.0003409893
2458756.933973587,0.9989681,0.0003407047
2458756.935362461,1.0001591,0.0003410430
2458756.936751336,0.9993024,0.0003408742
2458756.938140211,1.0003210,0.0003411140
2458756.939529085,0.9996375,0.0003410006
2458756.940917960,0.9994480,0.0003410389
2458756.942306835,0.9998442,0.0003408413
2458756.943695709,1.0000139,0.0003411515
2458756.945084584,0.9997845,0.0003408914
2458756.946473458,0.9996996,0.0003408451
2458756.947862333,1.0004981,0.0003410940
2458756.949251208,0.9998481,0.0003409302
2458756.950640082,0.9993284,0.0003408023
2458756.952028957,0.9996175,0.0003407835
2458756.953417832,0.9999235,0.0003407998
2458756.954806706,1.0002466,0.0003408000
2458756.956195581,0.9997745,0.0003408942
2458756.957584456,0.9999081,0.0003409021
2458756.958973330,0.9996259,0.0003408907
2458756.960362205,0.9997902,0.0003409444
2458756.961751080,0.9999858,0.0003407938
2458756.963139954,1.0005146,0.0003409055
2458756.964528829,0.9996265,0.0003408880
2458756.965917704,1.0000654,0.0003409454
2458756.967306578,1.0000423,0.0003409277
2458756.968695453,0.9997689,0.0003408455
2458756.970084328,0.9996377,0.0003408723
2458756.971473202,0.9999499,0.0003408946
2458756.972862077,0.9998906,0.0003409614
2458756.974250951,0.9998825,0.0003407913
2458756.975639826,0.9999354,0.0003410039
2458756.977028701,1.0000686,0.0003411724
2458756.978417575,0.9998902,0.0003408259
2458756.979806450,0.9999541,0.0003408968
2458756.981195325,0.9995338,0.0003409489
2458756.982584199,1.0002921,0.0003410036
2458756.983973074,1.0001959,0.0003408219
2458756.985361949,0.9996891,0.0003407562
2458756.986750823,1.0006047,0.0003410318
2458756.988139698,0.9992286,0.0003406739
2458756.989528573,1.0004649,0.0003409459
2458756.990917447,1.0002625,0.0003408131
2458756.992306322,0.9998199,0.0003408807
2458756.993695197,1.0000259,0.0003410072
2458756.995084071,0.9994573,0.0003408375
2458756.996472946,1.0005472,0.0003411146
2458756.997861820,1.0004895,0.0003408846
2458756.999250695,1.0002583,0.0003410343
2458757.000639569,1.0004385,0.0003409225
2458757.002028444,0.9994064,0.0003409019
2458757.003417319,1.0005889,0.0003412291
2458757.004806194,0.9998852,0.0003409696
2458757.006195068,0.9996361,0.0003407631
2458757.007583943,1.0002330,0.0003408100
2458757.008972818,0.9994416,0.0003410150
2458757.010361692,1.0003158,0.0003409129
2458757.011750566,1.0003377,0.0003409889
2458757.013139441,1.0004908,0.0003410881
2458757.014528316,0.9996952,0.0003408616
2458757.015917190,0.9994991,0.0003409191
2458757.017306065,1.0000121,0.0003411991
2458757.018694940,1.0001152,0.0003408471
2458757.020083814,0.9999700,0.0003409721
2458757.021472689,0.9998685,0.0003411050
2458757.022861564,0.9995598,0.0003407875
2458757.024250438,1.0001563,0.0003409107
2458757.025639313,1.0011938,0.0003411498
2458757.027028188,0.9997342,0.0003409054
2458757.028417062,0.9999407,0.0003411078
2458757.029805937,1.0000429,0.0003407282
2458757.031194811,1.0002596,0.0003409347
2458757.032583686,0.9998629,0.0003409474
2458757.033972560,0.9997914,0.0003408228
2458757.035361435,0.9995693,0.0003409274
2458757.036750310,1.0001678,0.0003409095
2458757.038139184,0.9999626,0.0003411149
2458757.039528059,1.0004786,0.0003410556
2458757.040916934,0.9997278,0.0003410309
2458757.042305808,0.9997551,0.0003409200
2458757.043694683,1.0000173,0.0003409428
2458757.045083557,0.9996022,0.0003409241
2458757.046472432,1.0005007,0.0003409869
2458757.047861306,1.0002552,0.0003408343
2458757.049250181,1.0006182,0.0003410585
2458757.050639056,1.0000479,0.0003411424
2458757.052027931,0.9994172,0.0003409434
2458757.053416805,0.9996884,0.0003409006
2458757.054805680,1.0003425,0.0003411998
2458757.056194554,0.9998189,0.0003408649
2458757.057583429,1.0004180,0.0003409298
2458757.058972303,1.0007649,0.0003411005
2458757.060361178,0.9999987,0.0003409001
2458757.061750053,1.0001557,0.0003409414
2458757.063138927,1.0001488,0.0003410346
2458757.064527802,0.9994780,0.0003410893
2458757.065916677,0.9997928,0.0003409420
2458757.067305551,1.0006745,0.0003410763
2458757.068694426,0.9996334,0.0003409712
2458757.070083300,0.9994850,0.0003409777
2458757.071472175,1.0002906,0.0003411792
2458757.072861049,0.9994263,0.0003409379
2458757.074249924,1.0003061,0.0003410059
2458757.075638799,1.0001693,0.0003409971
2458757.077027673,0.9999391,0.0003409862
2458757.078416548,1.0006447,0.0003411820
2458757.079805422,1.0001758,0.0003412057
2458757.081194297,1.0000606,0.0003410654
2458757.082583172,1.0000019,0.0003410249
2458757.083972046,1.0001053,0.0003410866
2458757.085360921,0.9995039,0.0003411019
2458757.086749795,1.0007434,0.0003411692
2458757.088138670,0.9998975,0.0003410498
2458757.089527545,0.9997203,0.0003410737
2458757.090916419,0.9999857,0.0003412531
2458757.092305294,1.0000472,0.0003411113
2458757.093694168,0.9999023,0.0003410375
2458757.095083043,0.9998800,0.0003411286
2458757.096471917,1.0000870,0.0003412300
2458757.097860792,0.9999700,0.0003413490
2458757.099249667,0.9993993,0.0003411588
2458757.100638541,0.9994852,0.0003410551
2458757.102027416,1.0001848,0.0003411511
2458757.103416291,0.9999259,0.0003410167
2458757.104805165,0.9995042,0.0003409818
2458757.106194039,1.0004547,0.0003411192
2458757.107582914,0.9992225,0.0003408801
2458757.108971789,1.0004657,0.0003411303
2458757.110360663,0.9993943,0.0003412613
2458757.111749538,0.9996249,0.0003410508
2458757.113138412,0.9998341,0.0003410696
2458757.114527287,0.9992936,0.0003411533
2458757.115916161,0.9995925,0.0003413629
2458757.117305036,0.9994507,0.0003410996
2458757.118693911,1.0006577,0.0003411880
2458757.120082785,1.0006523,0.0003411550
2458757.121471660,1.0007797,0.0003411733
2458757.122860534,0.9997214,0.0003409246
2458757.124249409,0.9996939,0.0003408547
2458757.125638283,1.0005327,0.0003412368
2458757.127027158,1.0001886,0.0003412971
2458757.128416033,1.0007292,0.0003410365
2458757.129804907,0.9997667,0.0003408737
2458757.131193782,1.0001137,0.0003412916
2458757.132582656,1.0002492,0.0003411163
2458757.133971531,0.9996676,0.0003409524
2458757.135360405,1.0000620,0.0003410035
2458757.136749280,0.9999176,0.0003412280
2458757.138138155,0.9997386,0.0003411653
2458757.139527029,0.9997852,0.0003408093
2458757.140915904,1.0003154,0.0003410348
2458757.142304778,1.0003493,0.0003411181
2458757.143693653,1.0000763,0.0003408503
2458757.145082527,1.0001170,0.0003408609
2458757.146471402,0.9994894,0.0003409180
2458757.147860277,0.9996314,0.0003408878
2458757.149249151,1.0003525,0.0003408274
2458757.150638025,1.0006306,0.0003408568
2458757.152026900,1.0001403,0.0003407823
2458757.153415774,1.0008262,0.0003408869
2458757.154804649,1.0007510,0.0003408541
2458757.156193524,1.0003710,0.0003408319
2458757.157582399,0.9997482,0.0003410984
2458757.158971273,1.0004560,0.0003410836
2458757.160360147,1.0000494,0.0003409586
2458757.161749022,1.0002087,0.0003409867
2458757.163137896,0.9994990,0.0003408921
2458757.164526771,0.9998242,0.0003409495
2458757.165915646,0.9998906,0.0003410044
2458757.167304520,1.0002547,0.0003411025
2458757.168693394,1.0000899,0.0003411392
2458757.170082269,0.9996625,0.0003409790
2458757.171471144,1.0000154,0.0003412828
2458757.172860018,0.9997562,0.0003410004
2458757.174248893,0.9997771,0.0003409370
2458757.175637768,1.0002359,0.0003409819
2458757.177026642,0.9998608,0.0003410007
2458757.178415516,0.9993120,0.0003409514
2458757.179804391,0.9998526,0.0003408867
2458757.181193266,0.9997120,0.0003409659
2458757.182582140,0.9997500,0.0003409778
2458757.183971015,1.0001589,0.0003409316
2458757.185359889,0.9992644,0.0003408120
2458757.186748764,1.0001613,0.0003407871
2458757.188137638,0.9998682,0.0003407746
2458757.189526513,0.9995404,0.0003408681
2458757.190915387,1.0005732,0.0003410192
2458757.192304262,1.0001020,0.0003411887
2458757.193693136,0.9993643,0.0003408131
2458757.195082011,0.9997442,0.0003408272
2458757.196470886,0.9993603,0.0003408821
2458757.197859760,1.0001715,0.0003409009
2458757.199248634,0.9999937,0.0003410138
2458757.200637509,1.0002470,0.0003411003
2458757.202026383,0.9999205,0.0003408600
2458757.203415258,0.9998114,0.0003409091
2458757.204804133,1.0001518,0.0003409329
2458757.206193007,0.9996709,0.0003407818
2458757.207581882,1.0000966,0.0003407864
2458757.208970756,0.9992341,0.0003407124
2458757.210359631,1.0003257,0.0003404924
2458757.211748505,1.0001060,0.0003408182
2458757.213137380,0.9996865,0.0003407998
2458757.214526254,1.0004067,0.0003408601
2458757.215915129,0.9999132,0.0003408592
2458757.217304003,1.0003546,0.0003408646
2458757.218692878,1.0000964,0.0003409547
2458757.220081752,0.9993714,0.0003408004
2458757.221470627,1.0001168,0.0003408546
2458757.222859501,1.0002515,0.0003409581
2458757.224248376,1.0002420,0.0003407079
2458757.225637251,0.9992133,0.0003406846
2458757.227026125,0.9992217,0.0003407136
2458757.228414999,1.0003201,0.0003410440
2458757.229803874,0.9997861,0.0003408955
2458757.231192749,0.9997853,0.0003410009
2458757.232581623,1.0003079,0.0003409216
2458757.233970498,1.0005845,0.0003409067
2458757.235359372,1.0006457,0.0003409587
2458757.236748246,0.9997056,0.0003406586
2458757.238137121,1.0002145,0.0003407026
2458757.239525996,0.9998606,0.0003407503
2458757.240914870,0.9992086,0.0003407070
2458757.242303744,0.9999288,0.0003406030
2458757.243692619,0.9998705,0.0003405090
2458757.245081494,0.9997984,0.0003408957
2458757.246470368,1.0008097,0.0003408161
2458757.247859242,0.9999619,0.0003405117
2458757.249248117,1.0004338,0.0003406342
2458757.250636992,1.0006157,0.0003409341
2458757.252025866,1.0003661,0.0003406772
2458757.253414741,0.9998657,0.0003408955
2458757.254803615,0.9996365,0.0003408752
2458757.256192490,1.0004381,0.0003407194
2458757.257581364,1.0006418,0.0003407025
2458757.258970239,1.0002625,0.0003408688
2458757.260359113,1.0001654,0.0003406518
2458757.261747987,0.9999311,0.0003408325
2458757.263136862,1.0009812,0.0003406095
2458757.264525737,0.9990351,0.0003407874
2458757.265914611,0.9999484,0.0003406958
2458757.267303486,0.9992568,0.0003406170
2458757.268692360,0.9999633,0.0003406695
2458757.270081235,0.9999028,0.0003409339
2458757.271470109,1.0000433,0.0003407810
2458757.272858984,1.0000310,0.0003407385
2458757.274247858,1.0003438,0.0003407818
2458757.275636733,0.9995185,0.0003406801
2458757.277025607,1.0003293,0.0003409059
2458757.278414481,1.0007222,0.0003409039
2458757.279803356,1.0002109,0.0003408167
2458757.281192231,0.9989565,0.0003405883
2458757.282581105,0.9999718,0.0003405832
2458757.283969980,0.9996845,0.0003407721
2458757.285358854,1.0001616,0.0003408552
2458757.286747728,0.9998751,0.0003407393
2458757.288136603,0.9998202,0.0003407043
2458757.289525478,0.9999080,0.0003407597
2458757.290914352,1.0004197,0.0003409577
2458757.292303226,1.0000056,0.0003408007
2458757.293692101,1.0002957,0.0003405481
2458757.295080975,0.9995913,0.0003406409
2458757.296469850,0.9996109,0.0003407209
2458757.297858724,1.0000420,0.0003408550
2458757.299247599,0.9998036,0.0003407801
2458757.300636474,0.9995948,0.0003406445
2458757.302025348,0.9996749,0.0003407326
2458757.303414222,0.9993717,0.0003406629
2458757.304803097,1.0002202,0.0003407786
2458757.306191972,1.0001157,0.0003405523
2458757.307580846,1.0001959,0.0003407216
2458757.308969720,0.9994718,0.0003406672
2458757.310358595,0.9995656,0.0003406185
2458757.311747469,0.9991096,0.0003405856
2458757.313136344,0.9990550,0.0003405753
2458757.314525218,0.9994374,0.0003406734
2458757.315914093,0.9994316,0.0003407889
2458757.317302967,1.0003776,0.0003408118
2458757.318691842,1.0002591,0.0003407019
2458757.320080716,0.9996105,0.0003407368
2458757.321469591,0.9995777,0.0003406303
2458757.322858465,0.9995004,0.0003407238
2458757.324247339,0.9994558,0.0003406347
2458757.325636214,0.9998429,0.0003407471
2458757.327025088,1.0001517,0.0003406416
2458757.328413963,1.0009144,0.0003408853
2458757.329802837,0.9995915,0.0003406959
2458757.331191712,1.0010801,0.0003408461
2458757.332580586,1.0003863,0.0003408180
2458757.333969461,1.0008218,0.0003408347
2458757.335358335,0.9995774,0.0003407025
2458757.336747210,1.0001939,0.0003406238
2458757.338136084,1.0003146,0.0003408596
2458757.339524959,1.0001834,0.0003408213
2458757.340913833,0.9995212,0.0003406245
2458757.342302707,0.9996491,0.0003406792
2458757.343691582,0.9991587,0.0003407352
2458757.345080456,0.9995406,0.0003407115
2458757.346469331,1.0001570,0.0003407985
2458757.347858205,0.9998183,0.0003408850
2458757.349247080,1.0000608,0.0003407360
2458757.350635954,0.9994365,0.0003406485
2458757.352024829,1.0004533,0.0003408488
2458757.353413703,1.0000685,0.0003406254
2458757.354802577,0.9996519,0.0003407005
2458757.356191452,0.9998576,0.0003408894
2458757.357580326,0.9992321,0.0003407015
2458757.358969201,1.0004635,0.0003407664
2458757.360358075,0.9991005,0.0003408129
2458757.361746950,0.9993847,0.0003409742
2458757.363135824,0.9999072,0.0003408073
2458757.364524699,0.9993900,0.0003406855
2458757.365913573,0.9994381,0.0003407526
2458757.367302448,0.9996938,0.0003408251
2458757.368691322,1.0002199,0.0003408039
2458757.370080196,1.0000707,0.0003408809
2458757.371469071,1.0005752,0.0003407906
2458757.372857946,0.9995195,0.0003408634
2458757.374246820,1.0007078,0.0003408321
2458757.375635694,1.0001767,0.0003408373
2458757.377024569,0.9991390,0.0003407743
2458757.378413443,1.0001075,0.0003409531
2458757.379802317,1.0004078,0.0003409031
2458757.381191192,1.0001358,0.0003409163
2458757.382580067,0.9998995,0.0003408580
2458757.383968941,0.9995725,0.0003404980
2458757.385357815,1.0000266,0.0003409008
2458757.386746690,0.9996955,0.0003406939
2458757.388135564,0.9990410,0.0003407050
2458757.389524439,0.9999187,0.0003409411
2458757.390913313,1.0005640,0.0003409156
2458757.392302188,1.0000379,0.0003408905
2458757.393691062,0.9996700,0.0003408468
2458757.395079936,0.9997972,0.0003408306
2458757.396468811,0.9998872,0.0003406882
2458757.397857685,0.9998029,0.0003407486
2458757.399246560,1.0001300,0.0003408492
2458757.400635434,0.9997723,0.0003408239
2458757.402024309,0.9999024,0.0003409016
2458757.403413183,0.9988763,0.0003407805
2458757.404802057,0.9997082,0.0003406521
2458757.406190932,0.9995767,0.0003408311
2458757.407579806,0.9995034,0.0003408142
2458757.408968681,1.0003491,0.0003410459
2458757.410357555,0.9994518,0.0003410664
2458757.411746430,0.9999122,0.0003408614
2458757.413135304,0.9998759,0.0003409414
2458757.414524178,1.0015111,0.0003407179
2458757.417301927,0.9994303,0.0003409504
2458757.418690802,0.9999504,0.0003409443
2458757.420079676,0.9991040,0.0003407380
2458757.421468550,0.9997603,0.0003407386
2458757.422857425,0.9993072,0.0003407281
2458757.424246300,0.9996445,0.0003408093
2458757.425635174,0.9997896,0.0003407127
2458757.427024048,1.0002141,0.0003409516
2458757.428412923,1.0006174,0.0003409992
2458757.429801797,0.9991517,0.0003408458
2458757.431190671,1.0000518,0.0003410179
2458757.432579546,1.0000779,0.0003411511
2458757.433968420,1.0002982,0.0003409190
2458757.435357295,1.0005227,0.0003410678
2458757.436746169,1.0000267,0.0003409084
2458757.438135043,0.9997417,0.0003409145
2458757.439523918,1.0001545,0.0003409678
2458757.440912792,0.9996520,0.0003409032
2458757.442301667,0.9992021,0.0003408407
2458757.443690541,0.9993125,0.0003407430
2458757.445079416,0.9999787,0.0003409337
2458757.446468290,0.9992911,0.0003407938
2458757.447857164,0.9999323,0.0003409155
2458757.449246039,1.0001339,0.0003409971
2458757.450634913,0.9994397,0.0003410088
2458757.452023787,0.9997912,0.0003407823
2458757.453412662,0.9999824,0.0003409054
2458757.454801536,1.0003096,0.0003410148
2458757.456190411,1.0001498,0.0003409485
2458757.457579285,1.0001283,0.0003407010
2458757.458968160,1.0000754,0.0003409170
2458757.460357034,0.9987852,0.0003408052
2458757.461745908,1.0001406,0.0003409789
2458757.463134783,0.9997398,0.0003409374
2458757.464523657,0.9999876,0.0003409113
2458757.465912532,0.9999511,0.0003408219
2458757.467301406,0.9998852,0.0003408283
2458757.468690280,1.0007768,0.0003409479
2458757.470079155,0.9994110,0.0003408173
2458757.471468029,1.0001566,0.0003409404
2458757.472856903,1.0007094,0.0003410192
2458757.474245778,1.0003341,0.0003408184
2458757.475634652,0.9997264,0.0003409756
2458757.477023527,0.9999181,0.0003409246
2458757.478412401,0.9998192,0.0003409304
2458757.479801275,1.0001310,0.0003411110
2458757.481190150,0.9996415,0.0003408204
2458757.482579025,1.0001185,0.0003411467
2458757.483967899,1.0003137,0.0003409750
2458757.485356773,1.0003867,0.0003409440
2458757.486745648,1.0006642,0.0003406423
2458757.488134522,1.0001288,0.0003408497
2458757.489523396,1.0009442,0.0003411817
2458757.490912271,0.9995899,0.0003410614
2458757.492301145,1.0000096,0.0003409107
2458757.493690019,0.9997235,0.0003409545
2458757.495078894,0.9994854,0.0003409851
2458757.496467768,0.9997565,0.0003405789
2458757.497856643,1.0001147,0.0003410910
2458757.499245517,1.0001226,0.0003408836
2458757.500634391,0.9990818,0.0003408005
2458757.502023266,0.9995130,0.0003406751
2458757.503412140,1.0000497,0.0003409033
2458757.504801015,0.9995844,0.0003411131
2458757.506189889,1.0003993,0.0003408586
2458757.507578763,1.0003794,0.0003411231
2458757.508967638,0.9994186,0.0003409295
2458757.510356512,0.9995086,0.0003409178
2458757.511745386,1.0000707,0.0003410979
2458757.513134261,1.0002822,0.0003411096
2458757.514523135,0.9998287,0.0003408880
2458757.515912010,0.9999618,0.0003409786
2458757.517300884,0.9999286,0.0003411430
2458757.518689758,1.0002155,0.0003410184
2458757.520078633,1.0001210,0.0003410348
2458757.521467507,0.9996595,0.0003410006
2458757.522856381,0.9999979,0.0003409084
2458757.524245256,1.0005392,0.0003411520


==> Data/TESS_s16_3_PDCSAP.csv <==
# 1st column is time in units of Barycentric Julian Date (BJD),,
# 2nd column is flux which is the normalized flux,,
# 3rd column is flux_err which is the uncertainty in the measured flux,,
# description: TESS photometry from Sector 16 segment 3,,
# time,flux,flux_err
2458757.535356251,1.0000816,0.0003410263
2458757.536745125,1.0001412,0.0003409182
2458757.538134000,1.0004121,0.0003411494
2458757.539522874,0.9997801,0.0003410541
2458757.540911748,1.0003915,0.0003411684
2458757.542300623,0.9996148,0.0003411627
2458757.543689497,0.9998770,0.0003408784
2458757.545078371,0.9993527,0.0003407680
2458757.546467246,0.9998557,0.0003409879
2458757.547856120,1.0001612,0.0003410485
2458757.549244994,0.9997904,0.0003411211
2458757.550633869,0.9998009,0.0003410339
2458757.552022743,1.0002111,0.0003410820
2458757.553411617,1.0000157,0.0003410805
2458757.554800492,1.0003445,0.0003411557
2458757.556189366,1.0004133,0.0003411588
2458757.557578241,0.9999672,0.0003410463
2458757.558967115,0.9997227,0.0003409694
2458757.560355989,0.9998249,0.0003410218
2458757.561744864,0.9999473,0.0003410705
2458757.563133738,0.9994264,0.0003409828
2458757.564522612,1.0004684,0.0003410769
2458757.565911487,1.0009824,0.0003412056
2458757.567300361,0.9994019,0.0003409919
2458757.568689235,0.9997088,0.0003409947
2458757.570078110,1.0000126,0.0003410111
2458757.571466984,0.9995401,0.0003411931
2458757.572855859,0.9998250,0.0003411380
2458757.574244733,1.0002432,0.0003411445
2458757.575633607,1.0001378,0.0003411489
2458757.577022481,0.9999635,0.0003410787
2458757.578411356,0.9999855,0.0003410892
2458757.579800230,0.9995270,0.0003409049
2458757.581189104,0.9999019,0.0003411113
2458757.582577979,0.9999394,0.0003411199
2458757.583966853,0.9998122,0.0003410135
2458757.585355727,1.0001407,0.0003410702
2458757.586744602,1.0002105,0.0003412341
2458757.588133476,0.9998385,0.0003409698
2458757.589522351,0.9998312,0.0003411294
2458757.590911225,0.9995784,0.0003408652
2458757.592300099,0.9997703,0.0003410886
2458757.593688974,0.9995851,0.0003411404
2458757.595077848,0.9995076,0.0003409314
2458757.596466722,1.0002264,0.0003411469
2458757.597855597,0.9998757,0.0003411162
2458757.599244471,0.9999088,0.0003410127
2458757.600633346,0.9996549,0.0003410326
2458757.602022220,1.0000757,0.0003411662
2458757.603411094,0.9999331,0.0003409946
2458757.604799968,0.9997707,0.0003412201
2458757.606188843,0.9985415,0.0003407387
2458757.607577717,1.0003483,0.0003410674
2458757.608966591,1.0003373,0.0003411126
2458757.610355466,0.9990691,0.0003408914
2458757.611744340,0.9998488,0.0003411309
2458757.613133214,0.9996236,0.0003410198
2458757.614522089,0.9999221,0.0003410408
2458757.615910963,1.0003268,0.0003411629
2458757.617299838,1.0004603,0.0003413735
2458757.618688712,0.9995665,0.0003410070
2458757.620077586,1.0008100,0.0003411410
2458757.621466460,0.9996724,0.0003410326
2458757.622855335,1.0002511,0.0003411807
2458757.624244209,0.9999422,0.0003412084
2458757.625633083,1.0004865,0.0003412921
2458757.627021958,1.0005937,0.0003412060
2458757.628410832,1.0004099,0.0003410809
2458757.629799706,0.9995766,0.0003409744
2458757.631188581,1.0003005,0.0003410873
2458757.632577455,0.9997839,0.0003410235
2458757.633966329,1.0003682,0.0003411858
2458757.635355204,1.0000709,0.0003410008
2458757.636744078,1.0004449,0.0003411536
2458757.638132952,0.9998832,0.0003411270
2458757.639521827,0.9993798,0.0003409801
2458757.640910701,0.9994507,0.0003410217
2458757.642299575,1.0003109,0.0003411430
2458757.643688450,0.9997067,0.0003412343
2458757.645077324,0.9996848,0.0003409705
2458757.646466198,1.0005532,0.0003411706
2458757.647855072,0.9998162,0.0003411573
2458757.649243947,1.0001188,0.0003410835
2458757.650632821,0.9994162,0.0003410124
2458757.652021695,0.9996861,0.0003412070
2458757.653410570,0.9992646,0.0003409849
2458757.654799444,1.0000577,0.0003411098
2458757.656188319,0.9998660,0.0003410759
2458757.657577192,0.9995466,0.0003409630
2458757.658966067,0.9993506,0.0003409662
2458757.660354941,0.9995684,0.0003410726
2458757.661743816,0.9995683,0.0003410498
2458757.663132690,0.9997511,0.0003411012
2458757.664521564,0.9998449,0.0003410748
2458757.665910438,1.0000286,0.0003409996
2458757.667299313,1.0000400,0.0003412327
2458757.668688187,0.9992321,0.0003410611
2458757.670077061,0.9999564,0.0003411741
2458757.671465936,1.0000878,0.0003411915
2458757.672854810,0.9994162,0.0003409670
2458757.674243684,1.0001406,0.0003411076
2458757.675632559,1.0003561,0.0003412283
2458757.677021433,0.9996645,0.0003411003
2458757.678410307,0.9990993,0.0003410176
2458757.679799181,0.9991607,0.0003409815
2458757.681188056,0.9998439,0.0003411263
2458757.682576930,0.9992392,0.0003409805
2458757.683965805,0.9988985,0.0003408555
2458757.685354679,0.9988818,0.0003409447
2458757.686743553,0.9984946,0.0003409459
2458757.688132427,0.9971886,0.0003407216
2458757.689521302,0.9971807,0.0003408284
2458757.690910176,0.9971601,0.0003408371
2458757.692299050,0.9966769,0.0003407327
2458757.693687925,0.9965633,0.0003406329
2458757.695076799,0.9969513,0.0003406972
2458757.696465673,0.9957851,0.0003405676
2458757.697854547,0.9960882,0.0003406358
2458757.699243422,0.9953068,0.0003405703
2458757.700632296,0.9963613,0.0003406531
2458757.702021170,0.9955657,0.0003406985
2458757.703410045,0.9945221,0.0003403288
2458757.704798919,0.9945401,0.0003403628
2458757.706187793,0.9937749,0.0003402399
2458757.707576667,0.9943786,0.0003403304
2458757.708965542,0.9946927,0.0003407713
2458757.710354416,0.9943102,0.0003406308
2458757.711743291,0.9945648,0.0003404589
2458757.713132164,0.9940610,0.0003403643
2458757.714521039,0.9946048,0.0003404996
2458757.715909913,0.9949134,0.0003404500
2458757.717298787,0.9941210,0.0003404823
2458757.718687661,0.9931999,0.0003403346
2458757.720076536,0.9938198,0.0003402940
2458757.721465410,0.9944022,0.0003405098
2458757.722854285,0.9943415,0.0003403819
2458757.724243159,0.9944765,0.0003403901
2458757.725632033,0.9932594,0.0003402672
2458757.727020907,0.9939229,0.0003405973
2458757.728409782,0.9943635,0.0003404323
2458757.729798656,0.9939431,0.0003403094
2458757.731187530,0.9943543,0.0003405363
2458757.732576405,0.9939052,0.0003403165
2458757.733965279,0.9947255,0.0003404108
2458757.735354153,0.9939261,0.0003403260
2458757.736743027,0.9941228,0.0003404511
2458757.738131901,0.9935787,0.0003403673
2458757.739520776,0.9943135,0.0003404214
2458757.740909650,0.9937176,0.0003402875
2458757.742298524,0.9944666,0.0003404115
2458757.743687399,0.9935895,0.0003403292
2458757.745076273,0.9942272,0.0003406799
2458757.746465147,0.9941229,0.0003407846
2458757.747854021,0.9940254,0.0003403448
2458757.749242896,0.9937670,0.0003403600
2458757.750631770,0.9943217,0.0003404370
2458757.752020644,0.9949502,0.0003405536
2458757.753409518,0.9939444,0.0003404422
2458757.754798393,0.9951813,0.0003405965
2458757.756187267,0.9943605,0.0003403367
2458757.757576142,0.9958651,0.0003407090
2458757.758965015,0.9953224,0.0003405637
2458757.760353890,0.9962448,0.0003407942
2458757.761742764,0.9962734,0.0003408439
2458757.763131638,0.9964459,0.0003407747
2458757.764520512,0.9974778,0.0003409291
2458757.765909387,0.9965493,0.0003408611
2458757.767298261,0.9973225,0.0003409694
2458757.768687136,0.9971169,0.0003411307
2458757.770076010,0.9976776,0.0003409156
2458757.771464884,0.9985858,0.0003411492
2458757.772853758,0.9982144,0.0003410128
2458757.774242633,0.9990985,0.0003410640
2458757.775631506,0.9992029,0.0003411553
2458757.777020381,0.9995437,0.0003415318
2458757.778409255,1.0002024,0.0003412906
2458757.779798130,0.9997358,0.0003412180
2458757.781187003,1.0005773,0.0003414272
2458757.782575878,0.9996466,0.0003414493
2458757.783964752,0.9996936,0.0003413645
2458757.785353627,0.9996346,0.0003414340
2458757.786742501,0.9997907,0.0003413168
2458757.788131375,0.9995799,0.0003412424
2458757.789520249,1.0012411,0.0003415352
2458757.790909124,0.9997967,0.0003413231
2458757.792297998,1.0001192,0.0003413442
2458757.793686872,1.0003279,0.0003413351
2458757.795075746,1.0001505,0.0003413894
2458757.796464620,1.0005169,0.0003417749
2458757.797853495,0.9996474,0.0003412746
2458757.799242369,0.9995629,0.0003412441
2458757.800631243,0.9996094,0.0003414708
2458757.802020118,0.9994006,0.0003412991
2458757.803408992,1.0006140,0.0003414725
2458757.804797866,1.0005628,0.0003416258
2458757.806186740,0.9993964,0.0003412520
2458757.807575615,0.9997651,0.0003413805
2458757.808964489,0.9995678,0.0003413277
2458757.810353363,1.0000942,0.0003414606
2458757.811742237,0.9997671,0.0003414549
2458757.813131112,1.0002887,0.0003415696
2458757.814519986,0.9997853,0.0003413555
2458757.815908860,1.0002453,0.0003415433
2458757.817297734,0.9997009,0.0003415635
2458757.818686608,1.0004649,0.0003415807
2458757.820075483,1.0001730,0.0003414837
2458757.821464357,1.0003896,0.0003414371
2458757.822853231,0.9999538,0.0003412735
2458757.824242105,1.0002748,0.0003414273
2458757.825630980,0.9998122,0.0003414696
2458757.827019854,0.9997747,0.0003413552
2458757.828408728,0.9999248,0.0003414696
2458757.829797602,0.9995389,0.0003414713
2458757.831186476,0.9999124,0.0003418526
2458757.832575351,1.0002501,0.0003414688
2458757.833964225,0.9998047,0.0003413751
2458757.835353099,1.0005278,0.0003414346
2458757.836741973,1.0001776,0.0003415844
2458757.838130848,1.0003362,0.0003415447
2458757.839519722,1.0006027,0.0003416942
2458757.840908596,1.0000723,0.0003416034
2458757.842297470,0.9997617,0.0003415711
2458757.843686345,1.0003376,0.0003416201
2458757.845075219,0.9993887,0.0003413982
2458757.846464093,0.9996946,0.0003414094
2458757.847852967,0.9999307,0.0003417072
2458757.849241842,1.0001168,0.0003415675
2458757.850630715,0.9993439,0.0003414560
2458757.852019590,0.9998434,0.0003414139
2458757.853408464,0.9991243,0.0003413288
2458757.854797339,0.9997757,0.0003415648
2458757.856186213,1.0000997,0.0003414355
2458757.857575087,1.0009059,0.0003415923
2458757.858963961,0.9998594,0.0003415077
2458757.860352835,1.0002211,0.0003414344
2458757.861741710,0.9997779,0.0003415557
2458757.863130584,0.9999152,0.0003414841
2458757.864519458,0.9996445,0.0003414690
2458757.865908332,0.9997568,0.0003414471
2458757.867297207,0.9991865,0.0003415214
2458757.868686080,0.9999215,0.0003414711
2458757.870074955,0.9999881,0.0003415754
2458757.871463829,1.0001364,0.0003413812
2458757.872852703,0.9989540,0.0003413944
2458757.874241577,1.0001275,0.0003415714
2458757.875630452,1.0001699,0.0003414069
2458757.877019326,0.9997660,0.0003414886
2458757.878408200,1.0005233,0.0003415276
2458757.879797074,1.0006224,0.0003415419
2458757.881185948,1.0000252,0.0003414559
2458757.883963697,1.0001066,0.0003415986
2458757.885352571,0.9998292,0.0003412924
2458757.886741445,0.9998947,0.0003414370
2458757.888130319,0.9999957,0.0003414753
2458757.889519194,1.0003214,0.0003413779
2458757.890908068,0.9997657,0.0003415432
2458757.892296942,1.0003349,0.0003415733
2458757.893685816,0.9994967,0.0003414397
2458757.895074690,1.0000343,0.0003415363
2458757.896463565,1.0006741,0.0003414434
2458757.897852439,0.9998469,0.0003414852
2458757.899241313,1.0002077,0.0003415023
2458757.900630187,0.9999027,0.0003413544
2458757.902019061,0.9999215,0.0003412967
2458757.903407936,0.9998631,0.0003414394
2458757.904796810,1.0006069,0.0003415997
2458757.906185684,1.0006220,0.0003414483
2458757.907574558,0.9993835,0.0003412671
2458757.908963433,0.9998663,0.0003413834
2458757.910352307,0.9996753,0.0003412401
2458757.911741181,0.9993026,0.0003413257
2458757.913130055,0.9996005,0.0003413162
2458757.914518930,0.9996216,0.0003413785
2458757.915907803,1.0004865,0.0003413194
2458757.917296678,1.0010887,0.0003414317
2458757.918685552,0.9999257,0.0003414463
2458757.920074426,1.0002109,0.0003414441
2458757.921463300,1.0006129,0.0003413527
2458757.922852174,1.0005899,0.0003414895
2458757.924241049,0.9998213,0.0003413741
2458757.925629923,0.9999649,0.0003412969
2458757.927018797,0.9998332,0.0003412820
2458757.928407671,1.0002720,0.0003414750
2458757.929796545,1.0002113,0.0003416059
2458757.931185420,0.9997642,0.0003412854
2458757.932574294,0.9997637,0.0003412484
2458757.933963168,0.9997009,0.0003413324
2458757.935352042,0.9996950,0.0003412119
2458757.936740916,1.0002650,0.0003413684
2458757.938129791,1.0002373,0.0003412615
2458757.939518665,1.0002095,0.0003413050
2458757.940907539,1.0000667,0.0003413713
2458757.942296413,1.0000177,0.0003411627
2458757.943685287,0.9994440,0.0003411395
2458757.945074162,0.9994889,0.0003411851
2458757.946463035,0.9995514,0.0003412614
2458757.947851910,0.9997920,0.0003414492
2458757.949240784,0.9994730,0.0003411367
2458757.950629658,0.9997964,0.0003414728
2458757.952018532,1.0004346,0.0003413044
2458757.953407406,0.9997805,0.0003413093
2458757.954796281,0.9994490,0.0003412068
2458757.956185155,1.0006735,0.0003414226
2458757.957574029,1.0002030,0.0003412615
2458757.958962903,1.0002826,0.0003412850
2458757.960351777,1.0001368,0.0003411871
2458757.961740652,1.0000958,0.0003413111
2458757.963129526,0.9996053,0.0003411971
2458757.964518400,1.0003803,0.0003414390
2458757.965907274,1.0000625,0.0003412302
2458757.967296148,1.0006744,0.0003414788
2458757.968685023,0.9997232,0.0003413839
2458757.970073896,1.0001962,0.0003413105
2458757.971462771,0.9994693,0.0003411796
2458757.972851645,1.0004734,0.0003413447
2458757.974240519,0.9994321,0.0003410489
2458757.975629393,1.0005395,0.0003414296
2458757.977018267,0.9999138,0.0003411133
2458757.978407141,0.9999071,0.0003411164
2458757.979796016,1.0002313,0.0003413250
2458757.981184890,1.0001434,0.0003411953
2458757.982573764,1.0000428,0.0003412553
2458757.983962638,0.9998630,0.0003412820
2458757.985351512,1.0003151,0.0003411673
2458757.986740387,0.9996458,0.0003411054
2458757.988129260,0.9998104,0.0003412168
2458757.989518135,0.9999264,0.0003413398
2458757.990907009,0.9996780,0.0003412455
2458757.992295883,1.0000748,0.0003411918
2458757.993684758,1.0001310,0.0003412136
2458757.995073631,1.0000221,0.0003411757
2458757.996462506,1.0008244,0.0003412680
2458757.997851380,1.0004588,0.0003413161
2458757.999240254,0.9994332,0.0003410485
2458758.000629128,1.0005347,0.0003413274
2458758.002018002,1.0000998,0.0003412071
2458758.003406876,1.0000539,0.0003412288
2458758.004795751,1.0003458,0.0003413055
2458758.006184625,1.0003865,0.0003413011
2458758.007573499,0.9997806,0.0003413085
2458758.008962373,1.0010354,0.0003413159
2458758.010351247,0.9996261,0.0003411613
2458758.011740122,1.0003907,0.0003412257
2458758.013128995,1.0000310,0.0003411948
2458758.014517870,0.9995623,0.0003411674
2458758.015906744,1.0002808,0.0003415108
2458758.017295618,0.9992866,0.0003410882
2458758.018684492,0.9996435,0.0003413374
2458758.020073366,0.9998788,0.0003414143
2458758.021462240,1.0002567,0.0003413837
2458758.022851115,0.9999885,0.0003413295
2458758.024239989,0.9999836,0.0003412478
2458758.025628863,0.9998503,0.0003414103
2458758.027017737,0.9999273,0.0003412217
2458758.028406611,0.9994541,0.0003411302
2458758.029795485,0.9995753,0.0003411706
2458758.031184359,0.9995771,0.0003412096
2458758.032573234,0.9999532,0.0003412634
2458758.033962108,1.0006483,0.0003413770
2458758.035350982,0.9999377,0.0003414192
2458758.036739856,1.0003075,0.0003414455
2458758.038128730,0.9999287,0.0003412876
2458758.039517604,1.0003159,0.0003412573
2458758.040906479,0.9999369,0.0003412271
2458758.042295353,1.0000397,0.0003415342
2458758.043684227,0.9999609,0.0003412055
2458758.045073101,1.0003606,0.0003416203
2458758.046461975,1.0003087,0.0003413773
2458758.047850849,1.0002732,0.0003414857
2458758.049239723,0.9993777,0.0003411659
2458758.050628597,1.0001794,0.0003414559
2458758.052017472,0.9995716,0.0003413033
2458758.053406346,1.0000994,0.0003413038
2458758.054795220,0.9999254,0.0003412434
2458758.056184094,0.9996638,0.0003413652
2458758.057572968,1.0000268,0.0003414496
2458758.058961842,1.0001573,0.0003413348
2458758.060350717,1.0000000,0.0003413071
2458758.061739590,1.0001986,0.0003414977
2458758.063128464,1.0004641,0.0003415255
2458758.064517339,0.9998550,0.0003411865
2458758.065906213,1.0006040,0.0003414771
2458758.067295087,0.9997958,0.0003413555
2458758.068683961,0.9993124,0.0003412694
2458758.070072835,0.9996323,0.0003413388
2458758.071461709,0.9994366,0.0003412384
2458758.072850584,1.0001116,0.0003413863
2458758.075628332,1.0002990,0.0003414887
2458758.077017206,0.9997479,0.0003412770
2458758.078406080,1.0005022,0.0003416318
2458758.079794954,0.9999812,0.0003413882
2458758.081183828,1.0001276,0.0003414148
2458758.082572702,1.0001908,0.0003413553
2458758.083961576,1.0002280,0.0003413842
2458758.085350451,1.0007779,0.0003414610
2458758.086739325,1.0000271,0.0003414650
2458758.088128199,0.9989161,0.0003411170
2458758.089517073,0.9997521,0.0003413559
2458758.090905947,1.0002716,0.0003413964
2458758.092294821,0.9999029,0.0003413836
2458758.093683695,1.0005188,0.0003414899
2458758.095072569,1.0005528,0.0003415759
2458758.096461444,0.9999752,0.0003414925
2458758.097850318,1.0006569,0.0003414693
2458758.099239192,1.0002956,0.0003414314
2458758.100628066,1.0004247,0.0003416028
2458758.102016940,0.9996970,0.0003413784
2458758.103405814,1.0004864,0.0003414869
2458758.104794688,0.9997549,0.0003414202
2458758.106183562,1.0000317,0.0003413940
2458758.107572436,1.0003820,0.0003414607
2458758.108961311,1.0003333,0.0003414183
2458758.110350185,0.9997265,0.0003413231
2458758.111739059,0.9992362,0.0003412494
2458758.113127933,1.0001084,0.0003413669
2458758.114516807,0.9999383,0.0003414151
2458758.115905681,1.0001417,0.0003416306
2458758.117294556,0.9999825,0.0003414142
2458758.118683429,0.9997690,0.0003414746
2458758.120072303,1.0002530,0.0003413917
2458758.121461178,0.9998982,0.0003413575
2458758.122850052,0.9998540,0.0003413856
2458758.124238926,1.0003340,0.0003416072
2458758.125627800,1.0003299,0.0003413916
2458758.127016674,0.9999845,0.0003415569
2458758.128405548,0.9995215,0.0003412654
2458758.129794423,0.9998661,0.0003414268
2458758.131183296,0.9996695,0.0003413944
2458758.132572170,1.0004349,0.0003416981
2458758.133961045,0.9999386,0.0003414101
2458758.135349919,1.0003143,0.0003414846
2458758.136738793,1.0000225,0.0003414766
2458758.138127667,1.0004819,0.0003415661
2458758.139516541,0.9998804,0.0003414008
2458758.140905415,0.9997076,0.0003415290
2458758.142294289,1.0003653,0.0003414783
2458758.143683163,0.9998951,0.0003413452
2458758.145072037,1.0000989,0.0003413407
2458758.146460912,1.0001251,0.0003418417
2458758.147849786,0.9998877,0.0003413319
2458758.149238660,0.9996350,0.0003412755
2458758.150627534,0.9994556,0.0003412536
2458758.152016408,0.9998274,0.0003412530
2458758.154794156,1.0002984,0.0003415734
2458758.156183030,1.0001125,0.0003414347
2458758.157571904,1.0002043,0.0003413014
2458758.158960778,0.9992865,0.0003412154
2458758.160349652,0.9997265,0.0003412204
2458758.161738527,0.9996328,0.0003413038
2458758.163127400,1.0015227,0.0003415036
2458758.164516274,1.0004186,0.0003415577
2458758.165905149,1.0007609,0.0003415149
2458758.167294023,1.0004753,0.0003415132
2458758.168682897,0.9994944,0.0003411158
2458758.170071771,1.0002192,0.0003413138
2458758.171460645,1.0001100,0.0003413102
2458758.172849519,0.9998636,0.0003413065
2458758.174238393,1.0002339,0.0003413347
2458758.175627267,1.0004191,0.0003414866
2458758.177016141,1.0003515,0.0003414012
2458758.178405015,1.0003233,0.0003412335
2458758.179793890,0.9996362,0.0003415314
2458758.181182764,1.0005805,0.0003415197
2458758.182571638,0.9999613,0.0003413373
2458758.183960512,0.9993525,0.0003411445
2458758.185349386,0.9997288,0.0003411515
2458758.186738260,0.9992641,0.0003412148
2458758.188127134,1.0002145,0.0003412642
2458758.189516008,0.9996048,0.0003412615
2458758.190904882,1.0002631,0.0003413139
2458758.192293756,0.9996458,0.0003412046
2458758.193682630,1.0007367,0.0003415089
2458758.195071504,0.9999455,0.0003412799
2458758.196460378,0.9996407,0.0003413091
2458758.197849252,0.9999201,0.0003411896
2458758.199238127,1.0005360,0.0003413853
2458758.200627001,0.9994853,0.0003410431
2458758.202015875,1.0003427,0.0003412425
2458758.203404749,1.0001948,0.0003414024
2458758.204793623,1.0006124,0.0003414506
2458758.206182497,1.0004407,0.0003414041
2458758.207571371,1.0002875,0.0003411899
2458758.208960245,1.0000318,0.0003411658
2458758.210349119,0.9993729,0.0003410842
2458758.211737993,1.0007033,0.0003412458
2458758.213126868,1.0000781,0.0003412758
2458758.214515741,1.0007748,0.0003412664
2458758.215904615,1.0000368,0.0003411769
2458758.217293490,1.0000684,0.0003413173
2458758.218682364,1.0004503,0.0003414445
2458758.220071238,0.9999705,0.0003411811
2458758.221460112,1.0006355,0.0003412609
2458758.222848986,1.0001768,0.0003412750
2458758.224237860,1.0000747,0.0003409698
2458758.225626734,0.9987866,0.0003410346
2458758.227015608,0.9996201,0.0003410622
2458758.228404482,0.9998875,0.0003412037
2458758.229793356,1.0002054,0.0003411498
2458758.231182230,0.9998164,0.0003410416
2458758.232571104,1.0000487,0.0003412020
2458758.233959978,0.9997735,0.0003409769
2458758.235348852,0.9998853,0.0003410566
2458758.238126601,1.0001893,0.0003411039
2458758.239515475,0.9996634,0.0003410428
2458758.240904348,0.9999353,0.0003410236
2458758.242293223,1.0002791,0.0003413749
2458758.243682097,1.0002998,0.0003411955
2458758.245070971,0.9999807,0.0003410031
2458758.246459845,1.0000967,0.0003413629
2458758.247848719,1.0002040,0.0003410767
2458758.249237593,1.0007200,0.0003413059
2458758.250626467,0.9999559,0.0003409232
2458758.252015341,1.0005004,0.0003410125
2458758.253404215,1.0006193,0.0003413261
2458758.254793089,1.0003862,0.0003411361
2458758.256181963,0.9996458,0.0003409681
2458758.257570837,1.0004766,0.0003411701
2458758.258959712,1.0000348,0.0003414091
2458758.260348585,1.0005006,0.0003411856
2458758.261737459,0.9998132,0.0003410137
2458758.263126333,1.0002955,0.0003411245
2458758.264515208,0.9997342,0.0003410226
2458758.265904082,0.9999723,0.0003410979
2458758.267292955,0.9998854,0.0003410619
2458758.268681830,0.9997043,0.0003410988
2458758.270070704,1.0002701,0.0003411999
2458758.271459578,1.0004785,0.0003411378
2458758.272848452,1.0000043,0.0003410407
2458758.274237326,1.0002588,0.0003409938
2458758.275626200,1.0008306,0.0003412394
2458758.277015074,1.0004878,0.0003411064
2458758.278403948,0.9998335,0.0003410347
2458758.279792822,0.9997727,0.0003410197
2458758.281181696,1.0003089,0.0003411067
2458758.282570570,0.9994002,0.0003410118
2458758.283959444,1.0001261,0.0003411218
2458758.285348318,1.0003695,0.0003411692
2458758.286737192,1.0000089,0.0003410941
2458758.288126066,1.0004887,0.0003410780
2458758.289514940,0.9998887,0.0003410036
2458758.290903814,0.9999725,0.0003410618
2458758.292292689,1.0000463,0.0003409954
2458758.293681562,1.0000976,0.0003410248
2458758.295070436,0.9999474,0.0003409932
2458758.296459310,0.9997267,0.0003411292
2458758.297848185,0.9993304,0.0003411235
2458758.299237058,0.9994894,0.0003410493
2458758.300625932,1.0003138,0.0003410618
2458758.302014807,1.0000226,0.0003411651
2458758.303403681,1.0007050,0.0003412792
2458758.304792555,0.9997420,0.0003410044
2458758.306181428,1.0005303,0.0003410823
2458758.307570302,1.0002633,0.0003412677
2458758.308959177,1.0000192,0.0003410366
2458758.310348051,0.9998126,0.0003411494
2458758.311736925,0.9999663,0.0003409550
2458758.313125799,1.0013132,0.0003411707
2458758.314514673,1.0005206,0.0003411350
2458758.315903547,0.9999464,0.0003411711
2458758.317292421,1.0000953,0.0003409492
2458758.318681295,1.0008854,0.0003410797
2458758.320070169,1.0013408,0.0003413102
2458758.321459043,0.9998740,0.0003410953
2458758.322847917,0.9994760,0.0003410330
2458758.324236791,0.9998876,0.0003411884
2458758.325625665,1.0008094,0.0003408793
2458758.327014539,1.0005458,0.0003409152
2458758.328403413,1.0003742,0.0003411560
2458758.329792287,1.0003149,0.0003411312
2458758.331181161,1.0003481,0.0003410424
2458758.332570035,1.0002377,0.0003410997
2458758.333958909,1.0004491,0.0003410070
2458758.335347783,1.0004566,0.0003409012
2458758.336736657,1.0004891,0.0003409283
2458758.338125531,0.9997043,0.0003409177
2458758.339514405,1.0001160,0.0003410615
2458758.340903279,0.9999134,0.0003411623
2458758.342292153,0.9999746,0.0003410965
2458758.343681027,1.0002508,0.0003412617
2458758.345069902,0.9999955,0.0003412469
2458758.346458775,0.9997929,0.0003411513
2458758.347847649,1.0000839,0.0003411877
2458758.349236523,1.0000706,0.0003411392
2458758.350625397,1.0000222,0.0003412163
2458758.352014272,0.9997607,0.0003411703
2458758.353403145,1.0000744,0.0003411469
2458758.354792019,0.9996983,0.0003410384
2458758.356180893,0.9999224,0.0003411575
2458758.357569768,1.0010623,0.0003413182
2458758.358958642,0.9990720,0.0003410063
2458758.360347515,1.0004702,0.0003411466
2458758.361736389,1.0002686,0.0003411895
2458758.363125263,0.9998343,0.0003413091
2458758.364514138,1.0003224,0.0003413960
2458758.365903012,1.0000249,0.0003412045
2458758.367291885,0.9999171,0.0003411895
2458758.368680759,0.9996689,0.0003411238
2458758.370069634,0.9997683,0.0003412233
2458758.371458508,1.0001874,0.0003411939
2458758.372847382,0.9998249,0.0003413216
2458758.374236255,1.0001899,0.0003412219
2458758.375625129,1.0006619,0.0003412946
2458758.377014004,0.9998858,0.0003412519
2458758.378402878,0.9996549,0.0003411488
2458758.379791752,0.9999072,0.0003413893
2458758.381180625,1.0002453,0.0003412180
2458758.382569500,0.9996448,0.0003411139
2458758.383958373,0.9996653,0.0003410753
2458758.385347248,1.0001040,0.0003412100
2458758.386736121,0.9996787,0.0003412871
2458758.388124995,0.9995175,0.0003412348
2458758.389513869,0.9997411,0.0003412547
2458758.390902744,1.0000484,0.0003411950
2458758.392291618,1.0002766,0.0003412601
2458758.393680491,0.9999414,0.0003411693
2458758.395069365,0.9998741,0.0003411407
2458758.396458239,0.9999080,0.0003412749
2458758.397847114,0.9999515,0.0003412716
2458758.399235988,1.0002666,0.0003413262
2458758.400624861,0.9995450,0.0003411572
2458758.402013735,0.9997961,0.0003410294
2458758.403402610,0.9998328,0.0003411880
2458758.404791483,0.9997390,0.0003413684
2458758.406180358,1.0001802,0.0003413334
2458758.408958105,1.0007946,0.0003412370
2458758.410346979,1.0001693,0.0003411245
2458758.411735854,0.9995063,0.0003411346
2458758.413124727,1.0002319,0.0003412664
2458758.414513601,1.0002569,0.0003410741
2458758.415902475,0.9999533,0.0003410095
2458758.417291349,1.0002314,0.0003412109
2458758.420069098,0.9996818,0.0003413996
2458758.421457971,0.9998033,0.0003410701
2458758.422846845,1.0007365,0.0003413091
2458758.424235719,1.0005446,0.0003413555
2458758.425624593,1.0010405,0.0003414541
2458758.427013467,0.9999447,0.0003411839
2458758.428402341,1.0009500,0.0003413440
2458758.429791215,1.0001385,0.0003412865
2458758.431180089,1.0000957,0.0003411338
2458758.432568963,1.0006012,0.0003414562
2458758.433957837,0.9999983,0.0003412640
2458758.435346711,1.0005838,0.0003414754
2458758.436735585,1.0000787,0.0003411773
2458758.438124459,0.9999561,0.0003412006
2458758.439513333,1.0004494,0.0003414734
2458758.440902207,1.0001482,0.0003413698
2458758.442291081,0.9998515,0.0003411826
2458758.443679955,0.9999464,0.0003413625
2458758.445068829,1.0005345,0.0003412565
2458758.446457703,1.0003463,0.0003412274
2458758.447846577,1.0006340,0.0003414750
2458758.449235451,1.0000011,0.0003412831
2458758.450624325,1.0006485,0.0003411992
2458758.452013199,1.0003669,0.0003414430
2458758.453402073,0.9996313,0.0003413354
2458758.454790947,1.0000882,0.0003414969
2458758.456179821,1.0001763,0.0003413054
2458758.457568695,0.9997156,0.0003413451
2458758.458957569,0.9995097,0.0003412302
2458758.460346443,1.0007743,0.0003414599
2458758.461735317,0.9998580,0.0003413088
2458758.463124191,1.0007550,0.0003414274
2458758.464513064,1.0009792,0.0003414100
2458758.465901939,0.9998469,0.0003412170
2458758.467290813,1.0005557,0.0003414044
2458758.468679687,1.0002295,0.0003414540
2458758.470068560,1.0004458,0.0003412811
2458758.471457434,1.0000787,0.0003412901
2458758.472846308,1.0001180,0.0003413764
2458758.474235182,0.9999836,0.0003412943
2458758.475624057,1.0001911,0.0003412919
2458758.477012930,0.9996405,0.0003414626
2458758.478401804,1.0004676,0.0003413207
2458758.479790678,0.9997654,0.0003413067
2458758.481179552,0.9997661,0.0003413177
2458758.482568426,0.9998904,0.0003411894
2458758.483957300,0.9996527,0.0003411054
2458758.485346174,1.0003499,0.0003414014
2458758.486735048,1.0007168,0.0003415087
2458758.488123922,1.0000738,0.0003413136
2458758.489512796,1.0002215,0.0003413271
2458758.490901670,1.0002017,0.0003413730
2458758.492290544,1.0002918,0.0003411692
2458758.493679418,1.0000574,0.0003413345
2458758.495068292,1.0001043,0.0003413395
2458758.496457166,1.0009462,0.0003413153
2458758.497846039,1.0009178,0.0003412052
2458758.499234914,1.0002661,0.0003412281
2458758.500623788,0.9998601,0.0003411041
2458758.502012662,1.0018447,0.0003413359
2458758.503401536,1.0003222,0.0003414027
2458758.504790409,0.9999467,0.0003411633
2458758.506179283,1.0006003,0.0003411622
2458758.507568157,1.0006425,0.0003411642
2458758.508957031,1.0008358,0.0003413323
2458758.510345905,1.0003388,0.0003411813
2458758.511734779,1.0001651,0.0003412079
2458758.513123653,1.0010416,0.0003413035
2458758.514512527,0.9999477,0.0003410132
2458758.515901401,0.9994981,0.0003411397
2458758.517290275,0.9996978,0.0003411270
2458758.518679149,1.0005312,0.0003411659
2458758.520068023,1.0001913,0.0003413212
2458758.521456897,0.9999294,0.0003412566
2458758.522845771,1.0001267,0.0003411125
2458758.524234645,1.0004807,0.0003414688
2458758.525623519,1.0001937,0.0003412914
2458758.527012392,1.0003271,0.0003412957
2458758.528401267,1.0003742,0.0003413681
2458758.529790141,0.9999779,0.0003411955
2458758.531179015,0.9998346,0.0003411798
2458758.532567888,0.9998718,0.0003412964
2458758.533956762,1.0002168,0.0003413135
2458758.535345636,0.9995623,0.0003413113
2458758.536734510,1.0004025,0.0003413371
2458758.538123384,1.0002891,0.0003413361
2458758.539512258,1.0001080,0.0003412257
2458758.540901132,0.9992530,0.0003411942
2458758.542290006,1.0000651,0.0003412718
2458758.543678880,1.0000328,0.0003414508
2458758.545067754,1.0004406,0.0003413939
2458758.546456628,0.9998752,0.0003413082
2458758.547845502,1.0002796,0.0003413274
2458758.549234376,0.9995618,0.0003412666
2458758.550623250,1.0001875,0.0003413443
2458758.552012124,1.0000688,0.0003412890
2458758.553400998,1.0001944,0.0003413388
2458758.554789871,1.0002350,0.0003414153
2458758.556178745,1.0013628,0.0003414500
2458758.557567619,0.9995344,0.0003411630
2458758.558956493,0.9992882,0.0003413335
2458758.560345368,0.9999973,0.0003412680
2458758.561734241,0.9997877,0.0003412496
2458758.563123115,1.0005529,0.0003413489
2458758.564511989,0.9999717,0.0003413245
2458758.565900863,0.9993963,0.0003412665
2458758.567289737,1.0001132,0.0003411760
2458758.568678611,1.0000436,0.0003413578
2458758.570067485,0.9997355,0.0003411901
2458758.571456359,0.9999814,0.0003412799
2458758.572845233,1.0000463,0.0003413460
2458758.574234107,1.0001547,0.0003413279
2458758.575622980,0.9991834,0.0003412170
2458758.577011854,0.9994662,0.0003412638
2458758.578400728,1.0001019,0.0003413537
2458758.579789602,0.9999113,0.0003415190
2458758.581178476,1.0001031,0.0003413296
2458758.582567350,0.9996595,0.0003411358
2458758.583956224,0.9996545,0.0003413279
2458758.585345098,1.0004966,0.0003413810
2458758.586733972,1.0001543,0.0003413575
2458758.588122846,1.0009200,0.0003413033
2458758.589511720,1.0001918,0.0003412693
2458758.590900593,0.9993388,0.0003413181
2458758.592289467,1.0001050,0.0003413305
2458758.593678342,1.0002400,0.0003412348
2458758.595067215,1.0007607,0.0003413902
2458758.596456089,1.0000724,0.0003413612
2458758.597844963,0.9999517,0.0003413306
2458758.599233837,0.9998263,0.0003413494
2458758.600622711,1.0007711,0.0003415979
2458758.602011585,1.0000848,0.0003413802
2458758.603400459,1.0005133,0.0003416295
2458758.604789333,0.9999808,0.0003413872
2458758.606178207,1.0003213,0.0003412322
2458758.607567081,1.0005149,0.0003412993
2458758.608955955,1.0002289,0.0003415388
2458758.610344829,1.0006827,0.0003413642
2458758.611733702,0.9996289,0.0003412104
2458758.613122576,0.9997329,0.0003413525
2458758.614511450,0.9995692,0.0003413689
2458758.615900324,1.0005413,0.0003415120
2458758.617289198,1.0000909,0.0003414500
2458758.618678072,0.9998448,0.0003413830
2458758.620066946,1.0000664,0.0003414832
2458758.621455820,1.0004494,0.0003414483
2458758.622844694,1.0001831,0.0003413417
2458758.624233568,1.0001756,0.0003414237
2458758.625622442,1.0001301,0.0003412860
2458758.627011315,1.0008503,0.0003414941
2458758.628400189,1.0001791,0.0003416494
2458758.629789063,1.0002674,0.0003414715
2458758.631177937,0.9993090,0.0003412925
2458758.632566811,1.0000335,0.0003413295
2458758.633955685,0.9997747,0.0003413339
2458758.635344559,0.9993372,0.0003414489
2458758.636733433,1.0001036,0.0003414421
2458758.638122307,1.0000309,0.0003414533
2458758.639511181,1.0007941,0.0003415460
2458758.640900054,0.9997057,0.0003416520
2458758.642288928,1.0002800,0.0003413824
2458758.643677802,1.0000164,0.0003415534
2458758.645066676,0.9993944,0.0003412661
2458758.646455550,0.9998872,0.0003414190
2458758.647844424,0.9997929,0.0003413245
2458758.649233298,1.0001682,0.0003414646
2458758.650622172,1.0007216,0.0003414606
2458758.652011046,0.9995065,0.0003414014
2458758.653399920,1.0001970,0.0003414128
2458758.654788794,0.9997111,0.0003414436
2458758.656177667,0.9996438,0.0003413207
2458758.657566541,0.9993873,0.0003412947
2458758.658955415,1.0001187,0.0003414412
2458758.660344289,1.0002393,0.0003415547
2458758.661733163,0.9995307,0.0003415319
2458758.663122037,1.0001489,0.0003415982
2458758.664510911,1.0004255,0.0003416078
2458758.665899785,1.0003167,0.0003416612
2458758.667288659,1.0001786,0.0003415248
2458758.668677533,1.0001454,0.0003413236
2458758.670066406,1.0002171,0.0003413887
2458758.671455280,1.0006387,0.0003415109
2458758.672844154,1.0007289,0.0003414881
2458758.674233028,1.0000691,0.0003415521
2458758.675621902,1.0008657,0.0003415389
2458758.677010776,1.0002720,0.0003414265
2458758.678399650,1.0004469,0.0003416530
2458758.679788523,1.0001708,0.0003412880
2458758.681177397,1.0001668,0.0003413421
2458758.682566272,1.0004560,0.0003417422
2458758.683955145,1.0001029,0.0003413572
2458758.685344019,0.9994049,0.0003412712
2458758.686732893,0.9999789,0.0003415154
2458758.688121767,1.0003585,0.0003414954
2458758.689510641,0.9998284,0.0003412227
2458758.690899515,1.0003702,0.0003414293
2458758.692288388,1.0004480,0.0003413630
2458758.693677262,0.9998932,0.0003413561
2458758.695066136,1.0001001,0.0003415331
2458758.696455010,0.9998872,0.0003414795
2458758.697843884,1.0000215,0.0003414011
2458758.699232758,0.9999351,0.0003415389
2458758.700621632,0.9997599,0.0003416129
2458758.702010506,1.0003701,0.0003415879
2458758.703399380,1.0001639,0.0003414812
2458758.704788253,1.0001104,0.0003415948
2458758.706177128,1.0006723,0.0003417207
2458758.707566001,1.0001378,0.0003415645
2458758.708954875,0.9999596,0.0003417155
2458758.710343749,1.0006815,0.0003415499
2458758.711732623,1.0003096,0.0003417794
2458758.713121497,1.0004439,0.0003418302
2458758.714510371,0.9999418,0.0003415434
2458758.715899244,0.9997969,0.0003416300
2458758.717288118,0.9997048,0.0003417108
2458758.718676992,0.9999623,0.0003416556
2458758.720065866,0.9997102,0.0003415289
2458758.721454740,1.0000912,0.0003415694
2458758.722843614,1.0000115,0.0003416699
2458758.724232488,0.9994095,0.0003415605
2458758.725621362,0.9999366,0.0003416174
2458758.727010236,0.9999933,0.0003415888
2458758.728399110,1.0004026,0.0003417880
2458758.729787983,1.0002228,0.0003418609
2458758.731176857,1.0000910,0.0003417997
2458758.732565731,1.0002419,0.0003418224
2458758.733954605,1.0001025,0.0003415501
2458758.735343479,1.0000058,0.0003416864
2458758.736732353,1.0003389,0.0003417929
2458758.738121226,0.9993164,0.0003417535
2458758.739510100,0.9999352,0.0003416717
2458758.740898974,1.0005458,0.0003419554
2458758.742287848,1.0000962,0.0003416335
2458758.743676722,1.0003983,0.0003418471
2458758.745065596,1.0004674,0.0003418205
2458758.746454470,1.0002938,0.0003417685
2458758.747843343,1.0001854,0.0003417687
2458758.749232218,1.0000893,0.0003419641
2458758.750621092,1.0003802,0.0003417655
2458758.752009965,1.0008852,0.0003417906
2458758.753398839,0.9999687,0.0003417773
2458758.754787713,1.0001485,0.0003417673
2458758.756176587,0.9995862,0.0003417420
2458758.757565461,1.0000568,0.0003418053
2458758.758954335,0.9995259,0.0003416645
2458758.760343208,1.0006000,0.0003418537
2458758.761732082,0.9996228,0.0003417763
2458758.763120956,0.9992919,0.0003417234
2458758.764509830,0.9999082,0.0003417436
2458758.765898704,1.0000911,0.0003418089
2458758.767287578,1.0000236,0.0003416832
2458758.768676451,0.9997738,0.0003417274
2458758.770065325,0.9995826,0.0003416657
2458758.771454199,1.0001558,0.0003417723
2458758.772843073,1.0003164,0.0003416386
2458758.774231947,1.0001843,0.0003418983
2458758.775620821,1.0004059,0.0003417066
2458758.777009694,0.9993823,0.0003416354
2458758.778398568,1.0004344,0.0003418499
2458758.779787442,1.0002962,0.0003418186
2458758.781176316,1.0002636,0.0003417461
2458758.782565190,0.9997046,0.0003417590
2458758.783954064,1.0002987,0.0003418118
2458758.785342938,1.0004807,0.0003419683
2458758.786731812,1.0001000,0.0003417937
2458758.788120686,1.0001007,0.0003417808
2458758.789509559,1.0000074,0.0003418953
2458758.790898433,0.9994431,0.0003417897
2458758.792287307,0.9996913,0.0003418724
2458758.793676181,1.0004793,0.0003419229
2458758.795065055,0.9998764,0.0003419605
2458758.796453929,0.9998602,0.0003419636
2458758.797842802,1.0001903,0.0003418529
2458758.799231676,1.0005586,0.0003419204
2458758.800620550,1.0007793,0.0003419474
2458758.802009424,0.9998638,0.0003418359
2458758.803398298,0.9998834,0.0003418345
2458758.804787172,1.0001380,0.0003418749
2458758.806176045,0.9997154,0.0003419316
2458758.807564919,1.0005459,0.0003421062
2458758.808953793,1.0005668,0.0003419961
2458758.810342667,1.0000583,0.0003418191
2458758.811731541,0.9997552,0.0003420111
2458758.813120415,0.9996479,0.0003418718
2458758.814509288,1.0006279,0.0003421168
2458758.815898162,1.0000877,0.0003419200
2458758.817287036,0.9997295,0.0003420077
2458758.818675910,1.0000631,0.0003421137
2458758.820064784,0.9998463,0.0003418882
2458758.821453658,0.9998124,0.0003419709
2458758.822842531,0.9997652,0.0003422003
2458758.824231405,0.9996663,0.0003419910
2458758.825620279,0.9994890,0.0003418397
2458758.827009153,1.0007006,0.0003420395
2458758.828398027,0.9998864,0.0003419366
2458758.829786901,0.9999220,0.0003420639
2458758.831175774,1.0007787,0.0003421439
2458758.832564648,0.9991335,0.0003422518
2458758.833953522,1.0000260,0.0003419029
2458758.835342396,0.9996296,0.0003419286
2458758.836731270,0.9987342,0.0003418284
2458758.838120144,1.0004271,0.0003421378
2458758.839509017,1.0001639,0.0003420622
2458758.840897891,0.9999898,0.0003419870
2458758.842286765,0.9998154,0.0003419514
2458758.843675639,0.9997012,0.0003419503
2458758.845064513,0.9998210,0.0003419616
2458758.846453387,1.0001607,0.0003421542
2458758.847842260,1.0001704,0.0003419407
2458758.849231135,1.0002843,0.0003420801
2458758.850620009,0.9995362,0.0003419406
2458758.852008882,0.9993304,0.0003419513
2458758.853397756,0.9999070,0.0003419598
2458758.854786630,0.9998441,0.0003419936
2458758.856175504,1.0003117,0.0003421967
2458758.857564378,1.0005385,0.0003420570
2458758.858953252,0.9999679,0.0003420512
2458758.860342125,1.0003868,0.0003420162
2458758.861730999,1.0002761,0.0003421669
2458758.863119873,0.9995161,0.0003419423
2458758.864508747,1.0007176,0.0003423435
2458758.865897620,1.0000931,0.0003419651
2458758.867286494,0.9998186,0.0003422405
2458758.868675368,1.0006584,0.0003422656
2458758.870064242,0.9997275,0.0003420243
2458758.871453116,0.9990328,0.0003418942
2458758.872841990,1.0004895,0.0003421133
2458758.874230863,1.0005419,0.0003420026
2458758.875619737,0.9995916,0.0003420877
2458758.877008611,1.0000709,0.0003419952
2458758.878397485,0.9999267,0.0003419757
2458758.879786359,1.0004007,0.0003421760
2458758.881175233,0.9999396,0.0003419233
2458758.882564106,1.0004120,0.0003420549
2458758.883952980,0.9995804,0.0003418860
2458758.885341854,0.9998415,0.0003419745
2458758.886730728,1.0003436,0.0003419923
2458758.888119602,1.0000709,0.0003421192
2458758.889508476,1.0007964,0.0003421657
2458758.890897349,0.9998662,0.0003421365
2458758.892286223,0.9996692,0.0003421378
2458758.893675097,1.0000387,0.0003419783
2458758.895063971,0.9999224,0.0003420011
2458758.896452845,1.0003847,0.0003421460
2458758.897841719,1.0000004,0.0003420391
2458758.899230592,1.0000820,0.0003421497
2458758.900619466,1.0003936,0.0003420277
2458758.902008340,0.9998084,0.0003419228
2458758.903397213,1.0000772,0.0003419525
2458758.904786087,0.9997903,0.0003418503
2458758.906174961,1.0006851,0.0003420174
2458758.907563835,1.0002639,0.0003421415
2458758.908952709,0.9999847,0.0003419315
2458758.910341583,0.9998455,0.0003421747
2458758.911730456,1.0002584,0.0003419518
2458758.913119330,0.9999543,0.0003418970
2458758.914508204,0.9998949,0.0003421416
2458758.915897078,0.9995038,0.0003418061
2458758.917285952,1.0004992,0.0003419735
2458758.918674826,1.0007472,0.0003421489
2458758.920063699,1.0003423,0.0003419921
2458758.921452573,0.9998226,0.0003418945
2458758.922841447,1.0000663,0.0003419285
2458758.924230320,1.0002633,0.0003419522
2458758.925619194,0.9998865,0.0003419902
2458758.927008068,1.0001988,0.0003420121
2458758.928396942,1.0004033,0.0003419243
2458758.929785816,0.9999762,0.0003420624
2458758.931174690,1.0008524,0.0003418782
2458758.932563563,1.0002091,0.0003420186
2458758.933952437,1.0001222,0.0003418466
2458758.935341311,0.9996906,0.0003418598
2458758.936730185,1.0001661,0.0003419161
2458758.938119058,0.9998613,0.0003419027
2458758.939507932,1.0000844,0.0003419023
2458758.940896806,0.9998837,0.0003417842
2458758.942285680,0.9996086,0.0003416492
2458758.943674554,1.0000991,0.0003417894
2458758.945063428,0.9996788,0.0003418655
2458758.946452301,1.0002680,0.0003419369
2458758.947841175,1.0001432,0.0003418437
2458758.949230049,1.0003303,0.0003419230
2458758.950618923,1.0000472,0.0003418295
2458758.952007797,1.0006182,0.0003417639
2458758.953396671,1.0004017,0.0003418597
2458758.954785544,1.0001562,0.0003418569
2458758.956174418,1.0003655,0.0003418273
2458758.957563292,1.0004452,0.0003418445
2458758.958952166,0.9999653,0.0003419204
2458758.960341040,0.9996810,0.0003418675
2458758.961729913,1.0001344,0.0003420121
2458758.963118787,1.0000267,0.0003418235
2458758.964507661,1.0003359,0.0003418170
2458758.965896535,1.0008559,0.0003419558
2458758.967285408,1.0000465,0.0003419270
2458758.968674282,0.9994174,0.0003417993
2458758.970063156,1.0001091,0.0003417355
2458758.971452030,1.0002725,0.0003418536
2458758.972840904,0.9997967,0.0003418688
2458758.974229777,1.0003713,0.0003417961
2458758.975618651,0.9997955,0.0003417401
2458758.977007525,0.9999155,0.0003417618
2458758.978396399,1.0001676,0.0003417983
2458758.979785272,1.0000333,0.0003418659
2458758.981174146,1.0006541,0.0003419481
2458758.982563020,1.0005348,0.0003417029
2458758.983951894,1.0002584,0.0003418266
2458758.985340768,1.0001595,0.0003420079
2458758.986729641,1.0001515,0.0003418093
2458758.988118515,1.0001746,0.0003417398
2458758.989507389,1.0000235,0.0003418633
2458758.990896263,0.9994521,0.0003416231
2458758.992285137,1.0001953,0.0003418841
2458758.993674011,1.0006879,0.0003419612
2458758.995062884,1.0006406,0.0003420232
2458758.996451758,1.0006134,0.0003419395
2458758.997840632,1.0007311,0.0003419593
2458758.999229506,0.9996509,0.0003417970
2458759.000618379,1.0004264,0.0003419860
2458759.002007253,1.0005423,0.0003419692
2458759.003396127,0.9998069,0.0003416988
2458759.004785000,0.9988586,0.0003416009
2458759.006173874,0.9997128,0.0003417964
2458759.007562748,1.0000835,0.0003419710
2458759.008951622,1.0003944,0.0003417851
2458759.010340496,0.9995872,0.0003417339
2458759.011729369,0.9997285,0.0003417592
2458759.013118243,0.9999444,0.0003417801
2458759.014507117,1.0002480,0.0003417810
2458759.015895991,1.0003797,0.0003419532
2458759.017284865,0.9998795,0.0003419088
2458759.018673738,0.9999074,0.0003418438
2458759.020062612,1.0000645,0.0003417806
2458759.021451486,1.0002121,0.0003418999
2458759.022840360,0.9995478,0.0003416812
2458759.024229234,1.0004875,0.0003420087
2458759.025618107,0.9997595,0.0003419141
2458759.027006981,0.9997571,0.0003417506
2458759.028395855,0.9997751,0.0003419315
2458759.029784728,0.9993148,0.0003418588
2458759.031173602,1.0001367,0.0003418213
2458759.032562476,1.0002176,0.0003416170
2458759.033951350,1.0007403,0.0003418856
2458759.035340223,1.0000590,0.0003416890
2458759.036729097,0.9997500,0.0003417646
2458759.038117971,0.9998440,0.0003417632
2458759.039506845,1.0001011,0.0003415833
2458759.040895719,1.0003495,0.0003417496
2458759.042284593,0.9998271,0.0003417382
2458759.043673466,1.0000126,0.0003418128
2458759.045062340,1.0000304,0.0003417759
2458759.046451214,0.9995586,0.0003417841
2458759.047840088,0.9998192,0.0003416528
2458759.049228962,1.0000386,0.0003420640
2458759.050617835,0.9997305,0.0003418383
2458759.052006709,1.0003462,0.0003418095
2458759.053395583,0.9999573,0.0003419329
2458759.054784456,0.9998878,0.0003422361
2458759.056173330,1.0000946,0.0003420215
2458759.057562204,0.9998694,0.0003420263
2458759.058951078,1.0006959,0.0003420350
2458759.060339951,0.9994860,0.0003418139
2458759.061728825,0.9995116,0.0003417269
2458759.063117699,1.0001498,0.0003419139
2458759.064506573,1.0007399,0.0003419800
2458759.065895447,0.9998301,0.0003417966
2458759.067284320,0.9996135,0.0003418105
2458759.068673194,1.0001197,0.0003418624
2458759.070062068,1.0001186,0.0003419296
2458759.071450942,0.9999656,0.0003419548
2458759.072839815,1.0002720,0.0003422909
2458759.074228689,1.0007147,0.0003422832
2458759.075617563,1.0005468,0.0003420458
2458759.077006436,0.9999453,0.0003420840
2458759.078395310,1.0002729,0.0003420476
2458759.079784184,1.0005245,0.0003420523
2458759.081173058,0.9995835,0.0003418870
2458759.082561932,0.9999232,0.0003420231
2458759.083950805,1.0001976,0.0003419658
2458759.085339679,1.0003153,0.0003420967
2458759.086728553,0.9997516,0.0003419129
2458759.088117427,0.9998381,0.0003419661
2458759.089506300,1.0006110,0.0003419161
2458759.090895174,1.0004073,0.0003419379
2458759.092284048,0.9998345,0.0003418899
2458759.093672921,0.9998914,0.0003419145
2458759.095061795,1.0003510,0.0003418426
2458759.096450669,1.0007821,0.0003420053
2458759.097839543,0.9998123,0.0003419697
2458759.099228417,0.9993693,0.0003418448
2458759.100617290,1.0003177,0.0003420216
2458759.102006164,0.9998233,0.0003418851
2458759.103395038,0.9998479,0.0003419058
2458759.104783912,0.9999502,0.0003419269
2458759.106172785,0.9999605,0.0003420313
2458759.107561659,1.0005217,0.0003420029
2458759.108950533,0.9997700,0.0003419042
2458759.110339406,0.9996917,0.0003420097
2458759.111728280,0.9992673,0.0003418900
2458759.113117154,1.0007626,0.0003420278
2458759.114506028,0.9995734,0.0003418797
2458759.115894902,1.0004539,0.0003419023
2458759.117283775,1.0001743,0.0003418767
2458759.118672649,1.0005278,0.0003418755
2458759.120061523,0.9995652,0.0003419020
2458759.121450397,0.9999920,0.0003418207
2458759.122839270,1.0001911,0.0003418130
2458759.124228144,1.0001255,0.0003418171
2458759.125617018,0.9996140,0.0003419241
2458759.127005891,1.0002085,0.0003418095
2458759.128394765,1.0001951,0.0003417752
2458759.129783639,0.9999094,0.0003419382
2458759.131172513,1.0010290,0.0003421244
2458759.132561387,1.0000255,0.0003419882
2458759.133950260,1.0002335,0.0003422258
2458759.135339134,0.9999374,0.0003421821
2458759.136728008,0.9998274,0.0003419378
2458759.138116882,1.0007697,0.0003419643
2458759.139505755,1.0010119,0.0003421283
2458759.140894629,1.0001599,0.0003420961
2458759.142283503,0.9998640,0.0003419157
2458759.143672376,1.0007245,0.0003420778
2458759.145061250,0.9996655,0.0003418734
2458759.146450124,0.9997195,0.0003418697
2458759.147838998,0.9997204,0.0003419050
2458759.149227872,1.0003579,0.0003419158
2458759.150616745,0.9999382,0.0003418732
2458759.152005619,0.9999927,0.0003418239
2458759.153394493,0.9996973,0.0003418705
2458759.154783366,1.0002165,0.0003419930
2458759.156172240,0.9996784,0.0003419865
2458759.157561114,1.0005481,0.0003418605
2458759.158949987,1.0002854,0.0003419253
2458759.160338861,1.0002824,0.0003418762
2458759.161727735,1.0001785,0.0003418824
2458759.163116609,0.9999082,0.0003418455
2458759.164505483,0.9998293,0.0003418756
2458759.165894356,0.9999595,0.0003418477
2458759.167283230,1.0002149,0.0003418557
2458759.168672104,0.9999439,0.0003419673
2458759.170060977,1.0008882,0.0003419111
2458759.171449851,0.9994656,0.0003417697
2458759.172838725,0.9995748,0.0003417970
2458759.174227599,1.0003222,0.0003419287
2458759.175616472,0.9998907,0.0003418598
2458759.177005346,1.0001858,0.0003417725
2458759.178394220,1.0000593,0.0003419004
2458759.179783094,0.9998796,0.0003419706
2458759.181171968,0.9998704,0.0003416672
2458759.182560841,1.0002399,0.0003418641
2458759.183949715,1.0005546,0.0003418221
2458759.185338588,0.9996638,0.0003419701
2458759.186727462,0.9994100,0.0003417703
2458759.188116336,0.9998733,0.0003417913
2458759.189505210,1.0000504,0.0003418192
2458759.190894083,1.0002539,0.0003417067
2458759.192282957,1.0007089,0.0003417993
2458759.193671831,1.0003407,0.0003417461
2458759.195060704,1.0001913,0.0003417854
2458759.196449578,1.0006254,0.0003417758
2458759.197838452,1.0003080,0.0003417685
2458759.199227326,1.0002577,0.0003419174
2458759.200616200,0.9997272,0.0003417539
2458759.202005073,0.9994828,0.0003417260
2458759.203393947,1.0005268,0.0003418475
2458759.204782821,1.0000850,0.0003416855
2458759.206171694,1.0000558,0.0003417213
2458759.207560568,0.9995227,0.0003416327
2458759.208949442,0.9997771,0.0003417527
2458759.210338315,1.0003818,0.0003419364
2458759.211727189,0.9992390,0.0003415873
2458759.213116063,0.9997021,0.0003417214
2458759.214504937,1.0001471,0.0003416997
2458759.215893810,1.0006166,0.0003417579
2458759.217282684,1.0004143,0.0003417182
2458759.218671558,1.0000137,0.0003417974
2458759.220060431,1.0005215,0.0003417237
2458759.221449305,1.0006433,0.0003417473
2458759.222838179,1.0009280,0.0003418884
2458759.224227053,0.9998367,0.0003418343
2458759.225615927,1.0002537,0.0003420104
2458759.227004800,0.9996797,0.0003417231
2458759.228393674,1.0005355,0.0003418292
2458759.229782547,1.0006827,0.0003419583
2458759.231171421,1.0014336,0.0003420004
2458759.232560295,1.0000321,0.0003416990
2458759.233949169,1.0004857,0.0003418030
2458759.235338042,1.0002117,0.0003417105
2458759.236726916,1.0000172,0.0003416355
2458759.238115790,0.9994094,0.0003416010
2458759.239504664,1.0007005,0.0003417682
2458759.240893537,0.9997503,0.0003416629
2458759.242282411,0.9994876,0.0003417752
2458759.243671285,1.0000969,0.0003417879
2458759.245060158,1.0009780,0.0003417486
2458759.246449032,1.0004110,0.0003417019
2458759.247837906,0.9999557,0.0003416384
2458759.249226779,0.9997383,0.0003416443
2458759.250615653,0.9999633,0.0003416159
2458759.252004527,0.9995614,0.0003415612
2458759.253393400,1.0004447,0.0003417052
2458759.254782274,0.9994247,0.0003415760
2458759.256171148,1.0003395,0.0003416571
2458759.257560022,0.9997571,0.0003416387
2458759.258948896,0.9997201,0.0003415703
2458759.260337769,1.0005639,0.0003416504
2458759.261726643,1.0004554,0.0003417012
2458759.263115516,0.9998905,0.0003415883
2458759.264504390,0.9999576,0.0003418084
2458759.265893264,1.0000444,0.0003416481
2458759.267282138,0.9994280,0.0003416511
2458759.268671012,1.0007045,0.0003418048
2458759.270059885,0.9996026,0.0003415806
2458759.271448759,0.9995994,0.0003416033
2458759.272837632,1.0002233,0.0003415086
2458759.274226506,0.9997676,0.0003415819
2458759.275615380,1.0006564,0.0003417649
2458759.277004254,0.9998214,0.0003415746
2458759.278393127,0.9995477,0.0003416011
2458759.279782001,1.0003307,0.0003416350
2458759.281170875,1.0004078,0.0003416381
2458759.282559748,0.9997707,0.0003414868
2458759.283948622,1.0001570,0.0003416051
2458759.285337496,1.0001613,0.0003418942
2458759.286726370,1.0004144,0.0003416602
2458759.288115243,0.9998135,0.0003415017
2458759.289504117,1.0003080,0.0003417056
2458759.290892991,0.9997548,0.0003415505
2458759.292281864,0.9997996,0.0003414845
2458759.293670738,0.9998421,0.0003416566
2458759.295059612,1.0005139,0.0003416691
2458759.296448485,0.9997047,0.0003415726
2458759.297837359,0.9998201,0.0003414767
2458759.299226233,1.0003011,0.0003418063
2458759.300615106,1.0002416,0.0003415569
2458759.302003980,1.0000082,0.0003415012
2458759.303392854,0.9991701,0.0003414526
2458759.304781727,1.0001479,0.0003415668
2458759.306170601,0.9994233,0.0003415394
2458759.307559475,1.0006425,0.0003417165
2458759.308948349,1.0000366,0.0003414610
2458759.310337222,1.0002882,0.0003416823
2458759.311726096,0.9998008,0.0003417137
2458759.313114970,1.0001047,0.0003416949
2458759.314503843,1.0000456,0.0003416293
2458759.315892717,0.9994882,0.0003416984
2458759.317281591,1.0009378,0.0003417267
2458759.318670464,0.9999680,0.0003417107
2458759.320059338,1.0002965,0.0003416788
2458759.321448212,1.0003239,0.0003416425
2458759.322837085,1.0007951,0.0003417946
2458759.324225959,1.0004891,0.0003416496
2458759.325614833,1.0002125,0.0003416264
2458759.327003707,1.0000513,0.0003417279
2458759.328392580,0.9998444,0.0003415642
2458759.329781454,1.0007455,0.0003417017
2458759.331170327,1.0004210,0.0003419428
2458759.332559201,1.0001274,0.0003417214
2458759.333948075,0.9999369,0.0003415631
2458759.335336949,1.0003372,0.0003418609
2458759.336725822,0.9997662,0.0003414910
2458759.338114696,0.9995183,0.0003415917
2458759.339503570,1.0000797,0.0003418105
2458759.340892443,0.9997985,0.0003415610
2458759.342281317,0.9994219,0.0003417136
2458759.343670191,0.9995074,0.0003416408
2458759.345059065,1.0000761,0.0003417531
2458759.346447938,0.9999928,0.0003417755
2458759.347836812,0.9997324,0.0003416839
2458759.349225685,1.0005681,0.0003418264
2458759.350614559,1.0003164,0.0003418123
2458759.352003433,0.9998258,0.0003417235
2458759.353392307,1.0005417,0.0003417122
2458759.354781180,1.0000246,0.0003417174
2458759.356170054,0.9992549,0.0003415460
2458759.357558927,1.0001871,0.0003417060
2458759.358947801,1.0000730,0.0003417243
2458759.360336675,0.9998197,0.0003417093
2458759.361725549,0.9998390,0.0003416445
2458759.363114422,1.0000010,0.0003416828
2458759.364503296,0.9998672,0.0003415841
2458759.365892170,1.0002910,0.0003418212
2458759.367281043,1.0006328,0.0003417675
2458759.368669917,1.0000523,0.0003418079
2458759.370058791,1.0000398,0.0003417448
2458759.371447664,1.0010611,0.0003418153
2458759.372836538,1.0001911,0.0003417043
2458759.374225412,0.9994046,0.0003417677
2458759.375614285,0.9999463,0.0003417069
2458759.377003159,0.9999909,0.0003416550
2458759.378392033,0.9999882,0.0003417996
2458759.379780907,1.0003883,0.0003419677
2458759.381169780,1.0004142,0.0003417956
2458759.382558654,1.0002818,0.0003417821
2458759.383947528,0.9996793,0.0003417640
2458759.385336401,1.0007685,0.0003417331
2458759.386725275,1.0002295,0.0003419763
2458759.388114149,0.9997218,0.0003416386
2458759.389503022,1.0000740,0.0003417596
2458759.390891896,0.9999272,0.0003417834
2458759.392280770,1.0001869,0.0003417846
2458759.393669643,1.0009858,0.0003418950
2458759.395058517,0.9997206,0.0003415958
2458759.396447391,1.0004096,0.0003419304
2458759.397836264,1.0000218,0.0003419117
2458759.399225138,1.0000383,0.0003420181
2458759.400614012,0.9998175,0.0003417501
2458759.402002885,1.0002471,0.0003418160
2458759.403391759,1.0000646,0.0003417937
2458759.404780632,0.9999594,0.0003417776
2458759.406169506,0.9997228,0.0003419062
2458759.407558380,1.0003875,0.0003418439
2458759.408947254,0.9999690,0.0003418631
2458759.410336127,0.9997140,0.0003418389
2458759.411725001,0.9999860,0.0003418304
2458759.413113874,1.0001092,0.0003417580
2458759.414502748,1.0000402,0.0003418375
2458759.415891622,1.0002801,0.0003420570
2458759.417280496,1.0003690,0.0003420774
2458759.418669369,1.0002219,0.0003418273
2458759.420058243,0.9997424,0.0003417098
2458759.421447116,0.9999786,0.0003418166
2458759.422835990,0.9995548,0.0003418098
2458759.424224864,1.0000823,0.0003419037
2458759.425613738,0.9993413,0.0003417115
2458759.427002611,1.0006046,0.0003419107
2458759.428391485,0.9999095,0.0003418301
2458759.429780358,0.9999085,0.0003418273
2458759.431169232,1.0000304,0.0003417495
2458759.432558106,1.0003553,0.0003419394
2458759.433946979,1.0002666,0.0003419899
2458759.435335853,1.0002510,0.0003417774
2458759.436724727,0.9996662,0.0003420375
2458759.438113600,1.0001518,0.0003419553
2458759.439502474,0.9997637,0.0003418710
2458759.440891348,1.0003403,0.0003419954
2458759.442280221,1.0003864,0.0003418136
2458759.443669095,0.9997323,0.0003417510
2458759.445057969,1.0005725,0.0003420871
2458759.446446843,0.9997060,0.0003418028
2458759.447835716,0.9995229,0.0003417519
2458759.449224589,1.0000286,0.0003418418
2458759.450613463,0.9999444,0.0003418403
2458759.452002337,1.0005156,0.0003419261
2458759.453391211,1.0003214,0.0003420460
2458759.454780084,0.9999769,0.0003420510
2458759.456168958,1.0002343,0.0003418744
2458759.457557831,1.0002361,0.0003418715
2458759.458946705,1.0003944,0.0003418027
2458759.460335579,0.9998600,0.0003418339
2458759.461724453,0.9997324,0.0003417742
2458759.463113326,1.0004240,0.0003418298
2458759.464502200,1.0015865,0.0003420472
2458759.465891073,1.0007505,0.0003418479
2458759.467279947,0.9998015,0.0003417921
2458759.468668821,1.0002432,0.0003418898
2458759.470057694,0.9999609,0.0003419537
2458759.471446568,0.9995426,0.0003418424
2458759.472835442,1.0003116,0.0003417814
2458759.474224315,1.0000929,0.0003417833
2458759.475613189,1.0008365,0.0003417770
2458759.477002062,1.0004954,0.0003420654
2458759.478390936,1.0005537,0.0003418648
2458759.479779810,1.0001964,0.0003417495
2458759.481168684,0.9999348,0.0003418264
2458759.482557557,1.0000645,0.0003417231
2458759.483946431,0.9993227,0.0003417006
2458759.485335305,0.9994887,0.0003416568
2458759.486724178,1.0006595,0.0003420086
2458759.488113052,1.0006219,0.0003418881
2458759.489501926,0.9996991,0.0003417093
2458759.490890799,0.9996618,0.0003417866
2458759.492279673,1.0003972,0.0003417469
2458759.493668546,0.9999833,0.0003418035
2458759.495057420,0.9999649,0.0003418268
2458759.496446294,0.9999488,0.0003418333
2458759.497835168,0.9997341,0.0003417261
2458759.499224041,0.9998878,0.0003419819
2458759.500612915,1.0011773,0.0003420729
2458759.502001788,0.9987801,0.0003416601
2458759.503390662,0.9996347,0.0003417564
2458759.504779536,1.0003329,0.0003417193
2458759.506168409,0.9991778,0.0003416374
2458759.507557283,1.0003956,0.0003418596
2458759.508946157,0.9997273,0.0003416894
2458759.510335030,0.9999497,0.0003417764
2458759.511723904,1.0002380,0.0003417900
2458759.513112777,0.9997818,0.0003418567
2458759.514501651,1.0003240,0.0003419530
2458759.515890525,1.0000161,0.0003418080
2458759.517279398,0.9999713,0.0003418071
2458759.518668272,1.0004202,0.0003417923
2458759.520057146,1.0004684,0.0003421620
2458759.521446019,1.0002289,0.0003420882
2458759.522834893,1.0002530,0.0003420586
2458759.524223766,1.0003284,0.0003419144
2458759.525612640,0.9999911,0.0003418277
2458759.527001514,1.0004149,0.0003419125
2458759.528390388,0.9992585,0.0003417961
2458759.529779261,0.9990852,0.0003417516
2458759.531168135,0.9996679,0.0003417773
2458759.532557008,1.0005107,0.0003419571
2458759.533945882,1.0003453,0.0003419960
2458759.535334756,1.0003859,0.0003419207
2458759.536723629,1.0000484,0.0003419345
2458759.538112503,1.0001330,0.0003419321
2458759.539501376,1.0006725,0.0003420580
2458759.540890250,1.0007506,0.0003420987
2458759.542279124,1.0003426,0.0003420113
2458759.543667998,1.0002241,0.0003419557
2458759.545056871,1.0002340,0.0003420511
2458759.546445745,1.0001110,0.0003419239
2458759.547834618,1.0000337,0.0003419404
2458759.549223492,1.0000509,0.0003420233
2458759.550612366,1.0004730,0.0003420689
2458759.552001239,1.0003868,0.0003418819
2458759.553390113,1.0001582,0.0003419179
2458759.554778987,1.0001944,0.0003418684
2458759.556167860,1.0004181,0.0003419813
2458759.557556733,0.9995361,0.0003418874
2458759.558945607,1.0003337,0.0003419373
2458759.560334481,0.9999958,0.0003418138
2458759.561723355,0.9995402,0.0003418801
2458759.563112228,0.9995957,0.0003419734
2458759.564501102,0.9996312,0.0003420962
2458759.565889976,1.0003843,0.0003419253
2458759.567278849,0.9998375,0.0003420809
2458759.568667723,1.0003846,0.0003420054
2458759.570056596,0.9998895,0.0003420486
2458759.571445470,0.9990417,0.0003419406
2458759.572834344,1.0003362,0.0003422510
2458759.574223217,1.0012147,0.0003421070
2458759.575612091,0.9998796,0.0003420157
2458759.577000964,1.0004095,0.0003421174
2458759.578389838,1.0004533,0.0003421097
2458759.579778712,1.0003782,0.0003421774
2458759.581167586,1.0004735,0.0003419355
2458759.582556459,0.9993695,0.0003419931
2458759.583945333,0.9992176,0.0003418373
2458759.585334206,0.9999217,0.0003418917
2458759.586723080,1.0001732,0.0003419396
2458759.588111953,1.0000843,0.0003420649
2458759.589500827,1.0001768,0.0003419636
2458759.590889701,0.9996099,0.0003419382
2458759.592278575,1.0001826,0.0003419777
2458759.593667448,1.0004832,0.0003420356
2458759.595056322,1.0001018,0.0003419884
2458759.596445195,0.9989589,0.0003419207
2458759.597834069,0.9988929,0.0003418582
2458759.599222943,0.9998595,0.0003420519
2458759.600611816,0.9999711,0.0003420107
2458759.602000690,1.0001358,0.0003420380
2458759.603389564,0.9997059,0.0003419881
2458759.604778437,0.9995121,0.0003420098
2458759.606167311,0.9998305,0.0003420239
2458759.607556184,1.0003880,0.0003421815
2458759.608945058,1.0003388,0.0003421911
2458759.610333932,1.0003289,0.0003423605
2458759.611722805,0.9997572,0.0003421868
2458759.613111679,1.0001179,0.0003421840
2458759.614500552,1.0002269,0.0003423459
2458759.615889426,1.0000142,0.0003423393
2458759.617278300,0.9992309,0.0003420069
2458759.618667173,1.0000995,0.0003422002
2458759.620056047,1.0003209,0.0003421127
2458759.621444921,0.9996869,0.0003420917
2458759.622833794,0.9993180,0.0003419480
2458759.624222668,0.9999293,0.0003421770
2458759.625611541,0.9999359,0.0003420264
2458759.627000415,1.0001135,0.0003422053
2458759.628389289,1.0003384,0.0003420453
2458759.629778162,0.9998606,0.0003420741
2458759.631167036,0.9997632,0.0003420616
2458759.632555909,1.0006961,0.0003421956
2458759.633944783,0.9994333,0.0003419680
2458759.635333657,1.0003043,0.0003419663
2458759.636722530,1.0002957,0.0003419036
2458759.638111404,1.0003016,0.0003418297
2458759.639500278,1.0006289,0.0003421486
2458759.640889151,0.9998617,0.0003420103
2458759.642278024,1.0005971,0.0003425134
2458759.643666898,1.0004660,0.0003421813
2458759.645055772,1.0006164,0.0003423601
2458759.646444645,1.0006076,0.0003420700
2458759.647833519,0.9997157,0.0003420898
2458759.649222393,1.0004995,0.0003421928
2458759.650611266,0.9997851,0.0003417840
2458759.652000140,1.0001757,0.0003421122
2458759.653389014,0.9996745,0.0003419592
2458759.654777887,1.0002259,0.0003421387
2458759.656166761,0.9997119,0.0003420717
2458759.657555635,0.9996895,0.0003420071
2458759.658944508,1.0001079,0.0003421171
2458759.660333382,1.0001999,0.0003424129
2458759.661722255,0.9998156,0.0003422428
2458759.663111129,1.0005334,0.0003421627
2458759.664500002,0.9999010,0.0003421178
2458759.665888876,0.9999478,0.0003421339
2458759.667277750,1.0002832,0.0003421970
2458759.668666623,1.0002697,0.0003421267
2458759.670055497,0.9996969,0.0003421368
2458759.671444370,1.0003934,0.0003422294
2458759.672833244,1.0000739,0.0003422264
2458759.674222118,0.9994435,0.0003422450
2458759.675610991,0.9998986,0.0003420694
2458759.676999865,1.0003518,0.0003421122
2458759.678388739,1.0008159,0.0003422317
2458759.679777612,0.9998555,0.0003422166
2458759.681166486,0.9998482,0.0003420824
2458759.682555359,1.0004528,0.0003423444
2458759.683944233,1.0003890,0.0003423231
2458759.685333107,1.0004057,0.0003422576
2458759.686721980,1.0001741,0.0003423869
2458759.688110854,1.0000471,0.0003421625
2458759.689499727,1.0000708,0.0003420916
2458759.690888601,0.9997586,0.0003420742
2458759.692277475,1.0001063,0.0003424313
2458759.693666348,1.0008069,0.0003422810
2458759.695055222,1.0002559,0.0003421732
2458759.696444096,0.9999942,0.0003421427
2458759.697832969,1.0002594,0.0003424387
2458759.699221842,1.0000775,0.0003422034
2458759.700610716,0.9996593,0.0003422060
2458759.701999590,0.9999507,0.0003425864
2458759.703388463,0.9997292,0.0003421870
2458759.704777337,1.0000868,0.0003422034
2458759.706166211,0.9999508,0.0003422278
2458759.707555084,0.9999222,0.0003421831
2458759.708943958,1.0001352,0.0003421942
2458759.710332831,1.0003408,0.0003422659
2458759.711721705,1.0005427,0.0003424202
2458759.713110579,0.9997565,0.0003421340
2458759.714499452,0.9994203,0.0003421183
2458759.715888326,0.9994515,0.0003422526
2458759.717277199,0.9999911,0.0003422309
2458759.718666073,0.9995674,0.0003422714
2458759.720054946,1.0002968,0.0003422891
2458759.721443820,0.9997266,0.0003422780
2458759.722832694,0.9992359,0.0003422495
2458759.724221567,1.0001957,0.0003424813
2458759.725610441,1.0003580,0.0003423015
2458759.726999315,1.0000998,0.0003424984
2458759.728388188,0.9999878,0.0003421202
2458759.729777062,1.0003657,0.0003424579
2458759.731165935,0.9999558,0.0003422105
2458759.732554809,1.0000137,0.0003423083
2458759.733943683,0.9996117,0.0003424034
2458759.735332556,1.0000680,0.0003426194
2458759.736721430,1.0006236,0.0003424193
2458759.738110303,0.9998503,0.0003423453
2458759.739499177,0.9999862,0.0003423130
2458759.740888050,0.9999682,0.0003422997
2458759.742276924,1.0002279,0.0003424870
2458759.743665798,1.0003937,0.0003422924
2458759.745054671,0.9998916,0.0003421422
2458759.746443545,1.0000255,0.0003422506
2458759.747832418,0.9997689,0.0003423272
2458759.749221292,1.0010870,0.0003424969
2458759.750610166,0.9997739,0.0003425218
2458759.751999039,1.0006014,0.0003425742
2458759.753387913,1.0002670,0.0003423082
2458759.754776787,1.0000263,0.0003425762
2458759.756165660,0.9996053,0.0003424859
2458759.757554533,1.0002721,0.0003425302
2458759.758943407,0.9997552,0.0003424797
2458759.760332281,0.9995475,0.0003423585
2458759.761721154,0.9991689,0.0003423253
2458759.763110028,0.9996311,0.0003424469
2458759.764498902,1.0004171,0.0003425164
2458759.765887775,0.9999068,0.0003424055
2458759.767276649,1.0006031,0.0003424991
2458759.768665522,0.9996521,0.0003425063
2458759.770054396,0.9999039,0.0003426146
2458759.771443270,1.0005271,0.0003427729
2458759.772832143,0.9998175,0.0003425584
2458759.774221017,1.0001624,0.0003425713
2458759.775609890,1.0006535,0.0003426363
2458759.776998764,1.0000339,0.0003425052
2458759.778387637,0.9997928,0.0003424726
2458759.779776511,1.0002804,0.0003425472
2458759.781165385,0.9996947,0.0003426079
2458759.782554258,1.0006683,0.0003428236
2458759.783943132,1.0003825,0.0003426668
2458759.785332005,1.0002972,0.0003426001
2458759.786720879,1.0004016,0.0003426366
2458759.788109752,0.9995872,0.0003426138
2458759.789498626,0.9993683,0.0003426252
2458759.790887500,0.9997577,0.0003426348
2458759.792276373,0.9999702,0.0003428691
2458759.793665247,1.0004412,0.0003428469
2458759.795054120,1.0010665,0.0003428788
2458759.796442994,0.9999511,0.0003426636
2458759.797831868,0.9997145,0.0003427953
2458759.799220741,0.9998905,0.0003426812
2458759.800609615,0.9993814,0.0003425923
2458759.801998489,1.0010616,0.0003428156
2458759.803387362,0.9998784,0.0003426118
2458759.804776235,1.0003272,0.0003427947
2458759.806165109,1.0003038,0.0003427768
2458759.807553983,1.0005244,0.0003427758
2458759.808942856,0.9994099,0.0003427619
2458759.810331730,0.9998652,0.0003428353
2458759.811720603,0.9999641,0.0003428071
2458759.813109477,1.0000165,0.0003427767
2458759.814498350,1.0004390,0.0003429061
2458759.815887224,1.0004473,0.0003428106
2458759.817276098,1.0004760,0.0003428678
2458759.818664971,1.0002581,0.0003430501
2458759.820053845,0.9998625,0.0003428399
2458759.821442719,0.9998006,0.0003430381
2458759.822831592,1.0000992,0.0003427430
2458759.824220465,0.9996765,0.0003428416
2458759.825609339,0.9997267,0.0003429859
2458759.826998213,1.0001625,0.0003428252
2458759.828387086,0.9999619,0.0003428250
2458759.829775960,0.9998202,0.0003426079
2458759.831164834,0.9995606,0.0003427115
2458759.832553707,1.0002716,0.0003427898
2458759.833942581,1.0001863,0.0003432698
2458759.835331454,1.0000665,0.0003428562
2458759.836720328,1.0009728,0.0003429746
2458759.838109201,0.9998239,0.0003429513
2458759.839498075,1.0001066,0.0003430230
2458759.840886949,0.9996948,0.0003427564
2458759.842275822,0.9998681,0.0003430706
2458759.843664696,1.0003651,0.0003429741
2458759.845053569,0.9996825,0.0003428378
2458759.846442443,1.0001898,0.0003429070
2458759.847831316,0.9999038,0.0003428575
2458759.849220190,1.0002585,0.0003428747
2458759.850609064,0.9999606,0.0003428054
2458759.851997937,0.9994800,0.0003431153
2458759.853386811,0.9998132,0.0003430085
2458759.854775684,0.9995649,0.0003428071
2458759.856164558,0.9998547,0.0003429107
2458759.857553431,1.0001548,0.0003429664
2458759.858942305,0.9994673,0.0003428509
2458759.860331179,1.0006405,0.0003430290
2458759.861720052,1.0001148,0.0003430002
2458759.863108926,1.0001940,0.0003429381
2458759.864497799,0.9998548,0.0003429622
2458759.865886673,1.0006620,0.0003432975
2458759.867275546,0.9998928,0.0003429827
2458759.868664420,1.0002143,0.0003429513
2458759.870053294,1.0003897,0.0003430261
2458759.871442167,1.0003899,0.0003429327
2458759.872831041,0.9995999,0.0003430104
2458759.874219914,1.0005819,0.0003432198
2458759.875608788,0.9996033,0.0003429442
2458759.876997661,0.9999672,0.0003430462
2458759.878386535,1.0003074,0.0003429320
2458759.879775409,0.9996960,0.0003428880
2458759.881164282,1.0002649,0.0003431049
2458759.882553156,0.9998889,0.0003429684
2458759.883942029,1.0000849,0.0003429652
2458759.885330903,0.9991739,0.0003427868
2458759.886719776,0.9999967,0.0003429729
2458759.888108650,1.0002381,0.0003429720
2458759.889497524,1.0000330,0.0003429161
2458759.890886397,0.9999831,0.0003428771
2458759.892275271,1.0000456,0.0003430192
2458759.893664144,0.9997921,0.0003432338
2458759.895053018,0.9990253,0.0003428335
2458759.896441891,1.0005664,0.0003429465
2458759.897830765,0.9996172,0.0003428880
2458759.899219639,1.0001470,0.0003429020
2458759.900608512,1.0000139,0.0003426803
2458759.901997386,0.9995517,0.0003429820
2458759.903386259,1.0005181,0.0003428766
2458759.904775133,1.0003492,0.0003426317
2458759.906164006,0.9998148,0.0003427825
2458759.907552880,1.0003446,0.0003427198
2458759.908941753,1.0002542,0.0003430708
2458759.910330627,1.0000287,0.0003426118
2458759.911719501,0.9998330,0.0003427203
2458759.913108374,1.0001763,0.0003427131
2458759.914497248,1.0009421,0.0003427891
2458759.915886121,1.0011777,0.0003424960
2458759.917274995,1.0004032,0.0003426288
2458759.918663868,1.0003961,0.0003426319
2458759.920052742,0.9999826,0.0003426796
2458759.921441616,1.0006271,0.0003427315
2458759.922830489,0.9998117,0.0003425915
2458759.924219363,1.0000961,0.0003427030
2458759.926997110,1.0001792,0.0003426484
2458759.928385983,1.0003876,0.0003428407
2458759.929774857,1.0003270,0.0003425160
2458759.931163731,0.9996340,0.0003427782
2458759.932552604,1.0003218,0.0003428076
2458759.933941477,1.0000046,0.0003426996
2458759.935330351,1.0000787,0.0003429909
2458759.936719225,1.0001875,0.0003427211
2458759.938108098,1.0001532,0.0003426956
2458759.939496972,1.0001968,0.0003426680
2458759.940885846,1.0001119,0.0003427764
2458759.942274719,0.9993545,0.0003426488
2458759.943663592,0.9997963,0.0003427338
2458759.945052466,0.9996436,0.0003425969
2458759.946441339,1.0000284,0.0003427220
2458759.947830213,0.9995262,0.0003425502
2458759.949219087,0.9996607,0.0003427064
2458759.950607960,1.0001212,0.0003425722
2458759.951996834,1.0007082,0.0003427860
2458759.953385707,1.0002781,0.0003426766
2458759.954774581,0.9992199,0.0003424966
2458759.956163454,0.9999122,0.0003425881
2458759.957552328,1.0001279,0.0003427340
2458759.958941202,0.9999646,0.0003426200
2458759.960330075,0.9999931,0.0003426760
2458759.961718949,1.0000895,0.0003426903
2458759.963107822,0.9995714,0.0003425680
2458759.964496696,1.0000064,0.0003424887
2458759.965885569,0.9997622,0.0003425029
2458759.967274443,0.9996888,0.0003425440
2458759.968663317,1.0004119,0.0003427047
2458759.970052190,1.0003518,0.0003426093
2458759.971441064,0.9992486,0.0003423490
2458759.972829937,0.9998691,0.0003427460
2458759.974218811,0.9999466,0.0003426020
2458759.975607684,1.0003541,0.0003425472
2458759.976996558,0.9991916,0.0003423456
2458759.978385432,1.0004657,0.0003426592
2458759.979774305,1.0004313,0.0003427080
2458759.981163179,1.0002134,0.0003424418
2458759.982552052,1.0000078,0.0003424826
2458759.983940925,1.0001752,0.0003426144
2458759.985329799,1.0002937,0.0003426679
2458759.986718673,1.0000507,0.0003425922
2458759.988107546,0.9994500,0.0003426890
2458759.989496420,1.0003580,0.0003425719
2458759.990885294,1.0005982,0.0003425876
2458759.992274167,1.0002579,0.0003426049
2458759.993663040,1.0002051,0.0003424756
2458759.995051914,1.0001584,0.0003424592
2458759.996440787,0.9999140,0.0003423763
2458759.997829661,0.9991139,0.0003423560
2458759.999218535,0.9999008,0.0003423674
2458760.000607409,0.9996118,0.0003423870
2458760.001996282,0.9995659,0.0003423634
2458760.003385155,0.9998400,0.0003423397
2458760.004774029,1.0004883,0.0003424004
2458760.006162902,1.0001892,0.0003423972
2458760.007551776,1.0004994,0.0003425439
2458760.008940650,1.0004716,0.0003424891
2458760.010329523,1.0006590,0.0003424160
2458760.011718397,0.9998316,0.0003423532
2458760.013107270,1.0002133,0.0003424866
2458760.014496144,1.0006982,0.0003425710
2458760.015885017,0.9999317,0.0003425010
2458760.017273891,1.0001976,0.0003424152
2458760.018662764,0.9997522,0.0003424681
2458760.020051638,0.9997267,0.0003424311
2458760.021440512,1.0001234,0.0003424581
2458760.022829385,0.9996520,0.0003423635
2458760.024218258,1.0000719,0.0003425553
2458760.025607132,1.0004840,0.0003426811
2458760.026996006,1.0002682,0.0003425737
2458760.028384879,1.0000884,0.0003425366
2458760.029773753,1.0000391,0.0003427468
2458760.031162626,1.0000955,0.0003425221
2458760.032551500,0.9999537,0.0003424366
2458760.033940373,1.0001795,0.0003424584
2458760.035329247,1.0000900,0.0003424930
2458760.036718120,1.0003168,0.0003425300
2458760.038106994,1.0000775,0.0003425735
2458760.039495868,0.9994208,0.0003424450
2458760.040884741,1.0002247,0.0003425779
2458760.042273615,1.0003271,0.0003425624
2458760.043662488,1.0003604,0.0003425806
2458760.045051362,0.9998702,0.0003424916
2458760.046440235,0.9999202,0.0003426126
2458760.047829109,0.9993458,0.0003424593
2458760.049217983,0.9998787,0.0003425328
2458760.050606856,0.9994830,0.0003425126
2458760.051995730,0.9990721,0.0003425169
2458760.053384603,1.0003351,0.0003427146
2458760.054773477,0.9999581,0.0003426330
2458760.056162350,0.9991754,0.0003425459
2458760.057551224,0.9998448,0.0003426000
2458760.058940097,1.0001572,0.0003427208
2458760.060328971,1.0003500,0.0003427435
2458760.061717845,0.9999695,0.0003426411
2458760.063106718,0.9994497,0.0003425431
2458760.064495591,0.9997650,0.0003426055
2458760.065884465,0.9997516,0.0003425289
2458760.067273339,1.0002375,0.0003427068
2458760.068662212,1.0002780,0.0003427995
2458760.070051086,0.9996948,0.0003426547
2458760.071439959,1.0006716,0.0003427796
2458760.072828833,0.9994887,0.0003425510
2458760.074217706,1.0001090,0.0003425089
2458760.075606580,1.0000739,0.0003426833
2458760.076995453,0.9997627,0.0003427053
2458760.078384327,0.9997371,0.0003425165
2458760.079773201,1.0004730,0.0003426753
2458760.081162074,0.9996512,0.0003425301
2458760.082550948,1.0001182,0.0003427480
2458760.083939821,1.0002513,0.0003426229
2458760.085328694,1.0002241,0.0003427116
2458760.086717568,1.0000995,0.0003427929
2458760.088106442,1.0004622,0.0003428144
2458760.089495315,0.9994326,0.0003425242
2458760.090884189,1.0006765,0.0003427823
2458760.092273063,0.9995504,0.0003426363
2458760.093661936,0.9996654,0.0003427434
2458760.095050809,1.0001398,0.0003427391
2458760.096439683,1.0000895,0.0003426811
2458760.097828556,0.9998118,0.0003427604
2458760.099217430,1.0000199,0.0003426574
2458760.100606304,0.9997843,0.0003428448
2458760.101995177,1.0002856,0.0003426661
2458760.103384051,0.9996610,0.0003425930
2458760.104772924,1.0000573,0.0003428288
2458760.106161798,1.0002487,0.0003427748
2458760.107550671,0.9998439,0.0003426150
2458760.108939545,1.0002291,0.0003427688
2458760.110328418,0.9999067,0.0003426798
2458760.111717292,0.9998346,0.0003427710
2458760.113106166,0.9996707,0.0003426966
2458760.114495039,0.9998441,0.0003428591
2458760.115883912,1.0002508,0.0003428886
2458760.117272786,1.0003221,0.0003428995
2458760.118661660,0.9992535,0.0003426680
2458760.120050533,1.0000169,0.0003428912
2458760.121439407,0.9994753,0.0003425613
2458760.122828280,1.0001801,0.0003429067
2458760.124217154,1.0003355,0.0003427484
2458760.125606027,1.0002578,0.0003428871
2458760.126994901,0.9999706,0.0003428126
2458760.128383774,1.0005149,0.0003429023
2458760.129772648,0.9994961,0.0003427915
2458760.131161522,0.9990496,0.0003425935
2458760.132550395,0.9997424,0.0003427534
2458760.133939269,1.0000109,0.0003429024
2458760.135328142,0.9996197,0.0003427254
2458760.136717015,0.9993944,0.0003427338
2458760.138105889,0.9997701,0.0003427105
2458760.139494763,0.9999664,0.0003428098
2458760.140883636,0.9994713,0.0003427011
2458760.142272510,0.9996378,0.0003428940
2458760.143661383,1.0004024,0.0003431475
2458760.145050257,0.9997885,0.0003427650
2458760.146439130,0.9993989,0.0003426896
2458760.147828004,0.9996756,0.0003427530
2458760.149216877,0.9999128,0.0003427203
2458760.150605751,1.0001235,0.0003427889
2458760.151994625,1.0004082,0.0003428030
2458760.153383498,0.9997522,0.0003428242
2458760.154772372,0.9991127,0.0003426677
2458760.156161245,0.9998586,0.0003427679
2458760.157550118,0.9995576,0.0003426866
2458760.158938992,1.0000574,0.0003428197
2458760.160327866,0.9994336,0.0003426982
2458760.161716739,1.0009764,0.0003429327
2458760.163105613,1.0000659,0.0003427086
2458760.164494486,0.9997670,0.0003428055
2458760.165883359,0.9999099,0.0003426654
2458760.167272233,0.9996939,0.0003427040
2458760.168661107,1.0005860,0.0003428452
2458760.170049980,0.9996042,0.0003425924
2458760.171438854,0.9996180,0.0003426411
2458760.172827728,0.9999070,0.0003426831
2458760.174216601,1.0000589,0.0003426342
2458760.175605475,0.9996164,0.0003426301
2458760.176994348,1.0000744,0.0003425394
2458760.178383221,0.9998080,0.0003425347
2458760.179772095,1.0005026,0.0003428730
2458760.181160969,1.0003759,0.0003429286
2458760.182549842,1.0011661,0.0003427923
2458760.183938716,0.9999384,0.0003426674
2458760.185327589,0.9996080,0.0003426024
2458760.186716462,0.9994365,0.0003426706
2458760.188105336,1.0000195,0.0003426795
2458760.189494210,1.0002429,0.0003426737
2458760.190883083,1.0002247,0.0003425286
2458760.192271957,1.0005224,0.0003426612
2458760.193660831,1.0000535,0.0003425892
2458760.195049704,0.9996551,0.0003426265
2458760.196438577,1.0001528,0.0003429059
2458760.197827451,0.9996575,0.0003425549
2458760.199216324,0.9994616,0.0003424715
2458760.200605198,1.0003316,0.0003426879
2458760.201994072,1.0000377,0.0003426676
2458760.203382945,0.9999691,0.0003425768
2458760.204771819,0.9996788,0.0003425699
2458760.206160692,1.0006373,0.0003427059
2458760.207549566,0.9995535,0.0003424041
2458760.208938439,0.9997546,0.0003425477
2458760.210327313,0.9997925,0.0003425679
2458760.211716186,0.9997767,0.0003424868
2458760.213105060,1.0001834,0.0003426401
2458760.214493933,1.0007315,0.0003426118
2458760.215882807,1.0001183,0.0003427347
2458760.217271680,1.0004261,0.0003426119
2458760.218660554,1.0001318,0.0003425968
2458760.220049427,0.9996152,0.0003427065
2458760.221438301,1.0007323,0.0003425862
2458760.222827175,0.9995593,0.0003424024
2458760.224216048,1.0007100,0.0003425401
2458760.225604922,1.0002340,0.0003425840
2458760.226993795,1.0001545,0.0003425138
2458760.228382669,0.9994311,0.0003425466
2458760.229771542,0.9995611,0.0003423604
2458760.231160416,0.9996749,0.0003423364
2458760.232549289,1.0003862,0.0003425642
2458760.233938163,0.9997282,0.0003424367
2458760.235327036,0.9998483,0.0003426127
2458760.236715910,0.9996973,0.0003424011
2458760.238104783,1.0000443,0.0003425597
2458760.239493657,0.9998303,0.0003426418
2458760.240882530,0.9998912,0.0003427819
2458760.242271404,0.9999398,0.0003423531
2458760.243660277,0.9998711,0.0003423551
2458760.245049151,1.0002095,0.0003425209
2458760.246438025,1.0003808,0.0003424527
2458760.247826898,1.0001217,0.0003425236
2458760.249215771,1.0000385,0.0003424131
2458760.250604645,1.0006109,0.0003425746
2458760.251993519,0.9993543,0.0003423180
2458760.253382392,0.9993869,0.0003422727
2458760.254771266,1.0001137,0.0003423407
2458760.256160139,0.9999299,0.0003422255
2458760.257549013,0.9995031,0.0003424056
2458760.258937886,1.0003187,0.0003425500
2458760.260326760,1.0006365,0.0003427353
2458760.261715633,1.0007328,0.0003422470
2458760.263104507,0.9991857,0.0003421780
2458760.264493380,1.0000100,0.0003422837
2458760.265882254,1.0008891,0.0003424186
2458760.267271127,1.0000109,0.0003423297
2458760.268660001,0.9997585,0.0003422566
2458760.270048874,1.0003231,0.0003423642
2458760.271437748,1.0006884,0.0003422527
2458760.272826621,1.0003826,0.0003424946
2458760.274215495,0.9992511,0.0003424367
2458760.275604369,0.9997205,0.0003422830
2458760.276993242,1.0000978,0.0003423754
2458760.278382116,0.9996330,0.0003424526
2458760.279770989,1.0000705,0.0003423911
2458760.281159862,1.0001212,0.0003425140
2458760.282548736,0.9993157,0.0003422917
2458760.283937610,0.9998845,0.0003424422
2458760.285326483,1.0003097,0.0003424568
2458760.286715357,0.9997475,0.0003422906
2458760.288104230,1.0002281,0.0003424821
2458760.289493104,0.9998495,0.0003422393
2458760.290881977,0.9998855,0.0003423259
2458760.292270851,1.0002238,0.0003424617
2458760.293659724,0.9992812,0.0003421590
2458760.295048598,0.9997067,0.0003422591
2458760.296437471,0.9997408,0.0003423682
2458760.297826345,0.9991756,0.0003423068
2458760.299215219,0.9998745,0.0003426251
2458760.300604092,0.9996415,0.0003423964
2458760.301992965,0.9993321,0.0003422237
2458760.303381839,0.9999398,0.0003423016
2458760.304770712,0.9995226,0.0003423126
2458760.306159586,1.0000393,0.0003424304
2458760.307548460,0.9998685,0.0003423485
2458760.308937333,0.9999555,0.0003424942
2458760.310326206,1.0002883,0.0003424596
2458760.311715080,1.0001005,0.0003424031
2458760.313103954,0.9998187,0.0003422923
2458760.314492827,0.9991999,0.0003423625
2458760.315881701,1.0003675,0.0003424176
2458760.317270574,1.0000005,0.0003423735
2458760.318659448,0.9998657,0.0003423737
2458760.320048322,0.9994127,0.0003423039
2458760.321437195,1.0002012,0.0003424571
2458760.322826068,1.0003443,0.0003426439
2458760.324214942,0.9995814,0.0003422721
2458760.325603815,0.9998821,0.0003426123
2458760.326992689,1.0001297,0.0003424339
2458760.328381563,1.0000137,0.0003423033
2458760.329770436,0.9993120,0.0003423666
2458760.331159309,1.0004338,0.0003424783
2458760.332548183,0.9992674,0.0003423643
2458760.333937057,0.9985021,0.0003422613
2458760.335325930,0.9989827,0.0003423015
2458760.336714804,0.9985949,0.0003422004
2458760.338103677,0.9985768,0.0003422622
2458760.339492551,0.9972651,0.0003421416
2458760.340881424,0.9972349,0.0003419320
2458760.342270298,0.9963937,0.0003420895
2458760.343659171,0.9960833,0.0003420057
2458760.345048045,0.9964568,0.0003418040
2458760.346436918,0.9958961,0.0003417553
2458760.347825792,0.9955783,0.0003419100
2458760.349214665,0.9951666,0.0003416834
2458760.350603539,0.9953880,0.0003417428
2458760.351992412,0.9948151,0.0003417562
2458760.353381286,0.9949272,0.0003417938
2458760.354770159,0.9945528,0.0003417147
2458760.356159033,0.9943993,0.0003417284
2458760.357547906,0.9943640,0.0003419351
2458760.358936780,0.9942828,0.0003417717
2458760.360325653,0.9947229,0.0003418029
2458760.361714527,0.9942955,0.0003417006
2458760.363103400,0.9941840,0.0003415726
2458760.364492274,0.9939751,0.0003416459
2458760.365881147,0.9943266,0.0003417082
2458760.367270021,0.9940069,0.0003416800
2458760.368658895,0.9946907,0.0003419956
2458760.370047768,0.9942257,0.0003416340
2458760.371436642,0.9945272,0.0003418049
2458760.372825515,0.9937748,0.0003416952
2458760.374214388,0.9941667,0.0003417147
2458760.375603262,0.9936887,0.0003415662
2458760.376992136,0.9944193,0.0003417145
2458760.378381009,0.9935392,0.0003418918
2458760.379769883,0.9947883,0.0003417899
2458760.381158756,0.9942910,0.0003417348
2458760.382547630,0.9933656,0.0003417036
2458760.383936503,0.9941883,0.0003417168
2458760.385325377,0.9938210,0.0003416394
2458760.386714250,0.9947981,0.0003418697
2458760.388103124,0.9945362,0.0003418499
2458760.389491997,0.9940254,0.0003418354
2458760.390880871,0.9939311,0.0003417873
2458760.392269745,0.9945740,0.0003418645
2458760.393658618,0.9940241,0.0003418077
2458760.395047491,0.9935812,0.0003417320
2458760.396436365,0.9942553,0.0003420043
2458760.397825238,0.9941646,0.0003418299
2458760.399214112,0.9948355,0.0003418626
2458760.400602986,0.9939926,0.0003418531
2458760.401991859,0.9944562,0.0003417451
2458760.403380733,0.9947867,0.0003418750
2458760.404769606,0.9941783,0.0003417560
2458760.406158479,0.9952697,0.0003418961
2458760.407547353,0.9939875,0.0003417958
2458760.408936227,0.9950323,0.0003418844
2458760.410325100,0.9972604,0.0003423273
2458760.411713974,0.9957791,0.0003420638
2458760.413102847,0.9964767,0.0003421376
2458760.414491721,0.9966356,0.0003421650
2458760.415880594,0.9970724,0.0003423737
2458760.417269468,0.9965689,0.0003421976
2458760.418658341,0.9976242,0.0003422535
2458760.420047215,0.9977156,0.0003423194
2458760.421436088,0.9979693,0.0003423385
2458760.422824962,0.9987490,0.0003425227
2458760.424213836,0.9985135,0.0003423401
2458760.425602709,0.9995747,0.0003426104
2458760.426991582,0.9991931,0.0003425028
2458760.428380456,0.9997874,0.0003427012
2458760.429769329,1.0001451,0.0003427514
2458760.431158203,0.9994611,0.0003426565
2458760.432547077,1.0001296,0.0003427009
2458760.433935950,1.0002965,0.0003427967
2458760.435324823,1.0005440,0.0003426735
2458760.436713697,1.0000705,0.0003426560
2458760.438102570,0.9996455,0.0003426537
2458760.439491444,0.9997804,0.0003424719
2458760.440880318,0.9996322,0.0003428271
2458760.442269191,0.9997633,0.0003425903
2458760.443658065,0.9997952,0.0003426793
2458760.445046938,1.0010077,0.0003429726
2458760.446435811,0.9996410,0.0003426524
2458760.447824685,1.0004600,0.0003427303
2458760.449213559,0.9995962,0.0003427162
2458760.450602432,0.9995154,0.0003425756
2458760.451991306,0.9998173,0.0003427935
2458760.453380179,0.9994871,0.0003427427
2458760.454769053,0.9994290,0.0003428769
2458760.456157926,1.0001006,0.0003427042
2458760.457546800,1.0001303,0.0003428518
2458760.458935673,1.0001140,0.0003428029
2458760.460324547,1.0000469,0.0003427108
2458760.461713420,0.9995924,0.0003426567
2458760.463102294,0.9997173,0.0003427948
2458760.464491168,0.9997765,0.0003426908
2458760.465880041,0.9998559,0.0003426777
2458760.467268914,1.0000238,0.0003428289
2458760.468657788,0.9999042,0.0003427181
2458760.470046661,0.9999213,0.0003425956
2458760.471435535,0.9998783,0.0003428479
2458760.472824409,0.9996819,0.0003427117
2458760.474213282,1.0002746,0.0003428136
2458760.475602156,0.9995740,0.0003427598
2458760.476991029,0.9999685,0.0003427657
2458760.478379902,1.0001080,0.0003429551
2458760.479768776,0.9997633,0.0003426811
2458760.481157650,0.9998986,0.0003428732
2458760.482546523,0.9992929,0.0003426975
2458760.483935397,0.9995296,0.0003426745
2458760.485324270,1.0005563,0.0003428688
2458760.486713144,1.0002309,0.0003429922
2458760.488102017,0.9995675,0.0003428129
2458760.489490891,0.9997365,0.0003427830
2458760.490879764,0.9997639,0.0003427494
2458760.492268638,1.0000192,0.0003427757
2458760.493657511,1.0001010,0.0003428208
2458760.495046385,0.9997001,0.0003427323
2458760.496435258,0.9996846,0.0003428078
2458760.497824132,0.9996474,0.0003428491
2458760.499213005,0.9994698,0.0003428474
2458760.500601879,0.9995114,0.0003427457
2458760.501990752,0.9995209,0.0003429933
2458760.503379626,1.0004079,0.0003429707
2458760.504768499,0.9999937,0.0003429520
2458760.506157373,0.9999236,0.0003429533
2458760.507546247,0.9997284,0.0003428985
2458760.508935120,0.9999095,0.0003429140
2458760.510323993,0.9996539,0.0003428878
2458760.511712867,1.0010094,0.0003431649
2458760.513101740,1.0001443,0.0003428406
2458760.514490614,0.9992035,0.0003429699
2458760.515879488,0.9998040,0.0003429780
2458760.517268361,0.9998229,0.0003429617
2458760.518657234,1.0003647,0.0003428569
2458760.520046108,0.9998337,0.0003429447
2458760.521434982,0.9989917,0.0003428202
2458760.522823855,0.9998564,0.0003428819
2458760.524212729,0.9994979,0.0003428581
2458760.525601602,0.9998502,0.0003428004
2458760.526990476,0.9994126,0.0003428528
2458760.528379350,1.0008568,0.0003430234
2458760.529768223,0.9992936,0.0003428735
2458760.531157096,1.0002489,0.0003429487
2458760.532545970,1.0004748,0.0003430199
2458760.533934843,0.9991712,0.0003428162
2458760.535323717,0.9996779,0.0003429052
2458760.536712591,1.0001162,0.0003430087
2458760.538101464,0.9996722,0.0003430158
2458760.539490337,1.0007009,0.0003430152
2458760.540879211,0.9999481,0.0003430014
2458760.542268084,1.0003162,0.0003430268
2458760.543656958,1.0000457,0.0003430738
2458760.545045832,0.9996544,0.0003428423
2458760.546434705,1.0000159,0.0003430372
2458760.547823579,1.0002272,0.0003430566
2458760.549212452,0.9997426,0.0003429909
2458760.550601325,0.9999087,0.0003430004
2458760.551990199,0.9998303,0.0003431223
2458760.553379073,1.0000511,0.0003430477
2458760.554767946,0.9996265,0.0003429707
2458760.556156820,0.9992863,0.0003429187
2458760.557545693,1.0004489,0.0003431396
2458760.558934567,1.0000270,0.0003430428
2458760.560323440,0.9998823,0.0003431234
2458760.561712314,1.0001331,0.0003430734
2458760.563101187,0.9994965,0.0003430736
2458760.564490061,1.0001117,0.0003431609
2458760.565878934,1.0003622,0.0003433753
2458760.567267808,1.0003223,0.0003432650
2458760.568656681,0.9998242,0.0003430500
2458760.570045555,1.0001248,0.0003432823
2458760.571434428,0.9999696,0.0003433069
2458760.572823302,0.9993338,0.0003431283
2458760.574212175,0.9991540,0.0003430434
2458760.575601049,0.9993645,0.0003432386
2458760.576989922,0.9998467,0.0003431956
2458760.578378796,1.0003114,0.0003432671
2458760.579767670,0.9998241,0.0003431716
2458760.581156543,1.0005747,0.0003433519
2458760.582545416,0.9997065,0.0003431682
2458760.583934290,0.9995692,0.0003431523
2458760.585323164,0.9990183,0.0003429886
2458760.586712037,1.0001468,0.0003434049
2458760.588100911,0.9998639,0.0003432421
2458760.589489784,1.0006950,0.0003433245
2458760.590878658,0.9993830,0.0003431474
2458760.592267531,0.9997533,0.0003431722
2458760.593656405,1.0002258,0.0003432102
2458760.595045278,0.9994904,0.0003431855
2458760.596434152,1.0000957,0.0003432114
2458760.597823025,0.9996082,0.0003431797
2458760.599211899,1.0001980,0.0003432365
2458760.600600772,1.0000650,0.0003432854
2458760.601989646,1.0000186,0.0003430724
2458760.603378519,0.9999932,0.0003430842
2458760.604767393,0.9999956,0.0003430779
2458760.606156266,0.9997479,0.0003434497
2458760.607545140,1.0000767,0.0003432115
2458760.608934013,1.0002715,0.0003431899
2458760.611711761,1.0001038,0.0003433415
2458760.613100634,1.0001873,0.0003433825
2458760.614489507,0.9999635,0.0003433514
2458760.615878381,0.9992786,0.0003431649
2458760.617267254,1.0003123,0.0003432827
2458760.618656128,1.0000039,0.0003432861
2458760.620045002,0.9999595,0.0003435399
2458760.621433875,0.9999837,0.0003434485
2458760.622822748,1.0000237,0.0003434709
2458760.624211622,0.9999840,0.0003433491
2458760.625600496,1.0006053,0.0003437247
2458760.626989369,0.9992293,0.0003430870
2458760.628378243,0.9996989,0.0003434420
2458760.629767116,1.0000230,0.0003432913
2458760.631155990,0.9997234,0.0003433067
2458760.632544864,0.9999921,0.0003433111
2458760.633933737,1.0000088,0.0003433964
2458760.635322610,1.0003509,0.0003433121
2458760.636711484,1.0006618,0.0003434656
2458760.638100358,0.9999053,0.0003435051
2458760.639489231,0.9998471,0.0003434496
2458760.640878105,1.0002299,0.0003433913
2458760.642266978,1.0004921,0.0003435332
2458760.643655851,1.0002171,0.0003433602
2458760.645044725,1.0003885,0.0003432374
2458760.646433599,1.0001344,0.0003434199
2458760.647822472,0.9999171,0.0003433934
2458760.649211346,1.0003371,0.0003438226
2458760.650600219,0.9998914,0.0003433470
2458760.651989093,1.0002300,0.0003434949
2458760.653377966,0.9999582,0.0003434193
2458760.654766840,1.0001526,0.0003434430
2458760.656155713,1.0005529,0.0003433850
2458760.657544587,1.0008075,0.0003434125
2458760.658933460,1.0006998,0.0003435749
2458760.660322334,1.0006310,0.0003435373
2458760.661711207,1.0000653,0.0003434796
2458760.663100081,0.9997301,0.0003433790
2458760.664488954,1.0000094,0.0003433258
2458760.665877828,0.9998885,0.0003433496
2458760.667266701,0.9992145,0.0003431958
2458760.668655575,0.9998286,0.0003433784
2458760.670044448,1.0002213,0.0003434695
2458760.671433322,1.0000214,0.0003434429
2458760.672822196,0.9991507,0.0003432434
2458760.674211069,1.0000745,0.0003433941
2458760.675599942,0.9998035,0.0003433728
2458760.676988816,1.0000353,0.0003434459
2458760.678377690,1.0001995,0.0003434364
2458760.679766563,0.9996826,0.0003433299
2458760.681155437,0.9995894,0.0003434016
2458760.682544310,0.9991761,0.0003435296
2458760.683933184,1.0002896,0.0003434019
2458760.685322057,0.9997989,0.0003433699
2458760.686710931,0.9996629,0.0003433564
2458760.688099804,1.0004188,0.0003435290
2458760.689488678,1.0004412,0.0003434039
2458760.690877551,1.0004863,0.0003434279
2458760.692266425,0.9996394,0.0003434448
2458760.693655298,1.0002868,0.0003434853
2458760.695044172,1.0007213,0.0003433883
2458760.696433045,0.9999330,0.0003434093
2458760.697821919,1.0000828,0.0003434173
2458760.699210792,1.0003991,0.0003434256
2458760.700599666,0.9996997,0.0003435161
2458760.701988540,1.0008094,0.0003435094
2458760.703377413,0.9998704,0.0003432147
2458760.704766287,1.0003159,0.0003434284
2458760.706155160,0.9992486,0.0003433982
2458760.707544033,1.0000598,0.0003434795
2458760.708932907,0.9997928,0.0003435483
2458760.710321781,0.9993757,0.0003435038
2458760.711710654,1.0002856,0.0003435482
2458760.713099528,0.9997018,0.0003435566
2458760.714488401,1.0000263,0.0003435803
2458760.715877275,1.0000701,0.0003436376
2458760.717266148,0.9994076,0.0003436218
2458760.718655022,0.9997931,0.0003435503
2458760.720043895,0.9993872,0.0003435876
2458760.721432769,1.0000270,0.0003435944
2458760.722821642,1.0000597,0.0003436209
2458760.724210516,0.9999181,0.0003435465
2458760.725599390,0.9993596,0.0003435071
2458760.726988263,1.0000711,0.0003435770
2458760.728377136,1.0000168,0.0003435999
2458760.729766010,0.9993387,0.0003435632
2458760.731154884,0.9997908,0.0003434897
2458760.732543757,0.9996512,0.0003436258
2458760.733932631,0.9997166,0.0003435717
2458760.735321505,1.0004709,0.0003437427
2458760.736710378,0.9998094,0.0003436346
2458760.738099251,1.0000114,0.0003435872
2458760.739488125,1.0002452,0.0003437518
2458760.740876998,1.0002291,0.0003437380
2458760.742265872,1.0003859,0.0003439182
2458760.743654746,0.9993606,0.0003436527
2458760.745043619,0.9997404,0.0003436013
2458760.746432493,1.0007632,0.0003438819
2458760.747821366,1.0000834,0.0003438731
2458760.749210239,0.9999526,0.0003437114
2458760.750599113,0.9998903,0.0003438201
2458760.751987987,1.0003840,0.0003438722
2458760.753376860,0.9998488,0.0003439167
2458760.754765734,0.9992097,0.0003436653
2458760.756154608,1.0000873,0.0003439402
2458760.757543480,0.9995362,0.0003437325
2458760.758932354,0.9998004,0.0003437560
2458760.760321228,1.0001707,0.0003439281
2458760.761710101,0.9999585,0.0003439135
2458760.763098975,0.9997014,0.0003439192
2458760.764487849,1.0003364,0.0003439811
2458760.765876722,0.9992404,0.0003436919
2458760.767265595,1.0000300,0.0003439269
2458760.768654469,1.0003691,0.0003439976
2458760.770043342,1.0001187,0.0003439144
2458760.771432216,0.9998969,0.0003438988
2458760.772821090,0.9993207,0.0003439302
2458760.774209963,0.9996012,0.0003438869
2458760.775598837,1.0001850,0.0003440005
2458760.776987710,1.0000262,0.0003438741
2458760.778376583,1.0002254,0.0003444278
2458760.779765457,0.9997771,0.0003440191
2458760.781154331,1.0001789,0.0003441057
2458760.782543204,1.0000646,0.0003439769
2458760.783932078,0.9993326,0.0003438879
2458760.785320952,0.9995879,0.0003440840
2458760.786709825,0.9999004,0.0003439988
2458760.788098698,1.0003791,0.0003441810
2458760.789487572,1.0000800,0.0003439757
2458760.790876445,0.9992308,0.0003439117
2458760.792265319,0.9996562,0.0003439971
2458760.793654193,0.9992871,0.0003440364
2458760.795043066,1.0004947,0.0003442726
2458760.796431940,0.9999635,0.0003441032
2458760.797820813,0.9995276,0.0003441463
2458760.799209686,1.0001070,0.0003442126
2458760.800598560,0.9999579,0.0003443628
2458760.801987434,0.9992194,0.0003439323
2458760.803376307,1.0000256,0.0003442050
2458760.804765181,1.0000782,0.0003441971
2458760.806154055,0.9997740,0.0003442355
2458760.807542928,1.0000947,0.0003442545
2458760.808931801,0.9997096,0.0003443491
2458760.810320675,0.9998388,0.0003442845
2458760.811709548,1.0001303,0.0003442117
2458760.813098422,0.9998706,0.0003441917
2458760.814487296,1.0008304,0.0003443663
2458760.815876169,1.0002542,0.0003442695
2458760.817265043,0.9998956,0.0003443337
2458760.818653916,1.0002099,0.0003445982
2458760.820042790,0.9997434,0.0003442295
2458760.821431663,1.0011828,0.0003445396
2458760.822820537,1.0001148,0.0003443682
2458760.824209410,1.0001039,0.0003443489
2458760.825598284,1.0001152,0.0003444206
2458760.826987158,1.0003387,0.0003445444
2458760.828376031,0.9998006,0.0003442782
2458760.829764904,1.0007022,0.0003445106
2458760.831153778,1.0002147,0.0003447074
2458760.832542652,0.9996792,0.0003444052
2458760.833931525,1.0000947,0.0003443715
2458760.835320399,0.9995429,0.0003443610
2458760.836709273,0.9995652,0.0003444249
2458760.838098146,1.0003165,0.0003444320
2458760.839487019,1.0002712,0.0003445900
2458760.840875893,1.0005362,0.0003445559
2458760.842264766,0.9998652,0.0003444942
2458760.843653640,1.0005389,0.0003444975
2458760.845042514,0.9993914,0.0003445112
2458760.846431387,1.0000710,0.0003447916
2458760.847820261,1.0000269,0.0003446142
2458760.849209134,0.9993789,0.0003443944
2458760.850598007,0.9998278,0.0003444051
2458760.851986881,0.9995219,0.0003444850
2458760.853375755,0.9995113,0.0003444488
2458760.854764628,0.9990610,0.0003442374
2458760.856153502,0.9995782,0.0003445218
2458760.857542376,1.0004664,0.0003446585
2458760.858931249,0.9996699,0.0003444894
2458760.860320122,1.0004296,0.0003444887
2458760.861708996,1.0002661,0.0003444296
2458760.863097869,0.9991066,0.0003444227
2458760.864486743,1.0001920,0.0003444980
2458760.865875617,0.9993952,0.0003444339
2458760.867264490,1.0004399,0.0003445842
2458760.868653364,1.0005257,0.0003446157
2458760.870042237,0.9998734,0.0003443826
2458760.871431111,0.9991261,0.0003443930
2458760.872819984,1.0005376,0.0003446355
2458760.874208858,0.9996392,0.0003444814
2458760.875597732,0.9997178,0.0003444966
2458760.876986605,0.9995626,0.0003444333
2458760.878375479,0.9997937,0.0003444246
2458760.879764352,0.9998947,0.0003444692
2458760.881153226,0.9995049,0.0003445542
2458760.882542099,0.9992451,0.0003444417
2458760.883930973,0.9996772,0.0003445334
2458760.885319846,0.9997914,0.0003445552
2458760.886708720,0.9995814,0.0003445196
2458760.888097594,1.0001362,0.0003445452
2458760.889486467,1.0002579,0.0003445279
2458760.890875340,1.0001400,0.0003446678
2458760.892264214,0.9998236,0.0003445139
2458760.893653088,1.0000168,0.0003446217
2458760.895041961,1.0002885,0.0003445939
2458760.896430835,0.9995911,0.0003445596
2458760.897819708,0.9995865,0.0003444954
2458760.899208582,0.9997564,0.0003444771
2458760.900597455,0.9996028,0.0003444243
2458760.901986329,0.9992928,0.0003444310
2458760.903375202,0.9999047,0.0003445181
2458760.904764076,0.9997345,0.0003444846
2458760.906152950,0.9995333,0.0003443504
2458760.907541823,1.0000518,0.0003445233
2458760.908930697,1.0001832,0.0003444630
2458760.910319570,1.0006673,0.0003445714
2458760.911708444,1.0003733,0.0003446172
2458760.913097317,0.9995433,0.0003443799
2458760.914486191,0.9998016,0.0003444336
2458760.915875065,0.9994521,0.0003443834
2458760.917263938,1.0003931,0.0003444674
2458760.918652812,1.0001422,0.0003447067
2458760.920041685,0.9998994,0.0003442254
2458760.921430558,0.9994856,0.0003443634
2458760.922819432,1.0000936,0.0003443848
2458760.924208306,0.9999830,0.0003444700
2458760.925597179,0.9992294,0.0003443593
2458760.926986053,0.9997603,0.0003443142
2458760.928374927,0.9998199,0.0003444780
2458760.929763800,1.0005115,0.0003445425
2458760.931152673,0.9993411,0.0003444693
2458760.932541547,1.0005310,0.0003443780
2458760.933930421,0.9995206,0.0003445483
2458760.935319294,1.0004549,0.0003443834
2458760.936708168,0.9999250,0.0003443972
2458760.938097042,0.9998051,0.0003444358
2458760.939485915,0.9999684,0.0003445581
2458760.940874788,0.9997001,0.0003442622
2458760.942263662,0.9996294,0.0003442722
2458760.943652535,0.9997095,0.0003443185
2458760.945041409,1.0002544,0.0003444429
2458760.946430283,0.9994689,0.0003441981
2458760.947819156,0.9999270,0.0003442024
2458760.949208030,0.9996759,0.0003444019
2458760.950596903,1.0003637,0.0003443264
2458760.951985777,0.9997221,0.0003442709
2458760.953374650,1.0001703,0.0003442541
2458760.954763524,1.0004952,0.0003443006
2458760.956152398,0.9998820,0.0003444275
2458760.957541271,0.9997273,0.0003441702
2458760.958930145,1.0004404,0.0003441932
2458760.960319018,1.0000807,0.0003441663
2458760.961707892,0.9995150,0.0003441498
2458760.963096765,0.9998465,0.0003441466
2458760.964485639,0.9993459,0.0003442020
2458760.965874513,0.9994578,0.0003441131
2458760.967263386,0.9999155,0.0003441538
2458760.968652260,1.0000176,0.0003442203
2458760.970041133,1.0003626,0.0003443058
2458760.971430007,0.9994083,0.0003441798
2458760.972818880,1.0001548,0.0003442349
2458760.974207754,0.9997640,0.0003441073
2458760.975596628,1.0001705,0.0003441671
2458760.976985501,0.9998403,0.0003440043
2458760.978374375,0.9998230,0.0003440595
2458760.979763248,0.9996353,0.0003440368
2458760.981152121,1.0002423,0.0003441033
2458760.982540995,0.9998702,0.0003441476
2458760.983929869,0.9996404,0.0003440309
2458760.985318742,1.0009904,0.0003442216
2458760.986707616,0.9998075,0.0003440707
2458760.988096490,0.9996246,0.0003441454
2458760.989485363,1.0002524,0.0003443125
2458760.990874236,0.9998723,0.0003440865
2458760.992263110,1.0004207,0.0003441873
2458760.993651984,0.9997695,0.0003440625
2458760.995040857,0.9996279,0.0003439635
2458760.996429731,0.9995357,0.0003441329
2458760.997818605,0.9994634,0.0003440504
2458760.999207478,1.0002894,0.0003441823
2458761.000596351,0.9994751,0.0003440617
2458761.001985225,0.9997005,0.0003440524
2458761.003374099,1.0002053,0.0003441637
2458761.004762972,1.0001761,0.0003440918
2458761.006151846,1.0000539,0.0003441219
2458761.007540720,0.9996876,0.0003439526
2458761.008929593,1.0003407,0.0003440771
2458761.010318466,1.0002828,0.0003441066
2458761.011707340,0.9995443,0.0003440147
2458761.013096214,1.0003288,0.0003440279
2458761.014485087,0.9996213,0.0003439904
2458761.015873961,0.9989899,0.0003439896
2458761.017262835,1.0000229,0.0003440545
2458761.018651708,0.9997475,0.0003439815
2458761.020040581,0.9999419,0.0003440335
2458761.021429455,1.0001307,0.0003442019
2458761.022818329,0.9991522,0.0003439434
2458761.024207202,1.0008190,0.0003443298
2458761.025596076,0.9997698,0.0003442187
2458761.026984949,1.0003996,0.0003441668
2458761.028373823,1.0002091,0.0003440679
2458761.029762696,0.9997223,0.0003441711
2458761.031151570,0.9997482,0.0003440922
2458761.032540444,1.0002815,0.0003442836
2458761.033929317,0.9997479,0.0003442998
2458761.035318191,0.9996321,0.0003441668
2458761.036707065,0.9999854,0.0003441698
2458761.038095938,0.9998529,0.0003441517
2458761.039484812,1.0010682,0.0003443068
2458761.040873685,0.9997641,0.0003442993
2458761.042262559,0.9998961,0.0003440778
2458761.043651432,1.0005049,0.0003443084
2458761.045040306,1.0001956,0.0003441661
2458761.046429180,1.0003980,0.0003443056
2458761.047818053,1.0001529,0.0003443856
2458761.049206926,1.0001918,0.0003442505
2458761.050595800,0.9991214,0.0003441113
2458761.051984674,1.0005641,0.0003443611
2458761.053373547,0.9995827,0.0003441987
2458761.054762421,1.0001346,0.0003442082
2458761.056151295,1.0004340,0.0003444549
2458761.057540168,0.9999659,0.0003443052
2458761.058929042,0.9998564,0.0003443794
2458761.060317915,0.9997950,0.0003442678
2458761.061706789,1.0003141,0.0003443635
2458761.063095662,1.0000955,0.0003443190
2458761.064484536,0.9999351,0.0003444815
2458761.065873410,0.9999843,0.0003443393
2458761.067262283,0.9994389,0.0003443132
2458761.068651157,0.9998655,0.0003443624
2458761.070040030,0.9999085,0.0003446943
2458761.071428904,1.0007547,0.0003445323
2458761.072817778,1.0002968,0.0003445596
2458761.074206651,0.9999630,0.0003444481
2458761.075595525,0.9993641,0.0003443362
2458761.076984399,0.9998620,0.0003446090
2458761.078373272,0.9996743,0.0003444203
2458761.079762145,0.9999657,0.0003445307
2458761.081151019,0.9999035,0.0003445368
2458761.082539893,0.9996769,0.0003445985
2458761.083928766,0.9996247,0.0003444968
2458761.085317640,0.9999510,0.0003446136
2458761.086706514,0.9996422,0.0003446998
2458761.088095387,1.0001398,0.0003445956
2458761.089484260,0.9998502,0.0003445897
2458761.090873134,0.9998020,0.0003446451
2458761.092262008,1.0000329,0.0003445654
2458761.093650881,0.9999007,0.0003448199
2458761.095039755,1.0006475,0.0003447476
2458761.096428629,1.0001501,0.0003445996
2458761.097817502,0.9995162,0.0003448657
2458761.099206375,0.9996711,0.0003446533
2458761.100595249,0.9998342,0.0003447004
2458761.101984123,0.9999122,0.0003446622
2458761.103372996,0.9999228,0.0003448317
2458761.104761870,1.0000777,0.0003446937
2458761.106150744,1.0000963,0.0003446658
2458761.107539617,0.9999344,0.0003447829
2458761.108928491,0.9997788,0.0003447397
2458761.110317364,1.0009996,0.0003449049
2458761.111706238,1.0004964,0.0003447830
2458761.113095112,1.0002937,0.0003448933
2458761.114483985,0.9999767,0.0003447696
2458761.115872859,1.0003989,0.0003448094
2458761.117261732,1.0002599,0.0003448813
2458761.118650606,1.0001372,0.0003450416
2458761.120039479,0.9999680,0.0003448073
2458761.121428353,1.0001372,0.0003448466
2458761.122817227,1.0000980,0.0003447667
2458761.124206100,1.0001735,0.0003447279
2458761.125594974,1.0007529,0.0003448163
2458761.126983847,0.9991879,0.0003448168
2458761.128372721,1.0001001,0.0003449143
2458761.129761595,1.0003758,0.0003448552
2458761.131150468,1.0002672,0.0003449321
2458761.132539342,0.9997448,0.0003448434
2458761.133928216,1.0000181,0.0003449554
2458761.135317089,1.0002442,0.0003450812
2458761.136705962,1.0001821,0.0003448373
2458761.138094836,1.0012486,0.0003449617
2458761.139483710,0.9994991,0.0003448703
2458761.140872584,0.9998916,0.0003448514
2458761.142261457,0.9997563,0.0003448100
2458761.143650331,1.0004464,0.0003449095
2458761.145039205,0.9998600,0.0003448024
2458761.146428078,1.0006509,0.0003449697
2458761.147816951,1.0002084,0.0003448795
2458761.149205825,0.9995059,0.0003447689
2458761.150594699,0.9999673,0.0003448469
2458761.151983572,1.0001738,0.0003450091
2458761.153372446,1.0000698,0.0003447853
2458761.154761320,0.9997308,0.0003447472
2458761.156150193,0.9998676,0.0003448226
2458761.157539067,0.9996559,0.0003447481
2458761.158927940,0.9997217,0.0003448064
2458761.160316814,0.9997995,0.0003449454
2458761.161705688,1.0009539,0.0003448746
2458761.163094561,0.9993520,0.0003447496
2458761.164483435,1.0008661,0.0003449606
2458761.165872308,1.0001282,0.0003448185
2458761.167261182,0.9996629,0.0003448138
2458761.168650056,0.9999028,0.0003448884
2458761.170038929,0.9998611,0.0003448250
2458761.171427803,1.0004290,0.0003448827
2458761.172816677,0.9999351,0.0003447856
2458761.174205550,1.0001204,0.0003450115
2458761.175594423,0.9997276,0.0003448444
2458761.176983297,1.0000261,0.0003448070
2458761.178372171,1.0001162,0.0003448850
2458761.179761044,1.0003355,0.0003450384
2458761.181149918,0.9996149,0.0003447771
2458761.182538792,1.0004280,0.0003450746
2458761.183927665,0.9997328,0.0003447619
2458761.185316539,0.9998361,0.0003448989
2458761.186705413,0.9998710,0.0003447447
2458761.188094286,1.0002826,0.0003448159
2458761.189483160,0.9997071,0.0003446998
2458761.190872034,1.0002232,0.0003450522
2458761.192260907,1.0002632,0.0003446726
2458761.193649780,1.0001040,0.0003447196
2458761.195038654,1.0003126,0.0003449256
2458761.196427528,1.0001489,0.0003447607
2458761.197816401,0.9998850,0.0003446016
2458761.199205275,1.0008186,0.0003447313
2458761.200594149,0.9996972,0.0003445911
2458761.201983023,0.9999870,0.0003446162
2458761.203371896,0.9993547,0.0003444819
2458761.204760769,1.0004415,0.0003447028
2458761.206149643,0.9999846,0.0003446264
2458761.207538517,1.0003686,0.0003447192
2458761.208927390,0.9996294,0.0003444613
2458761.210316264,1.0008134,0.0003448659
2458761.211705138,1.0012205,0.0003447025
2458761.213094011,1.0005000,0.0003444300
2458761.214482885,1.0008271,0.0003446215
2458761.215871759,0.9999466,0.0003445805
2458761.217260632,0.9996695,0.0003444425
2458761.218649506,1.0003015,0.0003445332
2458761.220038380,0.9998612,0.0003444153
2458761.221427253,1.0002174,0.0003446312
2458761.222816126,0.9998198,0.0003445275
2458761.224205000,0.9999499,0.0003445610
2458761.225593874,1.0000503,0.0003444059
2458761.226982748,0.9999363,0.0003444301
2458761.228371621,1.0005519,0.0003445462
2458761.229760495,1.0002790,0.0003444047
2458761.231149368,1.0002374,0.0003444613
2458761.232538242,1.0001273,0.0003444105
2458761.233927115,0.9994057,0.0003443770
2458761.235315989,1.0000832,0.0003444591
2458761.236704863,0.9994983,0.0003443081
2458761.238093737,0.9996500,0.0003442458
2458761.239482610,1.0002172,0.0003444071
2458761.240871484,1.0002397,0.0003444126
2458761.242260357,0.9998734,0.0003445238
2458761.243649231,0.9994884,0.0003442614
2458761.245038105,1.0005109,0.0003444011
2458761.246426979,0.9995132,0.0003441499
2458761.247815852,0.9997428,0.0003444329
2458761.249204725,1.0002929,0.0003444978
2458761.250593599,1.0002209,0.0003442846
2458761.251982473,1.0001995,0.0003444359
2458761.253371346,1.0000570,0.0003443679
2458761.254760220,0.9996548,0.0003443839
2458761.256149094,0.9998300,0.0003442646
2458761.257537968,0.9991040,0.0003442936
2458761.258926841,1.0000469,0.0003442695
2458761.260315714,0.9999825,0.0003442617
2458761.261704588,1.0005142,0.0003444455
2458761.263093462,1.0003502,0.0003445171
2458761.264482336,1.0005666,0.0003442760
2458761.265871209,1.0000206,0.0003440877
2458761.267260083,0.9999003,0.0003441570
2458761.268648956,1.0002956,0.0003442713
2458761.270037830,0.9997933,0.0003441038
2458761.271426704,0.9996142,0.0003441313
2458761.272815577,1.0006255,0.0003441829
2458761.274204451,0.9995442,0.0003442872
2458761.275593325,1.0000217,0.0003442266
2458761.276982198,1.0002607,0.0003443044
2458761.278371072,1.0004320,0.0003442515
2458761.279759946,0.9999005,0.0003441283
2458761.281148819,1.0003985,0.0003443606
2458761.282537693,0.9998237,0.0003441476
2458761.283926567,1.0005219,0.0003441245
2458761.285315440,0.9998367,0.0003440694
2458761.286704314,1.0001135,0.0003441909
2458761.288093187,0.9998191,0.0003442547
2458761.289482061,0.9996432,0.0003442822
2458761.290870935,1.0004088,0.0003442941
2458761.292259809,1.0002464,0.0003443395
2458761.293648682,0.9998736,0.0003440948
2458761.295037556,1.0004560,0.0003441372
2458761.296426429,1.0002219,0.0003442932
2458761.297815303,1.0005236,0.0003441654
2458761.299204177,0.9998915,0.0003441255
2458761.300593050,0.9998196,0.0003440636
2458761.301981924,0.9998054,0.0003441743
2458761.303370798,0.9998203,0.0003441427
2458761.304759671,0.9994249,0.0003442081
2458761.306148545,1.0003142,0.0003440976
2458761.307537418,1.0000767,0.0003441106
2458761.308926292,0.9998003,0.0003440691
2458761.310315166,0.9992359,0.0003439426
2458761.311704040,1.0006157,0.0003442809
2458761.313092913,1.0008264,0.0003443926
2458761.314481787,0.9992988,0.0003441012
2458761.315870660,1.0004039,0.0003442028
2458761.317259534,1.0002871,0.0003442396
2458761.318648408,1.0001726,0.0003444992
2458761.320037282,0.9996472,0.0003441608
2458761.321426155,0.9999767,0.0003442396
2458761.322815028,1.0006008,0.0003442814
2458761.324203902,0.9994829,0.0003441320
2458761.325592776,1.0003762,0.0003442526
2458761.326981650,0.9998411,0.0003441394
2458761.328370523,0.9993791,0.0003441248
2458761.329759397,0.9999208,0.0003442027
2458761.331148271,1.0002162,0.0003444898
2458761.332537144,1.0000920,0.0003442758
2458761.333926018,0.9995669,0.0003442003
2458761.335314892,1.0007565,0.0003443003
2458761.336703765,0.9996607,0.0003441904
2458761.338092639,0.9995026,0.0003442474
2458761.339481513,0.9994979,0.0003441127
2458761.340870386,1.0001862,0.0003443045
2458761.342259260,0.9990657,0.0003442971
2458761.343648134,1.0003358,0.0003443209
2458761.345037007,1.0005024,0.0003444069
2458761.346425881,1.0006539,0.0003443451
2458761.347814755,0.9992485,0.0003442734
2458761.349203628,0.9998607,0.0003443016
2458761.350592502,1.0000119,0.0003442811
2458761.351981376,1.0002804,0.0003443722
2458761.353370249,0.9991671,0.0003443631
2458761.354759123,0.9998554,0.0003442585
2458761.356147997,0.9999110,0.0003444241
2458761.357536871,0.9995351,0.0003443601
2458761.358925744,0.9998854,0.0003445989
2458761.360314618,1.0002157,0.0003443988
2458761.361703491,1.0001610,0.0003443652
2458761.363092365,1.0000892,0.0003443248
2458761.364481239,1.0001987,0.0003443600
2458761.365870113,0.9997579,0.0003443258
2458761.367258986,1.0006822,0.0003445091
2458761.368647860,1.0001842,0.0003444789
2458761.370036733,1.0005958,0.0003446316
2458761.371425607,0.9995282,0.0003443235
2458761.372814481,1.0000873,0.0003444357
2458761.374203355,0.9997888,0.0003444436
2458761.375592228,0.9994734,0.0003444422
2458761.376981102,0.9998177,0.0003443835
2458761.378369975,0.9998121,0.0003444168
2458761.379758849,1.0006335,0.0003446387
2458761.381147723,0.9996387,0.0003444382
2458761.382536597,1.0004531,0.0003446027
2458761.383925470,0.9999121,0.0003445610
2458761.385314344,1.0001661,0.0003444683
2458761.386703217,1.0004923,0.0003445030
2458761.388092091,0.9998556,0.0003444364
2458761.389480965,1.0000363,0.0003445428
2458761.390869839,1.0001305,0.0003445805
2458761.392258712,0.9997549,0.0003447072
2458761.393647586,1.0007549,0.0003446436
2458761.395036459,0.9996153,0.0003444960
2458761.396425333,0.9999335,0.0003448572
2458761.397814207,1.0003363,0.0003446343
2458761.399203081,1.0004154,0.0003447016
2458761.400591955,0.9999152,0.0003446702
2458761.401980828,0.9997793,0.0003444765
2458761.403369701,0.9998458,0.0003446736
2458761.404758575,1.0004108,0.0003446829
2458761.406147449,1.0002030,0.0003447204
2458761.407536323,1.0001055,0.0003445408
2458761.408925197,0.9999994,0.0003445956
2458761.410314071,1.0001207,0.0003447078
2458761.411702944,1.0005548,0.0003447492
2458761.413091817,0.9996308,0.0003445303
2458761.414480691,1.0007553,0.0003448893
2458761.415869565,0.9996934,0.0003446948
2458761.417258439,1.0006101,0.0003447513
2458761.418647313,0.9997125,0.0003446987
2458761.420036186,0.9990239,0.0003444899
2458761.421425060,0.9999109,0.0003447129
2458761.422813933,1.0003585,0.0003449027
2458761.424202807,0.9993735,0.0003446846
2458761.425591681,0.9998883,0.0003447802
2458761.426980555,0.9995507,0.0003447948
2458761.428369428,1.0006233,0.0003448426
2458761.429758302,0.9995134,0.0003445519
2458761.431147176,1.0006640,0.0003449372
2458761.432536049,1.0006163,0.0003449452
2458761.433924923,0.9999968,0.0003447519
2458761.435313797,1.0000941,0.0003448043
2458761.436702671,1.0004498,0.0003447884
2458761.438091544,0.9999838,0.0003447895
2458761.439480418,0.9996016,0.0003447288
2458761.440869291,1.0004054,0.0003449529
2458761.442258165,1.0000335,0.0003447960
2458761.443647039,0.9999169,0.0003448229
2458761.445035913,0.9997608,0.0003447459
2458761.446424786,0.9998740,0.0003448414
2458761.447813660,1.0006480,0.0003451325
2458761.449202534,1.0004028,0.0003449575
2458761.450591408,0.9998897,0.0003448297
2458761.451980281,0.9993286,0.0003447230
2458761.453369155,1.0007521,0.0003449454
2458761.454758028,1.0002770,0.0003448576
2458761.456146902,1.0000607,0.0003449007
2458761.457535776,1.0001565,0.0003449817
2458761.458924650,1.0003248,0.0003449887
2458761.460313524,1.0006273,0.0003449437
2458761.461702398,1.0003582,0.0003450864
2458761.463091271,1.0001434,0.0003450038
2458761.464480145,1.0001037,0.0003449718
2458761.465869018,0.9996856,0.0003449229
2458761.467257892,0.9997747,0.0003450915
2458761.468646766,1.0002093,0.0003449054
2458761.470035640,1.0009044,0.0003450032
2458761.471424513,0.9995684,0.0003449203
2458761.472813387,1.0003019,0.0003449959
2458761.474202261,0.9996811,0.0003450861
2458761.475591134,1.0002072,0.0003449913
2458761.476980008,1.0004539,0.0003450559
2458761.478368882,1.0000924,0.0003450076
2458761.479757756,1.0003231,0.0003451003
2458761.481146629,1.0002567,0.0003451828
2458761.482535503,0.9999127,0.0003450983
2458761.483924377,1.0007603,0.0003453567
2458761.485313251,0.9991370,0.0003452154
2458761.486702124,1.0000798,0.0003451628
2458761.488090998,0.9998979,0.0003451067
2458761.489479871,0.9991825,0.0003449513
2458761.490868745,1.0005730,0.0003452897
2458761.492257619,1.0007305,0.0003454392
2458761.493646493,1.0002941,0.0003451370
2458761.495035367,0.9994676,0.0003452164
2458761.496424240,1.0000657,0.0003455227
2458761.497813114,1.0006860,0.0003452433
2458761.499201988,0.9990003,0.0003450924
2458761.500590861,1.0003849,0.0003451504
2458761.501979735,1.0001819,0.0003452072
2458761.503368609,0.9997839,0.0003451347
2458761.504757483,1.0004186,0.0003452553
2458761.506146356,0.9998439,0.0003452358
2458761.507535230,0.9994721,0.0003452405
2458761.508924104,1.0005759,0.0003452761
2458761.510312978,1.0002302,0.0003453317
2458761.511701852,0.9994484,0.0003452149
2458761.513090725,1.0008045,0.0003454226
2458761.514479599,1.0001817,0.0003452841
2458761.515868473,0.9999095,0.0003453034
2458761.517257346,1.0001671,0.0003454167
2458761.518646220,0.9996250,0.0003453076
2458761.520035094,1.0002282,0.0003453051
2458761.521423968,0.9996063,0.0003453235
2458761.522812841,0.9996987,0.0003453618
2458761.524201715,1.0008735,0.0003454647
2458761.525590589,1.0006682,0.0003456924
2458761.526979463,1.0005822,0.0003454883
2458761.528368336,0.9994689,0.0003455026
2458761.529757210,1.0006995,0.0003455376
2458761.531146084,1.0004698,0.0003454602
2458761.532534957,1.0002060,0.0003455669
2458761.533923831,0.9999597,0.0003455078
2458761.535312705,1.0003718,0.0003457101
2458761.536701579,0.9999218,0.0003456951
2458761.538090453,1.0006512,0.0003456224
2458761.539479326,1.0003016,0.0003455485
2458761.540868200,0.9999786,0.0003454909
2458761.542257074,0.9997220,0.0003454779
2458761.543645948,1.0001744,0.0003456825
2458761.545034821,1.0005673,0.0003456469
2458761.546423695,1.0002923,0.0003455881
2458761.547812569,1.0005057,0.0003456167
2458761.549201442,0.9997465,0.0003456528
2458761.550590316,1.0000510,0.0003456289
2458761.551979190,0.9997911,0.0003456299
2458761.553368064,1.0001125,0.0003458166
2458761.554756938,1.0001370,0.0003457163
2458761.556145811,0.9998457,0.0003457064
2458761.557534685,0.9995459,0.0003456324
2458761.558923559,0.9998561,0.0003457039
2458761.560312433,0.9994739,0.0003456568
2458761.561701307,1.0001117,0.0003457506
2458761.563090180,0.9996512,0.0003459464
2458761.564479054,1.0004257,0.0003458575
2458761.565867928,0.9999192,0.0003458217
2458761.567256802,0.9999670,0.0003457159
2458761.568645675,0.9997513,0.0003457739
2458761.570034549,0.9995218,0.0003458576
2458761.571423423,0.9999671,0.0003460477
2458761.572812296,0.9997322,0.0003459113
2458761.574201170,0.9999539,0.0003459549
2458761.575590044,1.0002870,0.0003460520
2458761.576978918,0.9997095,0.0003459476
2458761.578367792,1.0000605,0.0003458362
2458761.579756666,0.9996864,0.0003458133
2458761.581145539,0.9996449,0.0003459729
2458761.582534413,1.0001349,0.0003461592
2458761.583923287,1.0000026,0.0003459878
2458761.585312160,1.0003260,0.0003460250
2458761.586701034,1.0004696,0.0003460770
2458761.588089908,0.9996310,0.0003459250
2458761.589478782,0.9997303,0.0003460346
2458761.590867656,0.9999185,0.0003460594
2458761.592256529,0.9994837,0.0003460324
2458761.593645403,1.0001840,0.0003460684
2458761.595034277,0.9998538,0.0003462057
2458761.596423151,1.0004051,0.0003461795
2458761.597812024,1.0008296,0.0003461627
2458761.599200898,0.9997173,0.0003459172
2458761.600589772,1.0002597,0.0003461418
2458761.601978646,1.0002620,0.0003460778
2458761.603367520,0.9995363,0.0003459338
2458761.604756393,0.9998519,0.0003461404
2458761.606145267,0.9993524,0.0003459801
2458761.607534141,1.0000396,0.0003461296
2458761.608923015,0.9999890,0.0003463029
2458761.610311889,0.9998311,0.0003461011
2458761.611700763,1.0001931,0.0003462011
2458761.613089636,1.0000117,0.0003462335
2458761.614478510,1.0005903,0.0003462302
2458761.615867384,0.9997537,0.0003462271
2458761.617256258,1.0003169,0.0003461978
2458761.618645131,1.0000796,0.0003462167
2458761.620034005,0.9998455,0.0003461328
2458761.621422879,0.9997013,0.0003461880
2458761.622811752,0.9997207,0.0003461072
2458761.624200626,0.9999110,0.0003461364
2458761.625589500,0.9998042,0.0003461193
2458761.626978374,0.9998859,0.0003460482
2458761.628367248,0.9995466,0.0003461996
2458761.629756122,1.0005220,0.0003462009
2458761.631144995,1.0004943,0.0003463228
2458761.632533869,1.0013279,0.0003464270
2458761.633922743,0.9997135,0.0003461742
2458761.635311617,0.9999195,0.0003461606
2458761.636700490,0.9994502,0.0003462509
2458761.638089364,0.9996987,0.0003462751
2458761.639478238,0.9996667,0.0003462495
2458761.640867112,0.9996465,0.0003461814
2458761.642255986,0.9997123,0.0003460823
2458761.643644860,0.9996995,0.0003461836
2458761.645033733,1.0005314,0.0003462045
2458761.646422607,0.9994773,0.0003461721
2458761.647811481,1.0004318,0.0003463196
2458761.649200355,0.9998594,0.0003462576
2458761.650589229,0.9999228,0.0003461320
2458761.651978103,1.0001299,0.0003461782
2458761.653366976,1.0001074,0.0003463867
2458761.654755850,1.0001999,0.0003463009
2458761.656144724,1.0007367,0.0003463377
2458761.657533598,0.9996425,0.0003463290
2458761.658922472,0.9999902,0.0003463178
2458761.660311345,0.9987238,0.0003462064
2458761.661700219,1.0003827,0.0003462443
2458761.663089093,0.9986347,0.0003462620
2458761.664477967,0.9997082,0.0003462151
2458761.665866841,1.0002439,0.0003462952
2458761.667255715,1.0003555,0.0003462425
2458761.668644588,0.9995100,0.0003463329
2458761.670033462,0.9999498,0.0003463052
2458761.671422336,0.9999331,0.0003462348
2458761.672811210,1.0000221,0.0003463471
2458761.674200084,0.9999245,0.0003462584
2458761.675588957,0.9998223,0.0003461962
2458761.676977831,1.0000289,0.0003463094
2458761.678366705,0.9994231,0.0003461711
2458761.679755579,1.0001050,0.0003462883
2458761.681144453,0.9999362,0.0003463151
2458761.682533327,0.9989040,0.0003461346
2458761.683922200,0.9995256,0.0003463003
2458761.685311074,1.0000073,0.0003462379
2458761.686699948,1.0001062,0.0003462428
2458761.688088822,0.9995270,0.0003463165
2458761.689477696,1.0004074,0.0003464567
2458761.690866570,0.9995458,0.0003463571
2458761.692255443,0.9999734,0.0003462799
2458761.693644317,1.0003731,0.0003464565
2458761.695033191,0.9995986,0.0003464208
2458761.696422065,0.9995686,0.0003462874
2458761.697810939,1.0004326,0.0003464376
2458761.699199812,0.9986789,0.0003462945
2458761.700588686,0.9998710,0.0003465642
2458761.701977560,1.0001173,0.0003466635
2458761.703366434,1.0004026,0.0003466844
2458761.704755308,0.9997367,0.0003464827
2458761.706144182,0.9990211,0.0003463784
2458761.707533056,0.9992656,0.0003463981
2458761.708921930,0.9997521,0.0003465264
2458761.710310804,0.9993724,0.0003464618
2458761.711699677,1.0002128,0.0003465251
2458761.713088551,1.0002582,0.0003465286
2458761.714477425,1.0002887,0.0003466801
2458761.715866299,0.9998028,0.0003465279
2458761.717255173,0.9994834,0.0003464000
2458761.718644047,0.9996417,0.0003464957
2458761.720032920,0.9991520,0.0003465133
2458761.721421795,1.0002813,0.0003466368
2458761.722810668,1.0005206,0.0003468138
2458761.724199542,1.0001627,0.0003466380
2458761.725588416,0.9999532,0.0003467524
2458761.726977290,1.0002856,0.0003467661
2458761.728366164,0.9999759,0.0003466776
2458761.729755037,0.9990988,0.0003466101
2458761.731143911,0.9998135,0.0003465667
2458761.732532785,1.0001424,0.0003466594
2458761.733921659,0.9997601,0.0003467430
2458761.735310533,0.9997421,0.0003466675
2458761.736699407,0.9999330,0.0003467833
2458761.738088280,0.9997511,0.0003467412
2458761.739477154,1.0001569,0.0003468289
2458761.740866028,0.9999474,0.0003469430
2458761.742254902,1.0002025,0.0003468972
2458761.743643776,1.0000538,0.0003467732
2458761.745032650,0.9993908,0.0003467341
2458761.746421524,1.0002144,0.0003468573
2458761.747810398,0.9995517,0.0003467954
2458761.749199272,1.0001625,0.0003469601
2458761.750588146,1.0001491,0.0003469017
2458761.751977019,1.0001501,0.0003469176
2458761.753365893,0.9998953,0.0003468738
2458761.754754767,0.9998489,0.0003471299
2458761.756143641,1.0000592,0.0003471542
2458761.757532515,1.0000302,0.0003471482
2458761.758921389,1.0000944,0.0003471110
2458761.760310262,0.9990346,0.0003470812
2458761.761699137,1.0000340,0.0003470761
2458761.763088010,0.9999346,0.0003470932
2458761.764476884,0.9999086,0.0003470691
2458761.765865758,1.0004665,0.0003473885
2458761.767254632,0.9999985,0.0003471991
2458761.768643506,0.9997102,0.0003471538
2458761.770032380,0.9994122,0.0003472675
2458761.771421254,0.9996383,0.0003471239
2458761.772810128,0.9999651,0.0003474507
2458761.774199001,0.9997601,0.0003473281
2458761.775587875,1.0000128,0.0003472669
2458761.776976749,1.0002182,0.0003472107
2458761.778365623,1.0000817,0.0003473864
2458761.779754497,1.0000553,0.0003474942
2458761.781143371,0.9996439,0.0003473501
2458761.782532245,0.9991008,0.0003474685
2458761.783921119,1.0002355,0.0003475331
2458761.785309993,1.0006715,0.0003475964
2458761.786698867,1.0004398,0.0003474998
2458761.788087741,0.9995397,0.0003476146
2458761.789476614,1.0006737,0.0003475459
2458761.790865488,0.9997462,0.0003474528
2458761.792254362,1.0003022,0.0003477017
2458761.793643236,1.0000845,0.0003476174
2458761.795032110,1.0005298,0.0003476961
2458761.796420984,1.0001717,0.0003477646
2458761.797809858,1.0002107,0.0003477487
2458761.799198732,0.9994241,0.0003475873
2458761.800587606,0.9998917,0.0003478225
2458761.801976480,1.0001644,0.0003479048
2458761.803365353,0.9997564,0.0003477463
2458761.804754227,1.0003450,0.0003478835
2458761.806143101,1.0008715,0.0003480149
2458761.807531975,0.9998985,0.0003479859
2458761.808920849,1.0004014,0.0003477945
2458761.810309723,0.9995106,0.0003478085
2458761.811698597,0.9999521,0.0003480123
2458761.813087471,1.0004517,0.0003479497
2458761.814476345,1.0001888,0.0003479015
2458761.815865219,0.9997631,0.0003478274
2458761.817254093,0.9997207,0.0003482382
2458761.818642966,0.9994991,0.0003478161
2458761.820031840,0.9998904,0.0003480589
2458761.821420714,1.0004929,0.0003480832
2458761.822809588,1.0002613,0.0003480121
2458761.824198462,1.0002102,0.0003479940
2458761.825587336,1.0007386,0.0003482762
2458761.826976210,1.0003984,0.0003481617
2458761.828365084,0.9998145,0.0003480959
2458761.829753958,1.0002914,0.0003482489
2458761.831142832,1.0003683,0.0003481842
2458761.832531706,0.9995544,0.0003481768
2458761.833920579,0.9994143,0.0003481146
2458761.835309454,0.9997475,0.0003482083
2458761.836698328,0.9993921,0.0003482073
2458761.838087202,0.9997133,0.0003483536
2458761.839476075,0.9997732,0.0003483718
2458761.840864949,0.9987088,0.0003481604
2458761.842253823,0.9992977,0.0003484050
2458761.843642697,1.0001750,0.0003484270
2458761.845031571,1.0004592,0.0003484409
2458761.846420445,0.9998782,0.0003485032
2458761.847809319,0.9996659,0.0003485322
2458761.849198193,1.0000522,0.0003486253
2458761.850587067,1.0000911,0.0003485546
2458761.851975941,0.9998596,0.0003485253
2458761.853364815,1.0000096,0.0003484377
2458761.854753689,0.9999707,0.0003485918
2458761.856142563,1.0006342,0.0003487492
2458761.857531437,0.9998601,0.0003486133
2458761.858920311,0.9994611,0.0003485890
2458761.860309185,1.0004073,0.0003487032
2458761.861698058,0.9999103,0.0003486150
2458761.863086933,0.9997525,0.0003486498
2458761.864475806,1.0002362,0.0003487119
2458761.865864681,0.9997629,0.0003485986
2458761.867253555,1.0003331,0.0003488344
2458761.868642428,0.9997725,0.0003487892
2458761.870031302,1.0009801,0.0003489731
2458761.871420176,0.9998607,0.0003487506
2458761.872809050,1.0000790,0.0003486832
2458761.874197924,0.9999249,0.0003487651
2458761.875586798,0.9998771,0.0003488400
2458761.876975672,0.9995231,0.0003488804
2458761.878364546,0.9998516,0.0003488431
2458761.879753420,1.0003831,0.0003491360
2458761.881142294,1.0005553,0.0003489802
2458761.882531168,0.9999538,0.0003488070
2458761.883920042,1.0001151,0.0003488146
2458761.885308916,1.0008198,0.0003491660
2458761.886697790,1.0003349,0.0003491563
2458761.888086664,0.9993952,0.0003487465
2458761.889475538,0.9998610,0.0003489215
2458761.890864412,0.9995648,0.0003488971
2458761.892253286,0.9996536,0.0003489582
2458761.893642160,0.9994900,0.0003489602
2458761.895031034,0.9993370,0.0003488799
2458761.896419908,0.9994736,0.0003489836
2458761.897808782,0.9998844,0.0003489121
2458761.899197656,0.9998883,0.0003490209
2458761.900586530,0.9993533,0.0003489880
2458761.901975404,0.9998442,0.0003489770
2458761.903364277,1.0006092,0.0003492199
2458761.904753152,1.0005919,0.0003490418
2458761.906142026,0.9999564,0.0003493056
2458761.907530900,0.9994861,0.0003491528
2458761.908919774,1.0002432,0.0003491281
2458761.910308647,1.0000676,0.0003490591
2458761.911697522,0.9989393,0.0003489063
2458761.913086396,1.0002561,0.0003492037
2458761.914475270,1.0001096,0.0003490934
2458761.915864144,1.0001782,0.0003491180
2458761.917253018,0.9998427,0.0003491332
2458761.918641891,1.0004623,0.0003491480
2458761.920030766,0.9998334,0.0003491949
2458761.921419640,0.9998278,0.0003491127
2458761.922808514,1.0000954,0.0003491386
2458761.924197387,1.0008031,0.0003493638
2458761.925586262,0.9997967,0.0003491584
2458761.926975136,1.0000992,0.0003492257
2458761.928364010,1.0003254,0.0003492841
2458761.929752884,1.0002187,0.0003492086
2458761.931141757,1.0001246,0.0003491346
2458761.932530632,0.9998830,0.0003491452
2458761.933919506,1.0002634,0.0003491917
2458761.935308380,1.0004478,0.0003492588
2458761.936697253,0.9998417,0.0003491736
2458761.938086128,1.0001656,0.0003492845
2458761.939475002,1.0000753,0.0003494394
2458761.940863876,1.0004726,0.0003492850
2458761.942252750,0.9998185,0.0003492218
2458761.943641623,0.9997553,0.0003492270
2458761.945030498,0.9999321,0.0003491907
2458761.946419372,1.0001591,0.0003491717
2458761.947808246,0.9992808,0.0003491345
2458761.949197120,1.0001708,0.0003492892
2458761.950585994,0.9994970,0.0003491122
2458761.951974868,1.0001467,0.0003495118
2458761.953363742,1.0000366,0.0003493457
2458761.954752616,0.9995690,0.0003492657
2458761.956141490,0.9996177,0.0003493526
2458761.957530364,0.9996025,0.0003492280
2458761.958919238,0.9995932,0.0003492682
2458761.960308112,1.0004119,0.0003492334
2458761.961696986,0.9993494,0.0003492456
2458761.963085860,0.9996786,0.0003493301
2458761.964474734,0.9996718,0.0003493167
2458761.965863608,0.9996767,0.0003493218
2458761.967252482,1.0001632,0.0003494218
2458761.968641357,0.9995901,0.0003492862
2458761.970030230,1.0000180,0.0003495296
2458761.971419104,1.0001734,0.0003495665
2458761.972807979,0.9996768,0.0003493999
2458761.974196853,0.9995553,0.0003495113
2458761.975585727,0.9999809,0.0003494411
2458761.976974601,0.9999172,0.0003494077
2458761.978363475,0.9992093,0.0003493804
2458761.979752349,1.0002448,0.0003494940
2458761.981141223,0.9998478,0.0003495093
2458761.982530097,0.9998760,0.0003494012
2458761.983918971,0.9993239,0.0003493538
2458761.985307845,0.9999585,0.0003495843
2458761.986696719,1.0001380,0.0003494397
2458761.988085593,0.9999186,0.0003494301
2458761.989474467,0.9999230,0.0003495171
2458761.990863341,0.9999464,0.0003496847
2458761.992252215,0.9997533,0.0003495829
2458761.993641089,0.9994930,0.0003496454
2458761.995029963,0.9998795,0.0003494805
2458761.996418837,0.9995244,0.0003494810
2458761.997807711,0.9996898,0.0003493609
2458761.999196585,0.9997740,0.0003494998
2458762.000585460,1.0007378,0.0003497994
2458762.001974334,1.0004693,0.0003496589
2458762.003363208,0.9999235,0.0003495102
2458762.004752082,0.9998728,0.0003496034
2458762.006140956,1.0005442,0.0003497838
2458762.007529830,1.0000448,0.0003497183
2458762.008918704,1.0008175,0.0003497076
2458762.010307578,0.9998028,0.0003496808
2458762.011696452,1.0002860,0.0003496801
2458762.013085326,0.9995876,0.0003496775
2458762.014474201,1.0004373,0.0003497942
2458762.015863074,1.0000967,0.0003496706
2458762.017251948,0.9991604,0.0003496642
2458762.018640823,1.0001193,0.0003497441
2458762.020029697,0.9999101,0.0003497305
2458762.021418571,1.0003696,0.0003498519
2458762.022807445,1.0001059,0.0003499230
2458762.024196319,1.0002033,0.0003497338
2458762.025585193,0.9996194,0.0003498716
2458762.026974067,0.9999080,0.0003497725
2458762.028362941,0.9998633,0.0003498402
2458762.029751815,0.9997297,0.0003497794
2458762.031140690,0.9995896,0.0003498075
2458762.032529564,0.9998943,0.0003498586
2458762.033918438,0.9999371,0.0003498707
2458762.035307312,1.0004829,0.0003499851
2458762.036696186,0.9999905,0.0003498614
2458762.038085060,0.9996654,0.0003499740
2458762.039473934,0.9998599,0.0003498290
2458762.040862808,0.9992612,0.0003497924
2458762.042251682,0.9995191,0.0003499751
2458762.043640556,0.9993347,0.0003499578
2458762.045029431,0.9989624,0.0003498599
2458762.046418305,0.9996533,0.0003499817
2458762.047807179,1.0001554,0.0003501227
2458762.049196053,0.9996384,0.0003500823
2458762.050584927,1.0001261,0.0003501989
2458762.051973801,0.9997505,0.0003500912
2458762.053362675,0.9998228,0.0003500355
2458762.054751549,1.0005977,0.0003503054
2458762.056140424,0.9997950,0.0003503750
2458762.057529298,0.9996636,0.0003501500
2458762.058918172,1.0006786,0.0003503236
2458762.060307046,0.9996846,0.0003501885
2458762.061695920,0.9993474,0.0003502462
2458762.063084794,0.9996538,0.0003502008
2458762.064473668,0.9995975,0.0003502197
2458762.065862542,1.0000709,0.0003504302
2458762.067251416,1.0000524,0.0003502867
2458762.068640291,0.9999805,0.0003502888
2458762.070029165,0.9995337,0.0003503665
2458762.071418039,0.9999387,0.0003505620
2458762.072806913,1.0000835,0.0003505731
2458762.074195787,1.0003918,0.0003505138
2458762.075584661,1.0001824,0.0003505813
2458762.076973536,1.0003453,0.0003508253
2458762.078362410,0.9994869,0.0003504758
2458762.079751284,0.9998726,0.0003505535
2458762.081140158,1.0006897,0.0003506576
2458762.082529032,1.0003109,0.0003507344
2458762.083917906,0.9991735,0.0003504276
2458762.085306780,0.9994128,0.0003506174
2458762.086695655,1.0000118,0.0003507293
2458762.088084529,1.0004480,0.0003508005
2458762.089473403,1.0003281,0.0003508345
2458762.090862277,0.9998820,0.0003505388
2458762.092251151,1.0001583,0.0003507076
2458762.093640025,1.0003063,0.0003507390
2458762.095028900,1.0000406,0.0003507562
2458762.096417774,1.0003602,0.0003507560
2458762.097806648,1.0002830,0.0003509320
2458762.099195522,0.9997065,0.0003508487
2458762.100584396,1.0003971,0.0003508074
2458762.101973270,1.0001759,0.0003510350
2458762.103362144,1.0003125,0.0003511794
2458762.104751018,1.0004163,0.0003510213
2458762.106139893,1.0004503,0.0003510896
2458762.107528767,1.0005914,0.0003511299
2458762.108917641,0.9997917,0.0003510320
2458762.110306515,1.0001093,0.0003511123
2458762.111695390,0.9999004,0.0003510157
2458762.113084264,1.0005358,0.0003510778
2458762.114473138,1.0005837,0.0003511637
2458762.115862012,1.0003696,0.0003511303
2458762.117250886,0.9996130,0.0003510654
2458762.118639760,1.0009006,0.0003513092
2458762.120028635,0.9997021,0.0003511104
2458762.121417508,1.0001291,0.0003512422
2458762.122806383,1.0006738,0.0003512322
2458762.124195257,1.0002231,0.0003513279
2458762.125584131,1.0002198,0.0003512873
2458762.126973005,0.9999057,0.0003513264
2458762.128361880,1.0001106,0.0003514554
2458762.129750754,1.0000303,0.0003512589
2458762.131139628,1.0005883,0.0003513687
2458762.132528502,0.9997717,0.0003512564
2458762.133917376,1.0004761,0.0003514323
2458762.135306251,1.0006686,0.0003514217
2458762.136695125,1.0011086,0.0003515118
2458762.138083999,1.0003064,0.0003514583
2458762.139472873,1.0000851,0.0003513052
2458762.140861748,0.9994628,0.0003512308
2458762.142250622,1.0001924,0.0003514623
2458762.143639496,1.0005763,0.0003516367
2458762.145028370,1.0005691,0.0003515646
2458762.146417244,1.0001565,0.0003513548
2458762.147806119,1.0005895,0.0003515450
2458762.149194993,1.0000539,0.0003515505
2458762.150583867,1.0003525,0.0003514925
2458762.151972741,0.9995203,0.0003513013
2458762.153361616,0.9998135,0.0003514226
2458762.154750490,1.0007270,0.0003515736
2458762.156139364,1.0000520,0.0003514454
2458762.157528238,0.9997587,0.0003514815
2458762.158917112,0.9995257,0.0003515166
2458762.160305987,1.0011672,0.0003517160
2458762.161694861,1.0003431,0.0003515607
2458762.163083735,0.9999998,0.0003516077
2458762.164472609,0.9999165,0.0003516845
2458762.165861484,0.9996287,0.0003514066
2458762.167250358,1.0001768,0.0003515318
2458762.168639232,0.9996852,0.0003515796
2458762.170028106,0.9995096,0.0003515269
2458762.171416981,0.9994423,0.0003514789
2458762.172805855,1.0006060,0.0003515967
2458762.174194729,0.9998221,0.0003515513
2458762.175583603,0.9997987,0.0003515487
2458762.176972477,1.0002360,0.0003516415
2458762.178361352,0.9995948,0.0003515243
2458762.179750226,0.9989925,0.0003512659
2458762.181139100,1.0006698,0.0003516287
2458762.182527975,1.0002656,0.0003515236
2458762.183916849,1.0004455,0.0003516571
2458762.185305723,1.0003549,0.0003517300
2458762.186694597,1.0006246,0.0003518052
2458762.188083472,1.0004165,0.0003515373
2458762.189472346,1.0008169,0.0003516295
2458762.190861220,0.9998578,0.0003514067
2458762.192250094,1.0002352,0.0003516163
2458762.193638969,0.9997755,0.0003515098
2458762.195027843,0.9999214,0.0003514961
2458762.196416717,1.0004345,0.0003515407
2458762.197805591,1.0000927,0.0003514503
2458762.199194466,1.0001414,0.0003515991
2458762.200583340,1.0004005,0.0003515632
2458762.201972214,0.9998032,0.0003515496
2458762.203361088,0.9997048,0.0003516181
2458762.204749963,0.9996444,0.0003512649
2458762.206138837,1.0007896,0.0003514480
2458762.207527712,0.9991891,0.0003516055
2458762.208916586,1.0002213,0.0003514554
2458762.210305460,1.0002836,0.0003514953
2458762.211694334,1.0003298,0.0003514568
2458762.213083209,0.9999333,0.0003513920
2458762.214472083,0.9993220,0.0003514100
2458762.215860957,1.0001558,0.0003512950
2458762.217249832,1.0002799,0.0003515303
2458762.218638706,1.0008885,0.0003514815
2458762.220027580,1.0003184,0.0003512981
2458762.221416454,1.0004849,0.0003515219
2458762.222805329,1.0001631,0.0003512798
2458762.224194203,1.0003377,0.0003514744
2458762.225583077,1.0005861,0.0003513609
2458762.226971951,0.9996962,0.0003511259
2458762.228360826,1.0002118,0.0003513231
2458762.229749700,1.0014135,0.0003515634
2458762.231138574,1.0007048,0.0003513400
2458762.232527449,1.0005005,0.0003513946
2458762.233916323,1.0000275,0.0003511928
2458762.235305197,1.0008341,0.0003513240
2458762.236694071,1.0003471,0.0003512344
2458762.238082946,0.9993974,0.0003511479
2458762.239471820,1.0001431,0.0003511126
2458762.240860695,0.9997384,0.0003510386
2458762.242249569,1.0000544,0.0003511041
2458762.243638443,1.0003548,0.0003510873
2458762.245027318,1.0012342,0.0003513457
2458762.246416192,1.0001370,0.0003512145
2458762.247805066,1.0000642,0.0003511299
2458762.249193940,0.9997845,0.0003509593
2458762.250582815,1.0019097,0.0003512926
2458762.251971689,1.0002483,0.0003511660
2458762.253360563,1.0002768,0.0003510386
2458762.254749438,1.0001648,0.0003509764
2458762.256138312,0.9998491,0.0003509064
2458762.257527187,1.0002806,0.0003514297
2458762.258916061,1.0001624,0.0003510829
2458762.260304935,1.0000239,0.0003509652
2458762.261693810,0.9999171,0.0003509873
2458762.263082684,1.0002219,0.0003510397
2458762.264471558,1.0004341,0.0003510546
2458762.265860433,0.9996042,0.0003509507
2458762.267249307,1.0001847,0.0003509422
2458762.268638182,0.9998576,0.0003511156
2458762.270027056,0.9995419,0.0003507847
2458762.271415930,0.9990989,0.0003509016
2458762.272804805,0.9992481,0.0003506795
2458762.274193679,1.0000976,0.0003507919
2458762.275582553,0.9998945,0.0003509408
2458762.276971428,0.9997643,0.0003509830
2458762.278360302,1.0001565,0.0003508477
2458762.279749176,1.0007035,0.0003511135
2458762.281138051,0.9998682,0.0003507846
2458762.282526925,0.9998773,0.0003508109
2458762.283915800,1.0005969,0.0003508445
2458762.285304674,1.0008987,0.0003510041
2458762.286693548,0.9997769,0.0003507279
2458762.288082423,1.0005752,0.0003509935
2458762.289471297,1.0001180,0.0003508360
2458762.290860171,0.9994135,0.0003507106
2458762.292249046,0.9997869,0.0003508055
2458762.293637920,0.9994841,0.0003506230
2458762.295026795,0.9997481,0.0003508630
2458762.296415669,0.9996661,0.0003510584
2458762.297804543,0.9994911,0.0003507651
2458762.299193418,1.0001467,0.0003508708
2458762.300582292,1.0004267,0.0003508867
2458762.301971166,1.0000457,0.0003508001
2458762.303360041,0.9997655,0.0003509186
2458762.304748915,0.9995269,0.0003506478
2458762.306137790,1.0003058,0.0003510049
2458762.307526664,1.0001826,0.0003508078
2458762.308915538,1.0002455,0.0003508384
2458762.310304413,0.9999505,0.0003507733
2458762.311693287,1.0000671,0.0003508408
2458762.313082162,1.0002435,0.0003509033
2458762.314471036,0.9997548,0.0003507230
2458762.315859911,1.0000051,0.0003509124
2458762.317248785,1.0002116,0.0003507957
2458762.318637659,1.0003262,0.0003507943
2458762.320026534,1.0005906,0.0003508206
2458762.321415408,0.9996022,0.0003507058
2458762.322804283,0.9998776,0.0003508756
2458762.324193157,0.9999689,0.0003509558
2458762.325582032,1.0010967,0.0003510614
2458762.326970906,0.9999333,0.0003508173
2458762.328359780,0.9994418,0.0003506850
2458762.329748655,0.9999141,0.0003509020
2458762.331137529,1.0001303,0.0003509947
2458762.332526403,1.0000927,0.0003508410
2458762.333915278,1.0002397,0.0003509976
2458762.335304153,0.9997590,0.0003508138
2458762.336693027,1.0006006,0.0003510705
2458762.338081901,1.0002395,0.0003509754
2458762.339470776,1.0001783,0.0003511339
2458762.340859650,0.9998108,0.0003510976
2458762.342248525,1.0003453,0.0003511880
2458762.343637399,1.0002510,0.0003509515
2458762.345026274,1.0005231,0.0003509757
2458762.346415148,1.0001430,0.0003511364
2458762.347804022,1.0002326,0.0003512460
2458762.349192897,1.0001423,0.0003511285
2458762.350581771,0.9999657,0.0003510067
2458762.351970646,0.9999579,0.0003510580
2458762.353359520,1.0007665,0.0003511146
2458762.354748395,1.0003043,0.0003512901
2458762.356137269,1.0001216,0.0003515301
2458762.357526144,0.9997427,0.0003511243
2458762.358915018,1.0004742,0.0003513010
2458762.360303893,1.0006352,0.0003513395
2458762.361692767,1.0000415,0.0003511807
2458762.363081641,0.9999035,0.0003511102
2458762.364470516,0.9993947,0.0003512212
2458762.365859391,1.0005289,0.0003513743
2458762.367248265,1.0003793,0.0003512841
2458762.368637140,1.0001969,0.0003512513
2458762.370026014,1.0001167,0.0003513747
2458762.371414889,0.9993909,0.0003512598
2458762.372803763,1.0001095,0.0003513192
2458762.374192638,0.9997563,0.0003513962
2458762.375581512,1.0001343,0.0003514020
2458762.376970387,0.9996906,0.0003514524
2458762.378359261,1.0006634,0.0003515174
2458762.379748136,0.9995973,0.0003512546
2458762.381137010,1.0003772,0.0003514302
2458762.382525885,0.9994896,0.0003512598
2458762.383914759,1.0006297,0.0003516378
2458762.385303634,1.0004528,0.0003515841
2458762.386692508,0.9998668,0.0003514370
2458762.388081382,1.0005117,0.0003514820
2458762.389470257,1.0002268,0.0003514728
2458762.390859132,0.9992284,0.0003513571
2458762.392248006,1.0010014,0.0003515759
2458762.393636881,1.0000104,0.0003515268
2458762.395025755,1.0001467,0.0003516317
2458762.396414630,1.0000562,0.0003515343
2458762.397803504,1.0000024,0.0003515236
2458762.399192379,1.0005930,0.0003516520
2458762.400581253,1.0004550,0.0003516381
2458762.401970128,1.0004260,0.0003515326
2458762.403359002,1.0003209,0.0003515680
2458762.404747877,1.0000718,0.0003515995
2458762.406136752,1.0000832,0.0003516646
2458762.407525626,1.0003693,0.0003516334
2458762.408914500,0.9998648,0.0003516679
2458762.410303375,1.0007288,0.0003518870
2458762.411692250,0.9998795,0.0003517663
2458762.413081124,1.0001372,0.0003519311
2458762.414469999,1.0004158,0.0003518806
2458762.415858874,1.0003226,0.0003519095
2458762.417247748,1.0002039,0.0003519930
2458762.418636622,1.0002321,0.0003518417
2458762.420025497,1.0005667,0.0003517552
2458762.421414372,0.9997934,0.0003517248
2458762.422803246,1.0000620,0.0003518389
2458762.424192121,1.0003606,0.0003519063
2458762.425580995,1.0002474,0.0003519501
2458762.426969870,0.9997244,0.0003519375
2458762.428358744,0.9995952,0.0003518956
2458762.429747619,0.9991882,0.0003518245
2458762.431136494,0.9999448,0.0003519305
2458762.432525368,1.0000493,0.0003518033
2458762.433914243,0.9997036,0.0003518634
2458762.435303117,0.9999992,0.0003520087
2458762.436691992,1.0002051,0.0003522476
2458762.438080866,0.9994318,0.0003520195
2458762.439469741,0.9998462,0.0003521195
2458762.440858616,1.0000320,0.0003522367
2458762.442247490,1.0004332,0.0003521377
2458762.443636365,1.0005457,0.0003521930
2458762.445025240,1.0002535,0.0003521528
2458762.446414114,0.9997859,0.0003520923
2458762.447802989,1.0014443,0.0003523042
2458762.449191863,0.9998891,0.0003522085
2458762.450580738,0.9997589,0.0003521041
2458762.451969612,1.0004694,0.0003524479
2458762.453358487,0.9997849,0.0003521127
2458762.454747362,1.0005973,0.0003524253
2458762.456136236,0.9998776,0.0003523903
2458762.457525111,1.0002616,0.0003523385
2458762.458913986,1.0008908,0.0003523380
2458762.460302860,1.0010368,0.0003525405


==> Data/TLV.csv <==
# 1st column is time in units of Barycentric Julian Date (BJD),,
# 2nd column is rv which is the radial velocity in units of km/s,,
# 3rd column is rv_err which is the uncertainty in the measured radial velocity in units of km/s,,
# description: Radial velocities from TLV,,
# time,rv,rv_err
2458942.56227232,-25.2838,0.0192
2458943.56728179,-25.7884,0.0154
2458948.56445155,-25.5149,0.0164
2458952.58471893,-25.5289,0.0163
2458955.53282996,-25.2997,0.0287
2458980.49517434,-25.9009,0.0199
2458982.46435925,-25.2561,0.0275
2458987.44263488,-25.2659,0.0221
2458988.47075222,-25.6594,0.0279
2458989.46653229,-25.5889,0.0422
2458990.44928283,-25.2786,0.0201
2458991.45624206,-25.8965,0.0261
2458995.44346799,-25.3240,0.0287
2458996.50272041,-25.7327,0.0261
2458997.42215273,-25.7021,0.0381
2458998.42213191,-25.2875,0.0235
2458999.42428802,-25.8739,0.0190
2459001.47129757,-25.6062,0.0201
2459002.42868274,-25.8028,0.0212
2459004.45254570,-25.7212,0.0169
2459005.45070965,-25.5608,0.0188
2459006.38225999,-25.3208,0.0196
2459007.42188515,-25.8733,0.0172
2459008.45641662,-25.2353,0.0346
2459009.48786897,-25.5709,0.0187
2459010.50276864,-25.7518,0.0195
2459012.42645585,-25.7776,0.0165

==> Data/ULMT_Sloani.csv <==
# 1st column is time in units of Barycentric Julian Date (BJD),,
# 2nd column is flux which is the normalized flux,,
# 3rd column is flux_err which is the uncertainty in the measured flux,,
# description: transit observation from ULMT_Sloani,,
# time,flux,flux_err
2459112.686938,1.003815,0.000994
2459112.687458,1.004628,0.000996
2459112.687978,1.000442,0.000991
2459112.688498,0.999102,0.000989
2459112.689018,1.004770,0.000994
2459112.689539,1.001882,0.000992
2459112.690059,0.999863,0.000990
2459112.690580,0.998538,0.000988
2459112.691100,0.997503,0.000986
2459112.691620,0.997988,0.000987
2459112.692140,1.001768,0.000991
2459112.692660,0.998439,0.000986
2459112.693179,1.001091,0.000989
2459112.693699,1.000776,0.000990
2459112.695258,0.998996,0.000986
2459112.695778,1.000869,0.000992
2459112.696298,0.999980,0.000989
2459112.696818,0.995381,0.000986
2459112.697338,1.001831,0.000990
2459112.697858,0.999118,0.000988
2459112.698378,0.999202,0.000989
2459112.698899,1.003990,0.000994
2459112.699418,1.003194,0.000992
2459112.699938,1.003488,0.000993
2459112.700458,1.005595,0.000994
2459112.700978,1.000979,0.000990
2459112.701498,0.996883,0.000985
2459112.702018,1.001992,0.000989
2459112.702538,0.996990,0.000985
2459112.703058,0.999984,0.000990
2459112.703578,1.003684,0.000995
2459112.704098,0.996956,0.000985
2459112.704618,0.994685,0.000984
2459112.705138,0.997612,0.000987
2459112.705659,0.998335,0.000990
2459112.706178,0.996659,0.000988
2459112.706698,0.997541,0.000987
2459112.707218,0.997941,0.000990
2459112.707738,0.997476,0.000990
2459112.708258,1.000238,0.000990
2459112.708778,0.996143,0.000983
2459112.709300,1.000162,0.000990
2459112.709820,1.002843,0.000991
2459112.710340,1.000460,0.000990
2459112.710860,1.001456,0.000992
2459112.711380,0.999764,0.000991
2459112.711900,1.000654,0.000991
2459112.712420,0.997473,0.000987
2459112.712940,1.001205,0.000990
2459112.713460,1.004959,0.000991
2459112.713980,1.001454,0.000988
2459112.714499,1.000509,0.000988
2459112.715019,0.998541,0.000987
2459112.715539,0.999906,0.000988
2459112.716061,0.998813,0.000989
2459112.716580,0.999373,0.000987
2459112.717100,1.000636,0.000991
2459112.717621,0.997880,0.000985
2459112.718141,1.001653,0.000989
2459112.718661,0.997541,0.000982
2459112.719180,0.998417,0.000986
2459112.719701,0.999409,0.000987
2459112.720221,1.001118,0.000989
2459112.720741,1.000074,0.000989
2459112.721261,0.999698,0.000987
2459112.721781,0.997820,0.000988
2459112.722301,0.998667,0.000986
2459112.722821,1.004116,0.000990
2459112.723341,0.998124,0.000985
2459112.723861,1.001663,0.000990
2459112.724381,0.998373,0.000986
2459112.724902,1.001911,0.000990
2459112.725422,1.003444,0.000992
2459112.725943,1.001508,0.000993
2459112.726462,0.999123,0.000990
2459112.726983,0.999648,0.000989
2459112.727503,1.001354,0.000991
2459112.728024,0.999220,0.000989
2459112.728544,0.999788,0.000992
2459112.729064,0.994869,0.000988
2459112.729584,0.999648,0.000995
2459112.730104,1.000462,0.000994
2459112.730624,0.997636,0.000990
2459112.731145,0.999111,0.000990
2459112.731665,0.996160,0.000987
2459112.732185,1.002976,0.000998
2459112.732706,1.002389,0.000998
2459112.733225,0.998961,0.000992
2459112.733746,0.999743,0.000994
2459112.734267,1.000737,0.000992
2459112.734787,0.999476,0.000992
2459112.735306,0.998016,0.000989
2459112.735826,0.999721,0.000993
2459112.736347,0.998378,0.000991
2459112.736866,0.998495,0.000997
2459112.737386,0.998716,0.000992
2459112.737906,1.000335,0.000992
2459112.738426,1.001994,0.000993
2459112.738946,1.000633,0.000991
2459112.739466,0.997446,0.000991
2459112.739986,0.998647,0.000990
2459112.740507,0.997996,0.000990
2459112.741027,0.999492,0.000989
2459112.741547,0.999753,0.000991
2459112.742067,1.000493,0.000992
2459112.742587,0.997959,0.000990
2459112.743108,0.998492,0.000993
2459112.743627,1.001355,0.000994
2459112.744147,0.999723,0.000991
2459112.744667,0.999596,0.000991
2459112.745187,0.996405,0.000988
2459112.745707,0.999254,0.000991
2459112.746226,0.999852,0.000995
2459112.746746,0.999545,0.000992
2459112.747266,1.000415,0.000995
2459112.747785,1.003337,0.000997
2459112.748305,1.001945,0.000997
2459112.748825,0.999949,0.000996
2459112.749345,0.998349,0.000992
2459112.749865,1.004225,0.000995
2459112.750385,0.999149,0.000994
2459112.750905,0.998570,0.000993
2459112.751425,0.999337,0.000992
2459112.751945,0.995721,0.000990
2459112.752466,1.001590,0.000995
2459112.752985,0.998752,0.000993
2459112.753505,0.999269,0.000991
2459112.754026,0.997102,0.000990
2459112.754546,0.997165,0.000990
2459112.755067,0.997771,0.000991
2459112.755587,0.999620,0.000994
2459112.756107,1.002760,0.000994
2459112.756627,0.999267,0.000991
2459112.757147,0.998232,0.000992
2459112.757667,0.997551,0.000990
2459112.758186,0.999553,0.000994
2459112.758706,0.997890,0.000993
2459112.759227,1.000724,0.000995
2459112.759746,0.999877,0.000992
2459112.760267,0.997840,0.000988
2459112.760788,0.999242,0.000993
2459112.761308,1.001708,0.000995
2459112.761828,1.001193,0.001000
2459112.762348,0.998645,0.000994
2459112.763388,1.007835,0.001012
2459112.763908,1.005342,0.001009
2459112.764428,1.004001,0.001004
2459112.764948,1.003201,0.001000
2459112.765468,0.996242,0.000993
2459112.765988,0.998899,0.000994
2459112.766508,1.001006,0.001000
2459112.767028,1.002264,0.001000
2459112.767550,0.998616,0.000996
2459112.768069,0.999509,0.000996
2459112.768590,1.001413,0.001000
2459112.769111,1.001526,0.000998
2459112.769631,0.997409,0.000999
2459112.770150,0.999218,0.000996
2459112.770671,0.997726,0.000996
2459112.771191,0.997039,0.000996
2459112.771711,0.999540,0.000999
2459112.772231,1.002238,0.001001
2459112.772752,0.995176,0.000994
2459112.773272,0.996175,0.000994
2459112.773792,1.001864,0.000998
2459112.774312,0.997928,0.000995
2459112.774831,0.999154,0.000996
2459112.775351,0.995839,0.000995
2459112.775871,0.997846,0.000998
2459112.776391,0.998822,0.000996
2459112.776911,0.997782,0.000996
2459112.777430,1.004680,0.001011
2459112.777950,1.008106,0.001010
2459112.778470,1.000110,0.000998
2459112.778990,1.002125,0.001003
2459112.779510,0.996369,0.000996
2459112.780029,0.997994,0.000998
2459112.780549,0.999266,0.001000
2459112.781069,1.000720,0.001000
2459112.781589,1.004693,0.001006
2459112.782109,1.001500,0.001004
2459112.782629,0.998392,0.001010
2459112.783149,1.001825,0.001009
2459112.783669,1.001552,0.001006
2459112.784189,1.003982,0.001008
2459112.784710,1.003682,0.001013
2459112.785229,1.005506,0.001015
2459112.785750,1.003401,0.001015
2459112.786269,1.004957,0.001015
2459112.786789,1.004501,0.001013
2459112.787309,1.000084,0.001007
2459112.787829,1.000428,0.001010
2459112.788349,1.000063,0.001007
2459112.788868,1.000395,0.001007
2459112.789388,1.000192,0.001007
2459112.813251,1.009315,0.001029
2459112.813772,1.003578,0.001021
2459112.814291,0.998536,0.001012
2459112.814811,1.005335,0.001018
2459112.815331,0.999699,0.001014
2459112.815852,0.998380,0.001009
2459112.816372,0.994640,0.001006
2459112.816893,1.000266,0.001013
2459112.817414,0.997292,0.001010
2459112.817934,0.995511,0.001006
2459112.818453,0.998171,0.001010
2459112.818973,0.999731,0.001012
2459112.819493,0.995657,0.001006
2459112.820014,0.997861,0.001013
2459112.820534,0.997781,0.001014
2459112.821054,0.997521,0.001009
2459112.821574,0.996136,0.001010
2459112.822094,0.993467,0.001006
2459112.822614,0.994413,0.001009
2459112.823653,0.998271,0.001016
2459112.824174,0.995268,0.001009
2459112.824694,0.998610,0.001012
2459112.825214,0.996090,0.001013
2459112.825733,0.993913,0.001009
2459112.826254,0.995555,0.001013
2459112.826774,0.999019,0.001015
2459112.827294,0.995692,0.001014
2459112.827814,0.994341,0.001009
2459112.828333,0.997337,0.001014
2459112.828854,0.995549,0.001015
2459112.829374,0.994138,0.001010
2459112.829894,0.993803,0.001011
2459112.830415,0.995704,0.001016
2459112.830935,0.997295,0.001016
2459112.831455,0.992974,0.001013
2459112.831974,0.992511,0.001018
2459112.832494,0.993602,0.001020
2459112.833014,0.990239,0.001016
2459112.833534,0.995385,0.001025
2459112.834054,0.997494,0.001018
2459112.834574,0.994616,0.001017
2459112.835095,0.990229,0.001013
2459112.835615,0.993543,0.001016
2459112.836135,0.991187,0.001012
2459112.836655,0.991360,0.001012
2459112.837175,0.996761,0.001018
2459112.837695,0.997373,0.001020
2459112.838215,0.991018,0.001016
2459112.838735,0.996657,0.001023
2459112.839255,0.994225,0.001021
2459112.839774,0.992713,0.001020
2459112.840294,0.992025,0.001024
2459112.840814,0.995072,0.001025
2459112.841334,0.993119,0.001028
2459112.841854,0.990046,0.001027
2459112.842374,0.992436,0.001027
2459112.842894,0.992169,0.001025
2459112.843415,0.988144,0.001022
2459112.843935,0.993178,0.001031
2459112.844454,0.991679,0.001032
2459112.844974,0.993659,0.001029
2459112.845494,0.989797,0.001026
2459112.846014,0.988254,0.001026
2459112.846533,0.992390,0.001032
2459112.847053,0.988952,0.001028
2459112.847573,0.984206,0.001025
2459112.848093,0.992251,0.001033
2459112.848612,0.991077,0.001027
2459112.849132,0.989242,0.001025
2459112.849652,0.991688,0.001024
2459112.850172,0.994635,0.001031
2459112.850692,0.994063,0.001031
2459112.851212,0.993910,0.001027
2459112.851731,0.995076,0.001029
2459112.852251,0.991562,0.001026
2459112.852771,0.996282,0.001029
2459112.853291,0.996060,0.001026
2459112.853811,0.994205,0.001026
2459112.854331,0.994433,0.001024
2459112.854851,0.998442,0.001026
2459112.855371,0.992398,0.001023
2459112.855891,0.990927,0.001018
2459112.856411,0.989512,0.001016
2459112.856931,0.993778,0.001021
2459112.857450,0.989939,0.001016
2459112.857970,0.992817,0.001020
2459112.858490,0.989855,0.001019
2459112.859010,0.995218,0.001023
2459112.859530,0.989609,0.001022
2459112.860050,0.989412,0.001020
2459112.860570,0.991450,0.001024
2459112.861089,0.993241,0.001023
2459112.861610,0.991535,0.001022
2459112.862129,0.995839,0.001026
2459112.862649,0.989225,0.001022
2459112.863169,0.988497,0.001021
2459112.863689,0.992449,0.001024
2459112.864209,0.996088,0.001028
2459112.864729,0.995551,0.001029
2459112.865249,0.993868,0.001028
2459112.865769,0.993444,0.001030
2459112.866289,0.992418,0.001030
2459112.866809,0.994846,0.001034
2459112.867329,0.998122,0.001033
2459112.867849,0.989437,0.001025
2459112.868369,0.987587,0.001023
2459112.868888,0.995827,0.001033
2459112.869408,0.997268,0.001035
2459112.869928,1.000605,0.001037
2459112.870448,0.997965,0.001039
2459112.870968,0.995190,0.001036
2459112.871488,0.993557,0.001029
2459112.872008,0.997832,0.001036
2459112.872528,0.990001,0.001030
2459112.873048,0.997158,0.001036
2459112.873568,0.995304,0.001035
2459112.874088,0.991232,0.001028
2459112.874608,0.991427,0.001030
2459112.875128,0.990799,0.001030
2459112.875647,0.993508,0.001034
2459112.876168,0.990881,0.001028
2459112.876688,0.996154,0.001032
2459112.877208,0.994785,0.001030
2459112.877727,0.990637,0.001031
2459112.878247,0.995505,0.001038
2459112.878767,0.993059,0.001034
2459112.879287,0.992616,0.001031
2459112.879806,0.993388,0.001033
2459112.880326,0.997763,0.001038
2459112.880846,0.993715,0.001033
2459112.881366,0.987522,0.001026
2459112.881885,0.993328,0.001036
2459112.882406,0.988088,0.001027
2459112.882926,0.989611,0.001027
2459112.883445,0.997363,0.001034
2459112.883965,0.991186,0.001035
2459112.884485,0.994397,0.001046
2459112.885005,0.999305,0.001041
2459112.885525,0.991780,0.001033
2459112.886046,0.993873,0.001044
2459112.886565,0.999060,0.001043
2459112.887085,0.994381,0.001038
2459112.887605,0.993535,0.001041
2459112.888125,0.989050,0.001034
2459112.888646,0.993389,0.001040
2459112.889166,0.996900,0.001043
2459112.889686,0.990493,0.001038
2459112.890205,0.992571,0.001038
2459112.890725,0.995273,0.001039
2459112.891245,0.996571,0.001045
2459112.891765,0.998885,0.001046
2459112.892285,0.995008,0.001042
2459112.892805,0.990917,0.001040
2459112.893325,0.994297,0.001048
2459112.893845,0.996610,0.001053
2459112.894364,0.997448,0.001058
2459112.894885,0.994062,0.001048
2459112.895404,0.990490,0.001047
2459112.895924,0.989593,0.001049
2459112.896444,0.999836,0.001057
2459112.896964,0.991434,0.001045
2459112.897485,1.000051,0.001060
2459112.898005,0.999072,0.001056
2459112.898525,0.997516,0.001057
2459112.899044,0.992751,0.001054
2459112.899564,0.995198,0.001057
2459112.900085,0.999112,0.001059
2459112.900605,0.997902,0.001059
2459112.901125,0.991443,0.001054
2459112.901645,0.993750,0.001048
2459112.902165,0.997245,0.001052
2459112.902685,0.986718,0.001041
2459112.903205,0.998336,0.001053
2459112.903724,1.001967,0.001055
2459112.904244,0.997353,0.001055
2459112.904765,0.991336,0.001047
2459112.905284,0.998720,0.001049
2459112.905805,0.997112,0.001055
2459112.906324,0.996415,0.001054
2459112.906844,1.001726,0.001061
2459112.907364,0.996070,0.001054
2459112.907884,1.004192,0.001060
2459112.908404,1.002117,0.001060
2459112.908924,0.998449,0.001054
2459112.909444,0.991062,0.001050
2459112.909964,1.005440,0.001061
2459112.910484,1.005601,0.001065
2459112.911004,0.999423,0.001059
2459112.911524,0.989709,0.001048
2459112.912044,0.995126,0.001056
2459112.912565,0.994215,0.001052
2459112.913085,0.995866,0.001053
2459112.914125,0.998131,0.001066
2459112.914646,1.006349,0.001070
2459112.915165,0.999085,0.001067
2459112.915686,0.999367,0.001060
2459112.916206,0.996137,0.001062
2459112.916726,1.004049,0.001067
2459112.917246,0.996064,0.001054
2459112.917767,0.997851,0.001060
2459112.918287,0.995867,0.001057
2459112.918807,0.991487,0.001048
2459112.919327,0.998134,0.001056
2459112.924008,0.997061,0.001069
2459112.924527,0.999888,0.001068
2459112.925047,1.001177,0.001071
2459112.931809,1.006743,0.001104
2459112.932848,0.999198,0.001070
2459112.933368,1.011019,0.001080
2459112.933888,1.004850,0.001071
2459112.934409,1.000619,0.001071
